Two-Step Knowledge Distillation for Tiny Speech Enhancement

Tiny, causal models are crucial for embedded audio machine learning applications. Model compression can be achieved via distilling knowledge from a large teacher into a smaller student model. In this work, we propose a novel two-step approach for tiny speech enhancement model distillation. In contrast to the standard approach of a weighted mixture of distillation and supervised losses, we firstly pre-train the student using only the knowledge distillation (KD) objective, after which we switch to a fully supervised training regime. We also propose a novel fine-grained similarity-preserving KD loss, which aims to match the student's intra-activation Gram matrices to that of the teacher. Our method demonstrates broad improvements, but particularly shines in adverse conditions including high compression and low signal to noise ratios (SNR), yielding signal to distortion ratio gains of 0.9 dB and 1.1 dB, respectively, at -5 dB input SNR and 63x compression compared to baseline.

==> kd_icassp24-main/cka_matrices/README.txt <==
CKA numpy matrices are named as cka[reference_network]_[compared_network].npy

==> kd_icassp24-main/metric_results/fromInit/student62k_flowTF_gTF+sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.086985834,6.473198,5.5771003,1.2614169120788574,0.5726121025620803,3.575061220712805,2.2663892997784423,2.656601950158619
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.02579004,11.54706,9.606282,1.7475733757019043,0.816760409076191,3.989988719982052,2.7917449283950604,3.0399359516470805
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.019207882,20.212069,19.129084,2.7776079177856445,0.9433131988125892,4.193562196618179,3.3374646245199515,3.5505999691996397
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.014303732,16.372282,15.5057955,2.9463884830474854,0.939506602749945,3.4663015024651163,3.0440719309930513,3.6085548699813383
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.045956984,7.5791893,6.8027253,1.3753516674041748,0.5823258955518498,3.725580920438108,2.1431625886542287,2.4120283046422264
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.017307164,15.224271,14.883454,2.6206188201904297,0.9209033979369438,4.059756221348898,3.1724958301496105,3.444846834091202
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.014494037,17.14024,15.340561,2.5902256965637207,0.9068879105209295,4.164697571004009,3.259732491113719,3.498278232869095
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.040946044,4.8799977,4.6107926,1.5005788803100586,0.6812399896523916,3.6095421329002564,2.4952033999985987,2.852340536883776
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009617002,22.448687,21.16897,2.995222568511963,0.978085184914261,4.003741982060451,3.0946740638613774,3.4103073170173936
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.010197318,19.114586,17.912582,3.115175724029541,0.9266847062916662,4.132432395753654,3.2084595465966452,3.4788014631769206
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08191902,10.943986,9.313689,1.4447932243347168,0.6852008276245313,3.8475629330991348,2.5180505784788374,2.8099597638952503
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.036026105,17.434452,14.037663,1.9067668914794922,0.7614394500307073,3.990821105329495,2.8079482590308564,3.11659354824852
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.028003024,22.818338,19.264996,2.8135900497436523,0.9227770710161269,4.090881418064925,3.1579161961785402,3.424351185551968
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.01743049,18.013313,16.550417,2.720641851425171,0.9470031438182924,4.086197338867115,3.1479093176067963,3.4296380168524583
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.035408404,17.244175,16.712294,2.367384910583496,0.9030089970007321,3.8962714365183473,3.0064375359029403,3.321527263413656
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.04148912,16.15813,15.6608515,2.4353601932525635,0.9047261665781966,4.134700325837484,3.3588092702657173,3.591871938757358
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.013266441,19.868923,18.821342,2.608619213104248,0.937565020815014,4.154010287229987,3.3047326613109895,3.5432626325720906
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.029347476,11.865276,10.882493,2.0097970962524414,0.8415584012003621,3.858870641385102,2.8449871748678,3.1772100226142426
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.0098709995,20.904581,19.898504,2.9756739139556885,0.9486172305399861,4.034852804381351,3.23034685475582,3.554673146582629
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.030661728,18.291004,17.490347,2.1028146743774414,0.8923121652710173,4.0281799436667445,3.1891786840348466,3.4769541121872476
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.05416628,8.840745,7.665071,1.335270881652832,0.642672244063299,3.754293747543578,2.270168574982237,2.5786941900352436
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.013467156,13.0125065,12.095129,2.2667994499206543,0.83659619118485,4.139599661123654,3.2970968071740887,3.5776714483693954
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.02165742,12.120104,11.8302965,2.295255422592163,0.9094647740597589,4.084493638356879,3.324056826629847,3.587177062048787
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.0150643075,9.631597,7.093632,1.6759047508239746,0.834319335053667,3.8182559835305865,2.8684742497310856,3.275499480510336
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.010754896,21.360662,20.407925,3.127207040786743,0.9397530925333644,4.164908886191499,3.3883569104866726,3.6202703996810515
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.03062981,16.815758,15.075284,2.7330708503723145,0.942351313739908,4.139643224104581,3.3482225238409797,3.580555229424731
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.07018372,15.221804,14.009738,1.5422837734222412,0.7442207453332856,3.7211470596415817,2.7540292934699226,3.130679825219469
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.022069933,18.269112,17.286543,2.286907196044922,0.9056646954720677,4.139389071588353,3.3005429161404467,3.554392932220705
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.03085462,12.251409,11.09518,1.8230364322662354,0.7969457279960139,3.9084549431239886,2.7214544152569755,3.002299921712329
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.01599612,19.774805,18.12161,2.939098358154297,0.975379637730964,4.14080931468365,3.4947606878057518,3.742948220371437
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.020020247,15.539822,15.080219,2.1221048831939697,0.8667190894662725,4.055838710264881,3.186070287215621,3.467748533257844
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.019345047,19.135025,18.181135,2.7535343170166016,0.9250008982793332,4.155421595698068,3.346548313527773,3.5849409724312533
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.017529847,18.88096,17.933651,2.453300714492798,0.8868426293937351,4.145000915133364,3.265950195791983,3.5090843819412925
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.040970672,15.302812,14.905202,2.448559045791626,0.9023071299223369,3.8148902846728614,2.706959887238915,3.0431893231830442
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.015425256,12.90046,12.464825,2.2014596462249756,0.9157097084086618,4.14771718082575,3.1796439636793408,3.4179596471110623
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.044592366,13.970282,13.260296,2.262136697769165,0.832104964258901,4.140624011982492,3.310244886157888,3.5302119893514115
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.034773983,13.123552,12.073337,1.7133057117462158,0.8376798130784336,4.089325304304082,3.1733450153317353,3.4213314210861303
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.04516828,13.619159,13.0268545,2.225369930267334,0.88414702166401,3.905377038827499,3.1533647600766286,3.4855643205250906
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.023274025,20.259418,18.712912,3.3118579387664795,0.9326425779234002,4.140368693603567,3.338494868189861,3.5765875673531533
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.01813982,14.658011,13.688452,1.9632251262664795,0.8389664895134078,4.012304497076352,3.0401509473068997,3.3517183010723866
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.035997573,15.951466,14.041959,2.66552996635437,0.9020491551411279,4.052822726846177,3.043795381438486,3.284595284273654
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.03453772,18.324684,16.119581,2.559722423553467,0.8913584422279285,3.9195844564752127,2.983196709475476,3.292613773152997
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.02721799,9.297974,8.300272,1.6677021980285645,0.7393384210651058,3.862168928347323,2.282739233661861,2.5198774749024238
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.015168532,21.049576,20.224802,3.1349499225616455,0.9526511530515376,4.179971706220932,3.415955859533238,3.651952260187089
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.020884376,19.836733,17.740149,2.6777591705322266,0.9361324597492748,4.175186825880521,3.386083490619618,3.6207131462216053
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.040570524,12.557793,11.056625,2.2604854106903076,0.8489709999802787,3.880690931443283,2.719856999033154,3.0079107001840426
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07920774,17.893703,15.521394,2.0101823806762695,0.8246020694859982,4.078541913624653,3.1291302609916354,3.377884864310842
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.04248046,9.450826,9.223461,1.5198047161102295,0.7996648405312157,3.221592346117943,2.343379784232024,2.918570076612069
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.030505164,8.831128,8.330174,1.5252702236175537,0.7136207661147275,3.6227541042167015,2.486447969798258,2.9076647383688745
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.02942931,16.300041,15.62502,2.341111898422241,0.8750564428162152,3.8855038107805315,3.0742378146998544,3.4147544874099225
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.02881595,13.667319,12.411738,1.9471373558044434,0.8269738558773412,4.133816716398753,3.261398865077265,3.5167795145220335
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.0063364087,17.975683,17.290668,3.140967607498169,0.9597422689532104,4.064462492580171,3.261150832230262,3.5633629982335258
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.019728983,13.282927,12.437128,2.306823253631592,0.8905663410624381,4.142202219305769,3.1590455250341822,3.3815787749875996
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.029543586,18.619253,17.466103,2.339522123336792,0.9031337535701146,3.539519771750399,2.9575589655709194,3.449464419915959
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.016863015,17.923132,17.369911,2.749070644378662,0.9672563379528376,4.068599998341526,3.3005833038052277,3.5613051260638855
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.049398866,14.213529,13.4205,2.1477277278900146,0.8083452652492324,4.021799792161929,3.1079250438354062,3.391521445215073
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019602872,16.355928,15.497698,2.8463945388793945,0.9467080015538438,4.156617522179634,3.3381441775099234,3.5903398802239868
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.024225974,15.946946,14.412182,2.5464749336242676,0.9057358639986387,3.6468230790466327,3.0802518462327106,3.591678212565768
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.010090054,16.678625,15.4567375,2.543301582336426,0.9155238044732443,3.6256280169512163,2.98408595394822,3.4998171703840923
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.013643335,17.65533,16.446947,2.9855785369873047,0.9571464159766151,4.112757887295424,3.3366279433754813,3.593003012018217
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.04477219,10.808118,10.431548,1.7112200260162354,0.7363251849690683,3.9711552114853363,3.00325995039245,3.283016990139323
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.017169414,16.22726,14.100325,2.261937141418457,0.9112828165584993,4.0012410893297945,3.241330526719464,3.5774254751545835
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.01570721,17.428936,16.698809,3.0901806354522705,0.939141852290492,3.8443483786474797,3.0331762378398324,3.3480965575296744
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.015495722,17.497446,15.927413,2.5339503288269043,0.901698419097698,4.012293890085557,3.2199140900231082,3.54545377108987
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.023593768,16.025576,14.890043,2.7170801162719727,0.9259712357697998,3.959028395239687,3.169868813900132,3.4797004766675643
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.024534805,17.58036,15.904766,2.3296802043914795,0.8945607631759864,4.166354007082371,3.4170892614934067,3.6403237470705943
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.041167986,18.243883,17.640556,2.376683235168457,0.903424610936627,4.161941237924415,3.3277707042441484,3.530178861513489
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.039569292,8.973887,8.716876,1.8246386051177979,0.8566741871295303,3.6953168893593213,2.908019643669866,3.304794222218585
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.041262023,12.469681,11.486162,2.121502161026001,0.8668064616392959,3.9925012642098396,2.812919133904716,3.0751257319012084
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.030390369,15.2431345,14.636064,2.1981019973754883,0.872717991502941,4.126952862701268,3.166460860598583,3.4126778025415634
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.021522246,16.967949,15.99286,2.4340734481811523,0.8309758806407085,3.827602449845621,3.0551382235566824,3.4927180505289668
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.034329258,17.876863,16.602814,2.97599196434021,0.9414936682853076,4.192328874270858,3.5472935808124304,3.7504631637115424
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.016061967,19.863638,18.774214,2.761425495147705,0.920097098158464,4.080259971531557,3.2032211847438212,3.502577155664317
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.01850093,19.311554,18.514061,2.3245723247528076,0.8837496587299253,4.083439941971097,3.055988450412095,3.3284971127534173
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.020216689,18.944586,18.151373,3.196425437927246,0.9461368804968461,3.9729024107727344,3.049616221549634,3.3462493634101587
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.026184289,7.5062914,6.223824,1.3208965063095093,0.6461147123822936,3.974764419551714,2.6685179384159188,2.982238685691938
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.037933704,8.946199,8.64473,2.192985773086548,0.8748269731007327,3.664124154298168,2.7820787736631467,3.134912671304507
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.030753834,17.35718,16.192255,2.9305167198181152,0.9401866343445482,3.8980473507966904,3.1996429164829117,3.560427783898907
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.024649497,15.459162,12.745626,2.1149375438690186,0.8427944913361767,4.0856843429375465,2.9180050049989137,3.1957612423096178
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.015290501,17.398785,16.066568,2.728435516357422,0.9014266368587032,3.987186975980072,3.2772756725502568,3.6118418588870425
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.031479098,21.554457,20.243029,2.8599042892456055,0.9053265679385742,3.6970798462693137,2.943592362022821,3.342781006230574
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.059095137,9.41888,9.141625,1.6037187576293945,0.789695615463269,2.544778458875213,2.3050169956909077,3.201994415160681
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.02376261,16.507704,15.807619,2.5756759643554688,0.9316665373913465,4.081073018787667,3.2026504489578596,3.4822147785064796
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.0140742,17.542501,16.54873,2.9681456089019775,0.917853379244716,4.156596023283838,3.162869534721428,3.3801488958944748
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.007858516,23.932587,22.433872,3.31856369972229,0.9754936244053471,3.9435332055802155,3.2779050568940646,3.657651805965929
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008785793,16.770277,15.406671,2.6833088397979736,0.9757576832939745,3.9910809658189725,3.224348603786687,3.5498006132387174
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.040717922,13.518076,11.911045,1.6798219680786133,0.7368731316864694,4.002969098559454,2.931163910007713,3.1944604026773677
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009571675,24.22818,23.021097,3.5503015518188477,0.9688890406767403,4.043116573069325,3.234516724154521,3.5432934254945803
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.020431772,19.322985,17.214306,2.031728982925415,0.8963259270872652,4.10399802238425,3.31060360115953,3.5827752522129837
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.028207256,12.548912,12.145634,2.1874165534973145,0.9183685804483418,4.095366166698663,3.2969003577497453,3.5431482355237476
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.025011748,9.854622,9.066112,1.6042968034744263,0.7458462508626535,4.009189685935959,2.684331209459833,2.990426329490349
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.046106145,11.958173,11.57937,2.1124143600463867,0.8588267374655473,3.8181173688430476,2.8759467758393265,3.2042250002048935
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.008741811,17.59052,17.07765,3.3310062885284424,0.9391625121528597,4.079257947932467,3.28572153809324,3.5849655410204573
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.050058924,12.845446,12.0760565,1.7889394760131836,0.7997042955880509,3.7739087504175544,2.733171666941285,3.1045764044417523
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.023409724,15.926641,15.251542,2.0928139686584473,0.8453721048452516,3.955162340883664,3.0130922958606536,3.314208830345317
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.03655824,11.346055,10.940512,1.9293358325958252,0.7889118402321368,3.85600873059162,2.8076987149053387,3.144388935466621
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.0147315785,18.221426,17.472582,2.6132020950317383,0.9524304024163878,3.950884042835586,3.122215359521976,3.4547097311953525
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.015865302,24.296278,23.015865,3.3730809688568115,0.966794867798342,3.7901432546206575,3.1740581955094798,3.5955373548061016
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.036352966,14.168102,12.8667555,2.0743374824523926,0.8734291984503676,3.8864502088616755,3.070254558672476,3.402026580819117
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.035030156,6.9837584,6.290435,1.2760478258132935,0.6905754006252575,4.043252119989558,3.002942085916387,3.320172406502379
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.0562482,12.205907,11.767283,1.9259371757507324,0.8131719625536312,3.7363796025808513,2.972043494930322,3.3710537091949195
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.014065945,21.04152,19.511318,3.328728199005127,0.9545998328826211,4.1051816125388685,3.350249556425089,3.614042575646763
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.02797784,16.179811,15.503818,2.535318613052368,0.9209167711008084,4.038740087872305,3.20863233527918,3.5120391023842603
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.027140742,12.11044,10.704436,1.6208858489990234,0.7416549588137573,4.070407636632325,3.0091614463525396,3.320877596168978
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011210454,21.411066,20.629166,2.8283543586730957,0.9526976398254795,4.11260166209484,3.356415263731494,3.6312560007562698
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.020930998,16.734726,16.110912,2.5503671169281006,0.9294036218777525,4.046983427019378,3.0828307115460283,3.3598891653129366
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.02363733,14.5490885,13.184778,2.187472105026245,0.8479852957415154,4.02135765199732,3.156073011409692,3.4681664963636223
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.017069066,15.499164,14.782778,2.6792235374450684,0.9005897639916958,3.9131068774414066,3.1138311527449387,3.463251136929586
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.025655972,19.088163,16.01099,2.5603153705596924,0.904952497020322,4.149007294856486,3.1382290494937464,3.3931954741505033
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.03232932,9.85435,9.521263,1.540433645248413,0.7597867540692983,3.797769883037537,2.729340081640179,3.0663441415885857
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.0297781,17.619837,16.967129,2.8533945083618164,0.9272998572618464,3.9413696131775984,3.163845058299765,3.4937349176458574
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.013875192,14.332346,14.043004,2.4115302562713623,0.9118500129285173,3.556362162129253,2.7743061274400773,3.2617416815377975
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.032688063,15.767374,14.392966,2.7004103660583496,0.896680055467712,3.844572858774204,3.0000018501638928,3.363189020081118
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.072249144,10.913581,10.467336,1.9301903247833252,0.7988984289720654,3.332184386807033,2.3487585359749747,2.837196560186936
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.015573066,17.482206,16.769987,2.8175697326660156,0.9430189481429464,4.018154185181784,3.210601361179446,3.5120524313593475
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.039419837,11.891222,11.138042,2.0223259925842285,0.881307654061164,4.117255404198349,3.099576806057475,3.3123335623219847
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.019467622,6.406321,5.671157,1.5826256275177002,0.7350982091771856,3.8784908367186173,2.8964477686737404,3.290009607409858
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.048657082,16.50576,14.967706,2.0972702503204346,0.8619156847230657,3.5874789475749798,3.0165099899627026,3.520870783404697
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.03663147,15.069023,14.129482,2.3974075317382812,0.8891275694976956,3.7329794675968317,2.7472208742288053,3.132195561107105
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.040943373,15.949227,15.480292,2.6789820194244385,0.9264270254712494,3.9839156218940284,3.1906387277542376,3.4832367126371357
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.0106815025,18.371698,17.682625,2.8421530723571777,0.901502683862056,4.118364036619025,3.2890861999904857,3.5717891266096737
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.022912025,14.976223,14.166314,2.209845781326294,0.8456818029932772,3.98936854125387,3.008878564736248,3.2937920547370165
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.0320412,7.5721035,6.5584736,1.461789608001709,0.6803107689431639,3.907018121194503,2.7497506965150023,3.093387132066146
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.041877054,17.439703,16.016203,2.711867332458496,0.9105043914217763,4.136171977253119,3.236298856038157,3.4688118168192505
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.028382136,13.579619,12.634317,2.172161102294922,0.8542778467256663,4.016090016107135,3.1826842592011744,3.49376506665004
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.023126524,14.317929,13.575859,2.273383617401123,0.8716964795619859,4.167689731799406,3.3333871414727003,3.5628400076917734
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.01288292,23.088228,21.61761,2.907848834991455,0.9411019833000637,4.176723892723628,3.357775263142537,3.5595858414651262
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013080387,22.50275,21.663036,2.9798331260681152,0.9630181546609381,4.204364821458341,3.505816521723614,3.7406037932932383
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.02738363,14.704146,13.948173,2.100210189819336,0.8506263011855681,3.9190862375971474,3.063851142386466,3.4452596057407288
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.00430331,23.948116,21.122362,3.9835827350616455,0.9756426677210542,4.20677413089412,3.4410182511559197,3.6424708090051965
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.024010431,10.958188,10.276007,1.6914427280426025,0.8053678214755268,3.4027078989510477,2.773483959077069,3.3496072255831306
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.011233598,10.837221,10.604595,2.106227397918701,0.8438636184126326,3.859780721060911,2.831496791989683,3.2225719550369734
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.02214503,12.583942,11.221318,1.6313261985778809,0.7522574501125671,3.876600765962192,2.867802801895247,3.2659637448713887
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.039010864,21.910069,20.500593,2.9712069034576416,0.9331959530662108,4.1582118843918074,3.3336798481353442,3.560563007636691
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.039203398,9.48297,8.756563,1.691399097442627,0.8002564382249506,3.7037050644714373,2.656944888049602,3.0351330710717823
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.041286968,19.273268,18.579231,2.33906888961792,0.916040056935891,3.864297616968594,2.9013276847782703,3.213006995443694
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.03188819,8.126553,7.278841,1.3555794954299927,0.4425637679602837,3.9370704543692696,2.348380493987564,2.643473699791973
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.008734191,20.910652,20.437746,2.779564142227173,0.9272419800414867,3.695341564595081,2.9959922183061476,3.440066359552767
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.015587742,20.779734,19.159727,3.244133949279785,0.9605644151843653,3.952792540541023,3.2394628195698356,3.5488660983476605
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.017729022,17.44963,16.462786,2.7486729621887207,0.9095117945130231,4.121762496574684,3.2865318880161905,3.5508131921066513
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.01546321,11.4995,11.394548,2.405339479446411,0.9180108832707988,3.909045083256437,3.071043495294145,3.4118084966805795
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.024239093,21.917013,21.055914,3.1640050411224365,0.9652475706045991,4.074936172147009,3.2165954427017533,3.470108084419231
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.046069335,10.55401,10.355595,1.8223192691802979,0.8405654555609327,3.6267388348329703,2.6900086337074938,3.088771273329584
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.05897985,17.09186,15.631305,2.6461753845214844,0.8885977968692126,3.9928906634928314,2.905254600229415,3.1819707838723015
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.016850967,15.1133995,14.132279,2.5561516284942627,0.9137415667857426,4.110304556787586,3.1724082806476033,3.4170690652378837
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.016844902,16.643927,16.379639,2.6077399253845215,0.9283832981990274,3.757048058718217,2.844889369574387,3.2176269208357926
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.017535817,19.522734,17.180346,3.0398244857788086,0.9547750146406401,3.99109808617,3.2520852539472234,3.549367109266973
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.014335004,14.164206,13.912783,2.737114906311035,0.929854126533353,3.980792137719857,3.17709828220353,3.4878973367117747
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.014153083,23.050234,21.82951,3.0557291507720947,0.9390241976312095,4.215482007460182,3.444887698358502,3.6433453810745275
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.0658744,13.974496,12.965548,1.9884696006774902,0.7725187448264293,3.913028937767206,2.738000435830343,3.015866030198865


==> kd_icassp24-main/metric_results/fromInit/student62k_flowTF_output+sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.08729822,6.4123273,5.4638977,1.242645025253296,0.5662428616196434,3.5753850400452465,2.24664773575252,2.6252789417443414
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.025246024,11.8858795,9.627112,1.8436214923858643,0.8330360207080297,4.018109794152883,2.805368650231489,3.0391845490081444
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.019829981,19.919432,18.694859,2.652036428451538,0.937732739843972,4.185384517646515,3.315721728420222,3.532874369233774
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.013824017,16.73863,15.65926,3.1573991775512695,0.9487696618921658,4.010266419183655,3.3293645820693833,3.593125272673582
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.047116913,7.201453,6.4498215,1.393921971321106,0.572473672483039,3.611889013927728,2.106687391480888,2.406017671938693
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.017510265,15.223893,14.878703,2.5152459144592285,0.92244857065495,4.108038334528101,3.191584134852085,3.4369885001110823
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.014888873,16.78385,14.970319,2.6075191497802734,0.9072762291006925,4.16060070288748,3.2096502846488173,3.443533152672321
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.039936174,5.5899405,5.226168,1.5226200819015503,0.672042248183958,3.5439572205348497,2.470587632716934,2.848631444405869
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009692079,19.332964,18.646622,2.9990949630737305,0.974784419395597,4.049623669020232,3.1039385844726826,3.4016685381637752
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.010462968,18.61704,17.443468,3.0926194190979004,0.9190576880310843,4.145701983748324,3.255259611661813,3.5197832127779707
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08227646,10.749948,9.135313,1.42723548412323,0.6791487196395961,3.8406034102237108,2.2412389128171823,2.489438699063004
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.0359811,16.727055,13.838794,1.8642534017562866,0.7609551589299625,4.069059280408126,2.9513553653110924,3.2373960431524558
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.028226588,22.303253,19.011068,2.7069787979125977,0.9235787927307381,4.108523527416547,3.129805869500553,3.3779705503471043
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.017286306,18.445414,16.838808,2.7363085746765137,0.9479543044294467,4.044920850856596,3.0596257544782968,3.3495243060811832
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.03483615,17.144375,16.55028,2.4053773880004883,0.9013181573431512,4.0242081938215994,3.136843387103262,3.4060024860484637
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.04212886,15.144422,14.619893,2.403115749359131,0.8954201997760575,4.123685324406999,3.32739879794378,3.5670490562441413
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.012903314,19.77572,18.600021,2.7272393703460693,0.9357379654762719,4.182697510675729,3.367632948826107,3.600772178153753
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.029579788,11.461157,10.132755,1.8885467052459717,0.8282499669574168,3.9537268321191847,3.001028053086854,3.312117316719036
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.009535981,18.400799,17.589502,3.1204776763916016,0.9442849359987165,4.164179335599105,3.335714404735506,3.5923250699252387
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.030320134,17.555676,16.850592,2.1631813049316406,0.8960225766855917,4.0403920019901784,3.227931961526528,3.5121164091108787
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.05439379,8.754054,7.646574,1.3640481233596802,0.6469462783993056,3.742801419202811,2.398191593538977,2.7422501650518094
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.013441157,13.223267,12.3379545,2.2603793144226074,0.8367712922808932,4.148498439810025,3.253596413783318,3.524571617142335
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.021078816,12.18875,11.860775,2.3188560009002686,0.9082964339236662,4.165970495067259,3.454973645331933,3.6781359176098225
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.015708242,8.025896,5.3928175,1.510210633277893,0.803473348254228,3.8868470531115094,2.8455197345688097,3.2287620177724894
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.011095844,20.677637,19.647234,3.068742036819458,0.9371252359288311,4.183428728804389,3.397430431788643,3.6226065640396428
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.03098019,17.071465,14.891356,2.6720454692840576,0.9384971289252272,4.146794240921716,3.3583031452466,3.5804343768581113
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.069855995,13.740608,12.791971,1.5604469776153564,0.746681596267308,3.786997971204225,2.8312465163150757,3.1948324049483108
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.021948757,19.11632,17.56187,2.51617431640625,0.9109841695266193,4.152064031363821,3.3090471015881158,3.551037609735333
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.030434515,12.123247,10.805537,1.7738324403762817,0.7850121600835227,3.988743205972611,2.789248204257551,3.0524778196197513
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.015895061,19.627018,17.426674,3.1039345264434814,0.9748866065304111,4.089209646952495,3.4466392215506207,3.7118508615597765
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.020073902,15.297341,14.880895,2.182206869125366,0.8738994677270198,4.119586830292173,3.228994078229196,3.4840626343440007
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.019350959,16.38887,15.557929,2.7952449321746826,0.9231177024610295,4.141070665995394,3.324943667162204,3.5676646281751307
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.017647214,18.544052,17.58066,2.4522790908813477,0.8852119871096741,4.159851786349185,3.3080753867240746,3.5581921070504117
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.041275498,15.07946,14.764554,2.3784098625183105,0.8951431182193434,3.6181046774581107,2.369798395091609,2.7317138548392883
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.015905559,12.439742,11.9637985,2.1755902767181396,0.9100481989010524,4.143810695319862,3.159859608623374,3.408915466925344
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.044742294,14.243985,13.359536,2.1407177448272705,0.8343765799202052,4.137560310524228,3.340187297385244,3.575686730772273
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.035726883,13.303043,12.02638,1.7463868856430054,0.829709472497848,4.121534793155529,3.1577873963925005,3.3944039324841855
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.04274803,12.601897,11.788852,2.2727248668670654,0.884742633707108,3.9534074092270606,3.167336198307268,3.4952217422620424
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.023085367,19.355577,17.838886,3.2995948791503906,0.9305080456790032,4.142805746316777,3.3821653147447037,3.61684367224404
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.01818414,14.245844,13.30886,1.977760672569275,0.8357811450248767,4.06235376200284,3.115843520117988,3.411741158564101
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.03580545,15.979574,13.881772,2.649077892303467,0.9020084671108313,4.044731125461447,3.062204118371326,3.3109559651002365
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.03484421,18.113201,15.962274,2.5133066177368164,0.8852735882315427,4.027617241257722,2.9095029279535973,3.158097606182694
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.02700122,9.818009,8.595493,1.638064980506897,0.7314623036072756,3.8318523963973075,2.1803326227506257,2.404700034575967
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.01527313,20.013151,19.366308,3.0524656772613525,0.9501194713757593,4.178920947036807,3.403765167483192,3.6450842060857434
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.01947015,20.505175,18.290089,2.9124484062194824,0.9306784655155759,4.128464799496498,3.371998700726377,3.623332353859294
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.039978378,12.919272,10.869615,2.439181089401245,0.8489287933933789,3.8930060299903824,2.7975537407090463,3.1054377565941818
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07949478,18.00676,15.357269,2.050891637802124,0.829969383722333,4.031333558849577,3.1296651746687534,3.4241008945907754
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.04041068,10.1610985,9.783329,1.503537654876709,0.7939600276213865,3.3910091303333374,2.3928946931211157,2.856668847017104
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.030670444,8.561867,8.088564,1.4822046756744385,0.7164708690857452,3.602566211381962,2.515014216735027,2.9288599398158306
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.029878186,16.290293,15.344736,2.275453805923462,0.8673577683283149,3.8459443928971933,3.022313513337114,3.3775589122114154
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.028549291,13.668628,12.113572,2.0558722019195557,0.823282846008826,4.112869679318269,3.2716360655016583,3.544290830919935
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.006604264,15.2082,14.675848,3.18442440032959,0.9601262459015314,4.167239697918201,3.3241555533095926,3.5647588644627177
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.01969411,13.521529,12.364517,2.3315927982330322,0.8940554640923074,4.1709755540099565,3.2172537638768293,3.438608875758708
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.02973799,19.003191,18.207422,2.387655019760132,0.9010284456692136,3.6024859784827648,3.0102334468968475,3.4953755918182017
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.017219372,18.128954,17.337927,2.8192291259765625,0.9642823620361132,4.101849703199463,3.273309045620927,3.512939526521422
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.049718235,14.157102,13.27995,2.126758098602295,0.8042221596186325,3.9611900235054636,3.0799871274257806,3.3911373718158573
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019701583,16.41501,15.107677,2.8332738876342773,0.9455137009218167,4.166416601575801,3.346775850474051,3.59252738534727
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.024675243,14.902833,13.359524,2.4680941104888916,0.8885650787410696,3.892258733304854,3.186103676968595,3.593395488446478
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.010818174,15.060018,14.031113,2.5055387020111084,0.8986541946908391,3.8321769850144403,2.9809596824033138,3.367463034895931
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.013377756,17.187593,15.927049,2.9342844486236572,0.9562351680113711,4.167223451039016,3.386031336587039,3.612762724269574
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.04433842,10.968386,10.543511,1.7234081029891968,0.7443788268972109,3.93159156457374,3.0212475379891295,3.3289999286756293
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.01655891,16.603676,15.526185,2.367469549179077,0.9139714702647385,3.8877640989386366,3.2502314561653685,3.615343809303055
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.01602326,17.770435,16.904371,3.2660350799560547,0.9410591356634604,3.9951350098600455,3.0826085141649835,3.341721482888227
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.015809234,17.03652,15.561574,2.598820209503174,0.8906602243641132,4.143692822889385,3.2711291776639624,3.5193781956431924
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.023575537,16.237652,14.979006,2.736544132232666,0.9212357304106864,4.162746551835234,3.303735833464487,3.5316404013015164
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.024446933,17.766075,16.060404,2.3421308994293213,0.8956305348764025,4.184827848118176,3.4408827877875896,3.6590812371388712
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.041055758,17.407946,16.864904,2.377047300338745,0.8971001408169348,4.1654426724534215,3.304568917080921,3.502385842191597
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.040076774,8.898772,8.536129,1.8079204559326172,0.8518800978150305,3.7633656718572945,2.986967928043253,3.3641875077616596
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.04100367,12.594021,10.892687,2.162877082824707,0.8687436978670826,3.9872039064958154,2.7422608277168266,2.9892545296373187
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.030684076,15.111292,14.259901,2.1931962966918945,0.8657376701362164,4.130214455163529,3.1567038664036566,3.4052922117591264
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.021315588,16.80592,15.7902975,2.520221710205078,0.8345248159041244,3.885952497255185,3.0676928846378027,3.459206852586088
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.035310805,16.18773,15.270766,2.7384867668151855,0.9330798339698388,4.174436750892157,3.520660998933702,3.73658785858289
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.016292814,18.855362,17.700266,2.704597234725952,0.9112324495697052,4.025582327163769,3.1161651184525883,3.435187921724476
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.018718755,19.25169,18.357458,2.368516206741333,0.88482093768047,4.0741123827625785,3.0801028186599773,3.365768039315926
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.020349087,17.90576,16.88589,3.1049587726593018,0.9397811365392431,3.9247039345847154,2.9522619696498027,3.2589963821028913
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.02558865,7.7987366,6.5968714,1.4084135293960571,0.6829446959557153,3.9300824475057095,2.7476999234073824,3.093958605831289
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.03809821,8.740129,8.290939,2.107194662094116,0.8595951875479116,3.8318065946739983,2.904370813142349,3.1945718548182542
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.030876132,17.080769,15.728272,2.894357919692993,0.9319084820987457,4.076930672396646,3.325363765357145,3.613843088514922
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.024857536,14.955801,12.76464,2.1241908073425293,0.8433011943640404,3.972271300591016,2.742369935671938,3.0742037580062305
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.015511209,17.054163,15.7428665,2.7618706226348877,0.9003054426185998,4.125905468879249,3.341803490768263,3.6012158347480807
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.030615166,21.619547,19.865498,2.963019371032715,0.907386761352778,3.86186904174433,3.0428670479997457,3.3873660206812386
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.057428453,9.531355,8.89679,1.7082030773162842,0.7931956112582585,2.4653665414464,2.3048800531782803,3.2358305410663912
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.024645492,15.112997,14.68039,2.2739553451538086,0.918497108541542,4.077566493539878,3.198983226522645,3.4720384796142074
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.0140369935,17.745058,16.416174,2.9559736251831055,0.9183879282017967,4.1413481199906474,3.1261426230783846,3.335562698525076
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.007569911,21.010595,19.601265,3.4248836040496826,0.9749368015431022,3.9653556292569103,3.276219076766722,3.6452172190478778
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008735114,16.984207,15.531516,2.9045114517211914,0.9748915434221264,3.8346894148724004,3.14639154065302,3.5343785194771478
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.040821284,13.317024,11.768705,1.7167607545852661,0.7162801888541812,4.022040210668918,2.974460693836348,3.2282933987230695
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009390295,22.564556,21.698837,3.568659782409668,0.972551389294059,3.911700093274489,3.137118165435398,3.4960240701906047
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.020727973,13.975633,12.69247,1.9523451328277588,0.8909372656611113,4.106376655902988,3.299947666636765,3.569334965282327
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.026511112,15.576261,14.7017355,2.5865373611450195,0.9262448646071695,4.146289799302841,3.39085440770471,3.625274716617851
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.025076102,9.479907,8.52561,1.580074429512024,0.7442979946728079,3.996134497175425,2.6655503540175425,2.9989482538184604
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.04637369,11.69292,11.156883,2.1103501319885254,0.8521314395605528,3.9330746165227497,3.0631514608477253,3.374460307487108
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.008905213,17.788883,17.072779,3.3874571323394775,0.9395052461690309,4.100432211389643,3.2906522829153246,3.578567142853909
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.04986828,12.312431,11.63961,1.7459595203399658,0.792452863838454,3.877444177339255,2.6400243007067647,2.9369819618164184
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.023681464,15.910663,15.015748,2.1552834510803223,0.8486104195959757,3.924242845421815,2.9459557228222306,3.249821004025753
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.037332818,11.388834,10.612865,1.8879035711288452,0.7747349839774508,4.015357162393359,2.9412742848692264,3.2242229068654487
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.014429351,18.484158,17.551378,2.7298545837402344,0.9537247190068527,3.9858901092386407,3.1975924059209806,3.5227581767698677
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.015529729,24.411577,23.175016,3.4429779052734375,0.9674795477606125,4.015972539656587,3.3350113781719304,3.644730026581959
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.03602562,14.194833,12.840381,2.09932541847229,0.8791048781286451,3.939353658492659,3.0959680579914957,3.404284353183003
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.035289384,6.880494,6.1293497,1.2880146503448486,0.6869614068525349,3.8242561678904643,2.968668676544349,3.411452000528694
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.05607924,11.933805,11.493328,1.899843454360962,0.810857574722772,3.8336393395363784,3.0355665716762323,3.400461734794093
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.014119447,21.822018,19.893518,3.2663516998291016,0.9543780009818935,4.0864921344987915,3.3502769188257404,3.6176731621043308
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.028011722,16.24067,15.549612,2.5067756175994873,0.9251151980252874,4.033438227279106,3.26474054266184,3.5746500095270557
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.027552966,10.931856,9.602581,1.4986791610717773,0.7125385367982824,4.041074350893192,2.9959583092388233,3.316287115929169
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011150742,20.794485,20.004892,2.8635246753692627,0.9498872414317129,3.9656546570306332,3.2377735705829993,3.579663646337398
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.021077823,16.048094,13.582896,2.6298635005950928,0.9294983878526937,4.008947177905408,3.1098754024555353,3.423076263534944
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.025401996,14.315182,13.37489,2.0853989124298096,0.835070626403177,4.0808766528600575,3.234056474562337,3.5270374358848704
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.018589074,13.761412,13.203351,2.2690773010253906,0.8790031074667716,3.923569591569378,3.12532392577623,3.4683763989789207
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.026249364,19.199875,16.228895,2.6111819744110107,0.9121170127864607,4.1432256118992505,3.172472664383689,3.4350237116060742
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.03254697,9.536213,9.156535,1.5139422416687012,0.7425110582857635,3.8727359828841363,2.545429951653119,2.792682471305658
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.029523969,17.760609,17.118788,2.865525722503662,0.9286502808504651,3.8083001860324615,3.066989538327575,3.460972546547517
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.013699973,14.438227,14.1825485,2.436039686203003,0.9207244441278475,3.647897222911288,2.939543999714473,3.396886442891216
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.032879665,15.101199,13.922292,2.78295636177063,0.8966677367899151,3.9760134439963704,3.1240668767881545,3.4485434127445793
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.07101839,11.021219,10.412045,1.975191354751587,0.8034340233091295,3.5329241742799065,2.3687627335834307,2.743708751286126
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.015967235,16.989502,16.136532,2.7871265411376953,0.9340368618149325,3.992088832086938,3.188980495822154,3.507734993602069
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.040662345,12.399813,11.438219,1.980485439300537,0.8760218070788894,4.151479716837148,3.1726594895842406,3.376373029713211
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.019511776,6.223737,5.6171203,1.544774055480957,0.7441312544447328,3.775790910159257,2.843150553189727,3.2661373019692412
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.04818221,16.677248,15.0119295,2.1183667182922363,0.8596747790046039,3.3084638909395387,2.8507131235421723,3.4491672430784655
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.036942422,13.872613,12.641828,2.2742831707000732,0.8810226660644854,3.742095124438121,2.6937323742296875,3.0548642905352676
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.041502267,15.882477,15.087413,2.580763578414917,0.9151311982499658,4.031942266062427,3.226797554423757,3.500155364314425
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.010716241,17.604603,16.799719,3.0950446128845215,0.9024046619856616,4.162079421157408,3.331876243927886,3.5906283940288066
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.023282412,15.733425,14.263225,2.199648380279541,0.8429147690135934,4.033094045306261,3.0752649520826547,3.3516983852710993
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.032137305,7.686259,6.7212853,1.5252000093460083,0.7072169104331293,3.762050216962682,2.7219547612052697,3.1297398822792393
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.04173692,17.15843,15.876864,2.5232768058776855,0.9086105880434754,4.140528250982825,3.2343207665466904,3.4681696334762253
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.02813339,13.201726,12.239466,2.1434550285339355,0.8559699696506758,4.059252047131417,3.235572834901368,3.5312369392061274
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.023293117,13.854579,13.16778,2.2587430477142334,0.8677665803264953,4.181304239642344,3.3379865993256046,3.560331485820821
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.01281807,23.962488,22.269339,3.137254476547241,0.9448755380208488,4.189423376016487,3.371167839113581,3.5633132456687684
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013365146,21.658005,20.810062,2.925802707672119,0.9575719085115428,4.187454035201165,3.4914827124016603,3.734292812878654
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.028036924,14.1502495,13.441138,2.0521321296691895,0.8609828363884878,3.5178844331085117,2.7186412936996844,3.2260408480007916
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.00440288,25.197914,21.410864,4.132248878479004,0.9781783653520124,4.209306260566148,3.4398717398930416,3.6366482842507746
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.02401406,10.161234,9.601235,1.6822419166564941,0.8046956107742191,3.605865482210647,2.716660520124361,3.1747531540394403
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.011660249,10.163157,9.787437,2.058323621749878,0.8302453951570563,3.775932297348387,2.6597307864700115,3.064066522055849
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.021724796,11.955889,10.718572,1.6791176795959473,0.743307068257159,4.0347315046172145,3.0720531760136405,3.4034005260374687
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.03889035,21.646858,20.185373,2.9637181758880615,0.9315275768393155,4.1775407870065955,3.3721470802662936,3.588002931984428
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.041143157,9.367282,8.440599,1.6195502281188965,0.7843168740028357,3.7579114749084557,2.7655536955318305,3.152825371358011
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.04185006,19.091932,18.434395,2.236933946609497,0.9088020838092968,3.939324641567416,2.920195439796629,3.197467709550213
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.037510183,7.340616,6.6023273,1.3624814748764038,0.454443163933314,3.5152252662530863,2.35596074199413,2.8794967495131445
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.008541807,21.151184,20.655123,2.8410775661468506,0.9270906366445408,3.8029143338674043,3.0315618020299686,3.4385501722530805
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.016176628,19.686573,17.954493,3.1694610118865967,0.9568253655168495,4.008756595539898,3.274869717788491,3.5612267772594874
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.018115696,16.856926,15.810636,2.565237283706665,0.8963632876837474,4.103691585706826,3.2506997418471566,3.5239551078116924
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.014973051,12.490393,12.328368,2.392972707748413,0.9187010800107569,4.047543049662543,3.2081637165395835,3.499769676176071
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.024047185,21.868011,21.076527,3.1493053436279297,0.9653289471733107,4.1389709237858465,3.2689727327590146,3.499014840725455
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.045231152,10.147091,9.734692,1.8311845064163208,0.841248454965498,3.369263943485296,2.6102424070661816,3.1385315716073316
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.05897862,18.192986,16.202894,2.673872709274292,0.8938123879000643,4.00649760030077,2.9273770067930003,3.190222925425311
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.01703722,14.9931755,13.903708,2.5120277404785156,0.9094772601412173,4.146130397821367,3.2458697991112047,3.482533235193047
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.016520724,18.477322,18.113974,2.747948408126831,0.9304525480851598,3.9710208146374013,3.0519813296928238,3.3503413737444587
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.017875044,17.788225,15.886376,2.9715161323547363,0.9450177050461323,4.113174488734171,3.3605429763710895,3.6012878228460874
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.014174831,13.874676,13.544136,2.7180871963500977,0.9290125716661101,4.005485935162144,3.1832370548571727,3.4847992229595484
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.014888108,22.813694,21.700228,3.106403350830078,0.950199965087652,4.199318760391187,3.4190066086903625,3.620356603034165
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.06541814,13.873305,12.920519,1.9953832626342773,0.7777820777002529,3.989344583995625,2.8351906451907314,3.089310290121903


==> kd_icassp24-main/metric_results/fromInit/student62k_flowTF_sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.08700575,6.518622,5.57859,1.2652769088745117,0.5720707335802591,3.381739868511678,2.1830870619833207,2.6328995320308137
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.025387421,11.754572,9.8879175,1.8252884149551392,0.835155153018584,4.013487590921042,2.7966741684986305,3.0239542770575567
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.019924652,19.933826,18.688776,2.6217122077941895,0.9370977041049516,4.1849000127784235,3.3175435518579635,3.533232274312142
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.013885399,16.573465,15.599732,3.0982041358947754,0.9465172684410356,3.997175587665521,3.318507103513841,3.5936732998000296
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.047502533,7.2532864,6.559858,1.4146347045898438,0.5788163748668651,3.5812448820041807,2.152357181643292,2.483590663409924
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.017247982,15.281637,14.945023,2.557042121887207,0.9233402538579779,4.098389160649903,3.1868200420568766,3.4364068741450633
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.015387677,16.618761,14.78064,2.617062568664551,0.9029711577113679,4.152789944126695,3.173633285462079,3.4114200096668177
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.041164733,5.083602,4.8393955,1.4880592823028564,0.666807205845048,3.61007247152458,2.534441467898026,2.889667213098868
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009571759,19.839228,19.031662,3.01810359954834,0.9742705486747435,4.032085919852255,3.045609536933136,3.3415373550006873
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.010564391,18.86337,17.686935,3.070035219192505,0.9211767660481742,4.147294114615144,3.252709299263115,3.5134636958259544
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08192809,10.843906,9.336436,1.448525071144104,0.6810749909859247,3.8252556910872606,2.309339243880746,2.5828661828840476
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.036011197,16.778465,13.993575,1.8525197505950928,0.7586169510569417,4.059803899228743,2.9211606524404714,3.198777459577812
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.028244806,22.156742,19.065845,2.6925296783447266,0.9216862352332896,4.107722050148907,3.1152793383023702,3.362796358866904
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.017684475,18.196657,16.741299,2.6987268924713135,0.9474898854977561,3.9926166660641194,2.9981790136671376,3.3055117417289877
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.034822684,17.310541,16.754946,2.448291540145874,0.9024594496775384,4.006725063063184,3.093297376766208,3.3672326420831338
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.042453256,15.40593,14.9452095,2.388903856277466,0.8959488131952087,4.128056308479959,3.3193183113569944,3.559892497278079
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.013051633,19.860806,18.721832,2.677471876144409,0.9362680276316473,4.174582272501936,3.353614649835924,3.5893724542552263
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.029751975,11.4254465,10.287743,1.9431413412094116,0.8274849415310856,3.908300222759019,2.9209768775213885,3.2455838586394576
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.009434594,19.357336,18.495718,3.155686140060425,0.9478047677968848,4.167227358550418,3.328006426351097,3.586957751109426
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.03023493,17.312592,16.691435,2.1849894523620605,0.897841641987028,4.062894157713879,3.2801942293267907,3.561456106320662
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.05458458,8.662649,7.6663914,1.3718507289886475,0.6457882923328938,3.568993472339006,2.380893401248386,2.7818386282194854
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.0138907675,13.448288,12.605233,2.2371084690093994,0.8392015661805015,4.1620605701416284,3.275188041970644,3.538361822644696
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.02107024,12.120287,11.812361,2.35115909576416,0.9128191124976976,4.137861733779978,3.425760050848949,3.664434205957542
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.015844166,7.896065,5.589323,1.4878742694854736,0.8030662947522417,3.784900180131861,2.783729801653972,3.195497394462739
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.011253451,20.563662,19.554317,3.0012638568878174,0.9342432497855555,4.175986455512489,3.3847812633557175,3.613988744158535
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.031142708,16.905645,14.795571,2.619065523147583,0.9384097220433661,4.14108814305154,3.351208901082335,3.5765955395435642
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.07015607,14.526529,13.452619,1.5697194337844849,0.7489136047351472,3.7401568156942915,2.7254464267592184,3.100647107548956
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.022064025,18.832699,17.477285,2.477741241455078,0.9114297767623999,4.148133250478931,3.2917909585010734,3.535319527801997
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.030793203,12.253524,11.035997,1.808211326599121,0.7888152318631915,3.914267424551647,2.7551216219443666,3.043307990308164
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.015731387,19.917877,17.928982,3.0764172077178955,0.9776883454288061,4.015044043952768,3.403747353224679,3.7038815030206855
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.02007397,15.472298,15.086769,2.1857447624206543,0.8746802601843728,4.113661725918487,3.2364627513946234,3.4941782212494843
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.019167785,18.026957,17.06514,2.796384334564209,0.9201828602858142,4.174715352177065,3.347304715513739,3.5694710538847767
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.017907325,18.321215,17.450603,2.39679217338562,0.8846403896879874,4.1527668636531665,3.305136597451834,3.5603410899082286
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.041185137,15.191715,14.875083,2.3749313354492188,0.89545649063589,3.6795850317952583,2.547972175875922,2.9181987015141537
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.015928475,12.494892,12.059392,2.1703648567199707,0.9096643125231031,4.149287733426144,3.149177839391238,3.394877503450576
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.044660557,14.178655,13.38705,2.170287609100342,0.8346629114252264,4.117466972389472,3.3222779741857695,3.56628478414073
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.035534028,13.279195,12.090453,1.7326527833938599,0.8346573407710157,4.125703519452395,3.2058502583662807,3.446649511255462
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.042238776,13.406665,12.596501,2.269015073776245,0.890051949461536,3.887954281070618,3.1337793969342926,3.4810287671609093
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.02316425,19.850838,18.251038,3.2840163707733154,0.9298958972188339,4.149961828235402,3.376001629566582,3.6076440465722173
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.018146262,14.237705,13.319148,2.0016613006591797,0.8412118378813903,4.040187226662793,3.075607256477065,3.378483881475761
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.03598,16.017138,13.875257,2.602691411972046,0.901262142985677,4.030057093262318,3.072303485602597,3.3333180342807758
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.034769285,18.151287,16.02937,2.5048680305480957,0.8872921145353659,4.00583874098688,2.9544147453963396,3.2243249390006556
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.027420666,9.77064,8.669263,1.6381795406341553,0.7301121663180893,3.7834591909491593,2.185916180709469,2.4230082320072075
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.01526608,20.248865,19.525421,3.0992431640625,0.9527587182634074,4.182334220193682,3.426296771711644,3.6668649363674497
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.019664885,20.497272,18.252773,2.9033145904541016,0.9327850424178512,4.132785386904576,3.3567564565012655,3.599493032530297
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.040074483,12.624398,10.821819,2.388049602508545,0.8486296127799274,3.8368775671029622,2.7370427403220505,3.0546412818704125
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07945222,17.839216,15.448913,2.057769775390625,0.8305669193281243,4.041066204876055,3.087239000010467,3.3681118133247976
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.041135367,9.8641405,9.545006,1.518752098083496,0.797635674808382,3.3600083841960435,2.384361445045633,2.8735208833846113
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.030694816,8.685816,8.226471,1.4975534677505493,0.7165152654859188,3.4902282836422875,2.4576700178303676,2.9377417726816364
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.030040788,16.241446,15.448943,2.217910051345825,0.8648522409299421,3.7942898872595308,2.9740737070090004,3.3440055618436175
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.028877476,13.753621,12.301936,2.0064690113067627,0.825382498473296,4.079190140420352,3.260327979574347,3.5466493091753577
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.0067183794,15.191208,14.700738,3.144470453262329,0.9581039745794668,4.172739117579637,3.3312396739321097,3.5673544131856354
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.019858321,13.440395,12.515409,2.2910687923431396,0.8948922133690963,4.154824675051802,3.1700136497698814,3.394153666146313
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.029806223,18.708363,17.859024,2.31014084815979,0.9011624559412365,3.399489009837255,2.898530775336008,3.472578684679495
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.017479794,18.154093,17.470371,2.7758874893188477,0.9638841518982112,4.097588689231772,3.2748473727678173,3.5143790056626143
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.050133716,14.160922,13.304093,2.1168768405914307,0.8042800806699056,3.9233673274134837,3.0300146170389652,3.3584453248130255
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.01966707,16.353806,14.979345,2.8088982105255127,0.9444836950041973,4.1574175386444105,3.329329890279717,3.577920213284271
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.024611916,15.025405,13.491723,2.4933078289031982,0.8901238579563177,3.888140307126129,3.190252255397097,3.59495329263335
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.010857244,15.523547,14.467428,2.5232791900634766,0.8994852456344673,3.8287869322311314,2.934563682063804,3.3121496373494517
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.013314919,17.236805,15.997179,2.901768445968628,0.956412448159871,4.16402771658978,3.3715030139321485,3.5980877203643122
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.044832736,10.28666,9.960286,1.7456414699554443,0.7422547100474699,3.956356167944679,3.081006179613103,3.385343698663314
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.01658622,16.482937,15.404684,2.388701915740967,0.9110938993865941,3.892201546999787,3.228247436608287,3.5975146997140723
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.015729852,17.926733,17.020824,3.2546229362487793,0.9436311244272043,3.982239637223697,3.073639117519711,3.3463791357907975
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.015746992,17.610529,16.219261,2.59499454498291,0.8981121263530678,4.147531035901305,3.2971173867605654,3.54445007110414
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.023502074,16.453228,15.198024,2.7596163749694824,0.923015162059475,4.148816831460584,3.3188134589496125,3.5571470600821535
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.024420438,17.689335,16.060879,2.3422422409057617,0.8938954372930917,4.186710403186393,3.454035359718105,3.6699918260645696
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.040822294,17.798754,17.211996,2.3709115982055664,0.8983511636389712,4.164110966442648,3.295686515080621,3.498238622154403
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.04010302,8.784418,8.436622,1.794604778289795,0.8508395537354961,3.8130235396647967,3.020057793525099,3.380770341719781
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.04105337,12.602704,11.271993,2.1519575119018555,0.8704347654680042,3.9579284988908014,2.7833520872664335,3.055954007926631
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.030644277,15.116988,14.275884,2.1671743392944336,0.8635831727872468,4.117498384322581,3.1443041755532772,3.403694754356815
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.021113992,16.877445,15.890535,2.5536563396453857,0.8403458474326041,3.693367795969772,2.971759343175854,3.460547429442864
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.034988895,16.57369,15.627626,2.819424629211426,0.9356302094515696,4.175986252420701,3.5222824207914067,3.73749615542275
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.01650268,18.614761,17.678991,2.648989200592041,0.9092801573143878,3.984323124612236,3.1090583201906217,3.456000806854171
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.01885427,19.247637,18.348793,2.3473074436187744,0.8817814872015157,4.041809842438919,3.0631904400530376,3.3595770068113264
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.02056893,18.078348,17.211374,3.1146397590637207,0.9425647273496673,3.898538793761645,2.924493105411722,3.238402149866284
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.025934668,7.8397946,6.7467446,1.3721915483474731,0.6841637193119188,3.860230675751417,2.6823955658463787,3.050112451865316
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.03810866,8.600474,8.221946,2.1282286643981934,0.8621245296101157,3.8525021995844835,2.9324990454021096,3.220070744005856
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.030993462,17.091944,15.830158,2.8983757495880127,0.9317648374364813,4.015964428852854,3.2733855542338746,3.5879451953869883
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.02496037,15.065279,12.9842205,2.1310267448425293,0.8420198392042761,3.966705254831446,2.7874424852036452,3.1203375102228925
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.015456033,17.297493,15.980663,2.7570841312408447,0.9006150965952917,4.099313963804489,3.309422738419762,3.5773707240068635
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.03066932,21.685589,20.010355,2.8823723793029785,0.9049948106292978,3.861192782820921,3.034665901374503,3.3787467001420195
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.058354214,9.542213,9.096251,1.6556531190872192,0.7879168146670145,2.5687621821466555,2.3333805119544726,3.1851221825692897
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.024857316,15.101954,14.6187315,2.2489256858825684,0.9191326827535472,4.037757290229894,3.1621021686180044,3.45606544826794
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.014224682,17.79749,16.772358,2.922639846801758,0.9174179457340152,4.148792993733606,3.1376924549309804,3.350464405722873
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.0075993924,23.478207,21.965515,3.4256508350372314,0.9756623359690344,3.9862849745564493,3.3010441975822666,3.6615593973012635
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008698351,17.21767,15.714626,2.905388832092285,0.976028786300072,3.8932395460676696,3.162841162017063,3.5275488912824637
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.040902454,13.20671,11.829316,1.6637537479400635,0.7221623723536712,3.987923331218819,2.9614129364984327,3.2298090041627625
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009292801,23.32259,22.356743,3.572005271911621,0.9741999906108885,4.011045933488489,3.211034549491379,3.5339680249838947
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.021001551,14.432599,13.141538,1.9392359256744385,0.8890710687597058,4.094023168142975,3.2654147408014302,3.5381049342141204
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.026166607,16.047321,15.249145,2.5586395263671875,0.9290008530687858,4.143475719460143,3.3862751300136877,3.6223117530927564
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.025256919,9.322886,8.507261,1.5485193729400635,0.7393122365897518,3.982241668148421,2.645093266397288,2.969715100346783
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.04624029,11.94768,11.458242,2.1168012619018555,0.854468103895447,3.8878428174421726,2.9547069759921905,3.2761754423638467
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.008943204,17.925938,17.198671,3.4080066680908203,0.9374984836080461,4.11062538796962,3.290790045605478,3.5737157094140084
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.050300136,12.414395,11.759222,1.7484307289123535,0.792976098803141,3.8495833386804925,2.693423396190203,3.0138854647746975
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.02385167,15.908134,15.138323,2.099691152572632,0.8467975054635825,3.9412998289049854,2.9201167978113034,3.213893355164372
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.037367113,11.393462,10.733011,1.858288288116455,0.7751311664264996,3.944972913185387,2.783967101014902,3.0721979378682627
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.014571322,18.376154,17.487598,2.678433895111084,0.953991077179807,4.004186389579008,3.208408287419812,3.5255572575781993
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.015476055,24.562695,23.32084,3.4459457397460938,0.9680934925648881,3.953630962596164,3.2929353524686684,3.6378560271643883
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.036059264,14.207771,13.0006,2.094158411026001,0.8784428434108447,3.891005935978577,3.068079136699146,3.392664324772771
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.035396602,6.6962395,5.9364305,1.3406879901885986,0.6871739175004565,3.9501834055390876,3.070260159077656,3.451372287309235
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.055791065,12.06074,11.664084,1.9177820682525635,0.8147967246708353,3.706910414610653,2.9606252792697365,3.37582722225511
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.014051236,21.763763,19.882414,3.261924982070923,0.9543845052154222,4.049315419483078,3.3202456928925463,3.6058823352921756
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.027761433,16.097534,15.460733,2.5356321334838867,0.9265108294034217,3.9729456838230384,3.218632279522373,3.5503042335599657
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.027532909,11.444147,10.074133,1.5502734184265137,0.7166410889339604,3.986955986578569,2.9534102013525296,3.2942878367476864
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011163431,20.755476,19.9879,2.8647520542144775,0.9493348382217085,4.144568460889544,3.3640601865117135,3.6288586446960895
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.02137287,15.723763,12.993499,2.570732831954956,0.9266210542922011,3.953802896731924,3.0684729685163217,3.40615188282801
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.026896369,14.173281,13.310844,2.028883457183838,0.8274734655109621,4.061762895593985,3.225223598425604,3.5277481998873563
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.018311089,13.934803,13.344465,2.293710231781006,0.8832795125344535,3.938459340717599,3.1352784237070126,3.4790042491224447
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.026484517,19.142212,16.10419,2.549842357635498,0.9129331935767071,4.078712122091362,3.091662529289129,3.378012750521888
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.03301706,9.592055,9.274481,1.5101996660232544,0.7419728893288307,3.805430363859837,2.519875584555151,2.794180108953465
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.029582452,17.691635,17.118359,2.814317464828491,0.9293892058464251,3.8533964431985597,3.12544831842809,3.500083196326903
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.013944047,14.459097,14.212922,2.385910987854004,0.9192322243087981,3.2927014229124776,2.7665947697561086,3.4091614366012553
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.03241054,15.5603695,14.313842,2.8201799392700195,0.900911870682791,3.98772356779722,3.152370339862076,3.4643190578135634
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.07088567,11.158184,10.608256,1.9979963302612305,0.8050828186818643,3.353270223920679,2.2420462426305656,2.7143405438866175
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.016081551,16.806837,16.038103,2.743938684463501,0.9311340625074317,4.027270279668574,3.2178276710683145,3.524943064701884
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.040275652,11.914694,11.135652,1.9667515754699707,0.8755732749196873,4.138615841727149,3.1665653179360183,3.3791729275505307
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.020095859,6.213758,5.6993613,1.518092155456543,0.7339176721874656,3.533479292609751,2.7139167721168116,3.2417506342264693
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.047978,16.531015,14.9918785,2.115638494491577,0.8655325648645268,3.4969622187876213,2.9138493121750653,3.4302432843489665
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.037135307,14.225476,13.133442,2.2571921348571777,0.8786021649144357,3.7671290425487207,2.7171311924144974,3.0820955032158803
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.041981895,15.629094,15.008329,2.4831464290618896,0.9161433637001525,4.004426295106965,3.209470279624774,3.4967818481853064
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.010844659,17.750957,16.92999,3.0676159858703613,0.8989153766730766,4.133201528951733,3.291402463686636,3.56109419899938
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.023472343,15.304717,14.161761,2.1690616607666016,0.8432610502217843,4.049134650001723,3.102089012649043,3.375656245208695
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.032326203,7.74249,6.7724857,1.520692229270935,0.6967879647553158,3.814301412357201,2.730668879349944,3.123586342843579
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.041779485,17.125315,15.935079,2.5311288833618164,0.9092871182293005,4.132956006327032,3.228849515704328,3.4629723044056857
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.028315522,13.498364,12.62274,2.1133365631103516,0.8563364776732398,4.007627967699457,3.195111632218404,3.5231647040468435
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.02319259,14.050874,13.335152,2.254755735397339,0.8688622470537517,4.1768910407598305,3.3518610464585317,3.5842173208905197
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.012793797,24.076859,22.357468,3.186493396759033,0.9456051646622586,4.189914947737204,3.3781474305068335,3.5690201390539924
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013402249,21.70423,20.895287,2.8965866565704346,0.9578315096728256,4.195483380432232,3.505267196421664,3.7442316651375918
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.029202908,14.625184,14.008013,2.0862488746643066,0.8652349726114917,3.6934216100966335,2.9768998407833043,3.4455152853521405
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0044293976,26.0774,21.74109,4.212594032287598,0.9786407888795169,4.204486789620613,3.4264338751993004,3.6255952221887378
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.024222184,9.791148,9.234034,1.6334633827209473,0.7949977036684334,3.5633647507753987,2.68263142966297,3.151517400639843
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.011800237,10.054734,9.728431,2.020918846130371,0.8304264994772751,3.758994851779348,2.629391523179947,3.0324575012856583
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.022057973,12.826248,11.455835,1.6699144840240479,0.7507674533946869,3.960771493256278,3.05453948978507,3.425160133001117
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.038567975,21.788923,20.428253,2.957080841064453,0.9309096896361684,4.17674884580067,3.3736099939048683,3.5872174449143523
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.041375816,9.312709,8.391586,1.5933105945587158,0.7822407868479018,3.720688496865667,2.728408189754298,3.1291049375388145
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.041652426,19.199253,18.571596,2.300917387008667,0.9117833804834539,3.920281133472754,2.9339917744243205,3.225324902222654
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.03767583,7.3520923,6.7453885,1.3869757652282715,0.4493796326673672,3.3962009160811983,2.315281176434402,2.8910910690787737
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.008626568,20.582632,20.17033,2.7975237369537354,0.9263051411500614,3.7768562834804476,3.0311092055602664,3.45015389717947
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.01613053,20.0279,18.32608,3.203735113143921,0.9576342670144301,3.9823784928749904,3.2648177270485417,3.5621882548610544
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.017942749,17.226444,16.190775,2.6684911251068115,0.8995896310878233,4.1168382567626525,3.250413129322042,3.514521574419888
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.015248687,12.1768265,12.049864,2.3224048614501953,0.9202052173369523,3.979183080730322,3.13333605185498,3.4498836693476096
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.02421063,21.967062,21.255867,3.0911858081817627,0.9646401857213637,4.146285142636107,3.3039787233323756,3.533335837532494
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.04546932,10.17618,9.816845,1.82057523727417,0.8413754097766488,3.444091168261932,2.660638900039838,3.1662329942626397
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.059178624,18.191187,16.487005,2.663771390914917,0.8933617926061688,3.9934854202740295,2.938483543271876,3.220102827022642
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.017181013,14.956413,14.12125,2.483793258666992,0.9092273940738753,4.13149030061717,3.238036337474795,3.4800642212208155
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.01660396,18.250845,17.969973,2.706937313079834,0.9306806836525208,3.9145155359029937,2.9649416142347302,3.2739275492208906
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.01761771,18.554102,16.489967,2.9805240631103516,0.9511902969149257,4.083216648454057,3.3412398195700983,3.598339371455194
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.014325763,14.177479,13.825193,2.6955041885375977,0.9281419183727082,4.025832540118303,3.2110510265747174,3.502851900269024
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.015097959,22.848442,21.723469,3.096353530883789,0.9514504874257721,4.192700026108806,3.4078713164579555,3.6161986718740327
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.06568145,13.922444,13.010479,2.001174211502075,0.7790622210957546,3.958350944889845,2.841324815823716,3.112942601995476


==> kd_icassp24-main/metric_results/fromInit/student62k_flowT_gTF+sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.08576594,6.0554123,5.230395,1.2996394634246826,0.5735604028754888,3.5529178417700176,2.1916380927390677,2.5561845174641875
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.025123995,11.6254425,10.087369,1.899655818939209,0.8362515996921343,3.981959078926428,2.7583457948916275,3.0046394634636973
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.019529238,20.102568,18.972809,2.800405502319336,0.9447067261962462,4.18070365226976,3.3261029755893814,3.541861980402065
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.014407428,16.455523,15.479219,3.016951322555542,0.9461302789395887,3.839283009064478,3.233330758890036,3.593451512726365
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.04665052,7.1429386,6.3084846,1.3487766981124878,0.5623488175982441,3.5978191580037744,1.9405856728438633,2.2553535755836482
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.016712457,15.251064,14.9667845,2.817606210708618,0.9335054006864508,4.060007500627078,3.143942723977762,3.4090397899229874
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.01508806,16.997711,14.831408,2.552593469619751,0.9004762479449614,4.161422450707324,3.2199210451573976,3.4495821491374885
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.042188,4.741237,4.581316,1.5110771656036377,0.6878357110571928,3.4082163213649137,2.5215415397410004,2.9577658000373086
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009906833,21.232603,20.43069,2.9552557468414307,0.9780686680881852,3.953780494670882,3.0242938530399432,3.35870125632008
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.010477415,20.023928,18.850054,2.978971004486084,0.92167568711276,4.149092491907661,3.2372757607015092,3.4996388596722463
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08161435,10.837475,9.216083,1.448420763015747,0.6920922113345302,3.889050916842332,2.29447228505703,2.5533405356610683
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.036980115,16.750463,13.701159,1.7618896961212158,0.7451523638910613,4.001298935509941,2.899273375510898,3.20422392385499
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.028407492,22.319471,19.053274,2.7182493209838867,0.9148394291808466,4.116126762819117,3.1601484428059377,3.420939844490537
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.017553808,18.27044,16.764513,2.718053102493286,0.9498504996146203,3.9346720722673947,3.013997719759973,3.353626776083411
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.03596153,16.985943,16.515097,2.3164758682250977,0.8944443483188897,3.8700888054089457,2.999336833117815,3.3178641359477425
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.042825192,15.227694,14.8215,2.333420753479004,0.8871259325614314,4.144333995949665,3.382272567709233,3.6172707709920724
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.012945342,19.88879,18.920624,2.6690354347229004,0.9341547980448472,4.167171623053787,3.3487659118758,3.575519991218842
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.029423794,11.566502,10.719417,1.8641085624694824,0.8412395243387697,3.765520131026939,2.836377631030751,3.214098584736244
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.010148627,20.3669,19.538013,2.959594249725342,0.945680793468123,4.054981402834404,3.2569996547786393,3.571693192774256
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.030285656,17.739878,16.897722,2.1783623695373535,0.8899696670204461,4.0831944532569775,3.2326163473899863,3.490338613304524
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.053834576,8.66708,7.61316,1.3859502077102661,0.6281529504050861,3.7805839952053057,2.3665246977363106,2.662896992557356
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.013198425,12.956055,12.326308,2.1630704402923584,0.8447765190646561,4.171673790074242,3.319087235924719,3.5863183172144133
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.020699691,12.590258,12.299881,2.446502685546875,0.9166614159847318,4.101988947814674,3.35949069443408,3.608163640342352
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.0155216,8.405156,5.69456,1.5818119049072266,0.8087578649300293,3.711563075953932,2.505816870496695,2.9428027851831255
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.011622233,21.05855,20.08747,2.9887356758117676,0.9425619607384352,4.114271520092174,3.3453751434710624,3.604929839553193
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.030661283,16.886402,15.220558,2.7836761474609375,0.9396533351207079,4.109621708297228,3.3053411969042927,3.5428953044282276
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.06708347,15.548708,14.105483,1.5650534629821777,0.7569629769402432,3.80079435356925,2.714311636587468,3.0656458934203346
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.021978643,19.103273,17.828794,2.38525128364563,0.9127136903222222,4.118731925625186,3.2493287704749214,3.50231911904928
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.03082772,11.701146,10.772553,1.796567678451538,0.7981976724020414,3.9548042850036564,2.7165610070615043,2.9671799995347254
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.016151158,19.567076,17.834724,2.95314884185791,0.9767527338634479,4.124454373417455,3.471664408002303,3.7256791924776156
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.020011855,15.5305,14.970949,2.269155740737915,0.876117096107055,4.0777997439043965,3.2286130367918977,3.508097810950808
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.019120358,19.879387,18.665333,2.910952091217041,0.926485880696283,4.1634459358728115,3.350308512165336,3.582936680609999
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.017674813,18.299017,17.547033,2.4648680686950684,0.8874086627074133,4.129976636802366,3.2306607337805193,3.4702638237600545
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.041106664,14.391157,14.075734,2.404913902282715,0.8981900730858783,3.6751117212739004,2.353734060436946,2.6907367552021797
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.015829757,12.235245,11.762426,2.1287989616394043,0.9112721416831536,4.084796320674477,3.0651616927461833,3.3283989570800565
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.04494397,14.066958,13.428531,2.207005739212036,0.8315826823689709,4.1100534321347615,3.282225073401017,3.5197800271492468
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.035136536,14.177919,12.8236265,1.727290153503418,0.8367603181419981,4.150980760832099,3.250183876628546,3.462663477396229
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.04245229,15.452543,14.593988,2.211390256881714,0.8892824166017724,4.031764241488477,3.2956316546735556,3.5886698270839257
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.023137152,20.25617,18.820646,3.3359124660491943,0.937988084842236,4.174299953027472,3.388269092438664,3.611676366281664
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.019005964,14.37624,13.561962,1.9625616073608398,0.8320350473263146,4.050006346960716,3.0240430622287215,3.314716034764009
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.036287572,15.469846,13.606199,2.4557974338531494,0.8952294447934516,3.9584300709923177,3.0546329809773294,3.341883850610304
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.03554103,17.741188,15.710622,2.4528770446777344,0.8840766593804062,3.9289753236660907,2.9104001049971826,3.2075608184939455
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.027582148,10.108536,8.884934,1.7233514785766602,0.7577673371380547,3.8461920502565388,2.291549418800829,2.5277226778582085
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.015028372,20.818293,20.006706,3.1083316802978516,0.9463191883833865,4.196852693724206,3.4337856169956593,3.6669637511994457
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.020242874,20.747576,18.39287,2.897778034210205,0.9251402053077562,4.087380702931818,3.3166575121509747,3.586179456145224
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.040103476,12.450072,11.377107,2.4882285594940186,0.8616783164992708,3.755013709174537,2.758034827011856,3.1183226899228185
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.08004135,17.45711,15.106323,1.931999921798706,0.8228948560006131,4.101192792236567,3.250294259909864,3.5070461683227694
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.040895503,9.773857,9.505788,1.542531132698059,0.8021212417920112,3.402162163391136,2.386906886764373,2.850105556206574
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.030136554,8.917241,8.396655,1.5442736148834229,0.7352490200870103,3.7139788772043962,2.546349856205369,2.9309803249348865
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.030490106,15.751218,15.207167,2.2129549980163574,0.8617056127210001,3.814558883425711,2.9206986734490226,3.2752185308429365
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.03000932,13.731733,12.206786,1.9546380043029785,0.8094305845176599,4.114887688331988,3.18840694532537,3.432134117571792
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.0062992317,17.453297,16.859161,3.1647520065307617,0.9691252733953667,4.124952875891987,3.27653318371702,3.5512158189628917
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.01954372,13.383612,12.538294,2.4213509559631348,0.8946269258889711,4.067612507824494,3.0230415993689914,3.2620227471130026
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.03079293,17.057215,15.708099,2.1306583881378174,0.9009945519285766,3.623408735999086,3.0206435562303517,3.4863470831233654
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.01757248,17.814447,17.29491,2.6982827186584473,0.9642034739027706,4.116416714509452,3.3552643015756116,3.593878000616755
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.04945409,13.883779,13.15319,2.1219372749328613,0.7984466799220815,3.9191631168235395,3.020674208287161,3.3325356788863028
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019541647,16.536987,15.647068,2.8381948471069336,0.9523643851128561,4.149132978169478,3.309895289495013,3.5624921251130965
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.025011318,15.504761,13.908889,2.428858518600464,0.8962011893284569,3.731673381556087,3.130711073634208,3.6022535341778243
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.009792153,16.505917,15.511097,2.5405030250549316,0.9116529182749619,3.5395590140534745,2.877283329045868,3.4279426395416106
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.014202167,16.804226,15.841154,2.9075469970703125,0.9518451783800352,4.151934853899894,3.3684123059342324,3.6064080364903837
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.045652863,10.539818,10.118809,1.647125005722046,0.7312598959452598,4.001585874721464,3.1005814411971224,3.3846494062613144
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.016986523,16.521477,15.764895,2.3018293380737305,0.9121288436767044,3.921606732336733,3.2200132360766887,3.58537215123497
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.016036453,17.595098,16.802052,3.1152255535125732,0.9435260926241831,4.014946866502708,3.1507878513070455,3.4035351804528937
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.014523868,17.196482,15.934748,2.5056421756744385,0.9048584845257172,4.062983802576232,3.2548882631696747,3.548922266625115
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.024211412,15.323981,14.325997,2.5727593898773193,0.9267846801434569,4.173045120569592,3.3160276912674314,3.530887613188209
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.024746481,17.569422,15.875802,2.287818670272827,0.8913606165309168,4.14794573109564,3.3631948791347397,3.5937499381955664
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.04174746,17.771664,17.174877,2.278223752975464,0.8958883654890997,4.123951199087938,3.2898368149689783,3.5108137620528064
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.03950517,9.219712,8.871185,1.8089683055877686,0.8525563669157268,3.827982464104144,3.009568759211281,3.352029714372355
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.041129746,12.355483,11.079063,2.205113649368286,0.8651020145856394,4.0163654668393685,2.737786075404518,2.9680937325892796
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.030325223,15.149303,14.476238,2.228198528289795,0.8763243730623224,4.110269319747184,3.1793965034907696,3.4374511031614774
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.020863328,17.857615,16.799393,2.699206590652466,0.8441939357934879,3.673408538185007,2.995126711498824,3.508838989718181
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.035231695,16.549631,15.523798,2.8576087951660156,0.9373646099417638,4.180278545414128,3.5301280321942445,3.740436614199586
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.016162913,17.285027,16.166288,2.700453519821167,0.9187242885415013,3.8930572866551723,2.9727957710735518,3.3403170825660062
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.01913217,18.818943,17.926981,2.3127429485321045,0.876185465952744,4.073926491719146,3.0104466319225813,3.27157178059057
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.02064305,18.503487,17.691729,3.207296133041382,0.9412025269228936,3.90905252415983,2.943979794267401,3.2610041758235986
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.025654221,7.593461,6.7169824,1.3210325241088867,0.6749916022965001,4.0334247038265705,2.837174850526116,3.1487025394533075
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.038229376,9.418684,8.974853,2.2122256755828857,0.8740033435889945,3.7765714327689155,2.899589174309857,3.2176946678464384
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.030136824,17.340467,16.106812,3.009549379348755,0.9379787043519131,3.992612894961078,3.2376290162631536,3.5621698446539276
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.025241164,14.317487,11.600049,2.1447091102600098,0.8537755607030924,3.932704725240237,2.7620573756297158,3.1314787810255105
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.015435749,17.250107,15.977223,2.8139567375183105,0.9010504714142094,4.0716292621633405,3.296777011849319,3.5788419760808594
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.0319109,20.924055,19.427427,2.9524340629577637,0.8971841859695443,3.8318635953329965,2.9145406982992346,3.2312471694669926
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.057323847,9.291801,9.001321,1.6564459800720215,0.7853752492596656,2.4920681260510706,2.195122961945311,3.0414075675666066
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.02393166,16.524595,15.898504,2.5471415519714355,0.9296594589725763,4.089770746851011,3.15113953746482,3.4177994940179155
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.01434353,17.403181,16.51022,2.853466272354126,0.9132333505408435,4.149016574217466,3.0943188732258586,3.2929666988065054
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.007547877,24.467453,22.918814,3.4100778102874756,0.9772515034012424,4.1889806491381,3.4237818390533215,3.6904697132498727
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008986249,17.125088,15.654766,2.7414064407348633,0.9737354313034957,3.797145363249676,3.115680561994213,3.5186673756242794
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.041147213,13.517655,11.918131,1.8145251274108887,0.7235059145864632,3.913512811022179,2.8309018789624583,3.117213694018965
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009593413,25.388197,24.238314,3.524942398071289,0.975200815787948,3.9446935704161294,3.1568337717319,3.5001642174460312
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.02055424,18.513811,16.618898,2.040210723876953,0.8803612409162587,4.141270775509925,3.3505711168616283,3.6014307759934847
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.027020393,16.307554,15.265253,2.497960090637207,0.9192935760965372,4.171446914393626,3.4489593994697807,3.6748257824376505
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.025239723,9.0667,8.160273,1.6288602352142334,0.7549970134034527,3.8313196238881613,2.5226203842574932,2.9015892267209233
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.047056735,11.541571,10.977684,2.0616893768310547,0.8438542092594925,3.62731728630237,2.6688046571783506,3.064231670204484
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.008843559,17.236347,16.75697,3.0837953090667725,0.9307585290759244,4.018559009485016,3.231201278799348,3.5577325703741853
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.05081996,12.096496,11.383274,1.6919822692871094,0.7867189780397832,3.7606707314446224,2.6602616363256324,3.0389514440068317
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.023837043,15.574753,15.039873,2.072507858276367,0.8449229209305534,3.9708381727266016,2.9440093834791936,3.2317970185253864
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.037388247,10.870898,10.412665,1.936267375946045,0.7690435300175036,3.79264956684825,2.7260704262223303,3.0874682197154613
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.014477518,18.475964,17.493769,2.7227320671081543,0.9542916928935071,4.128206510544385,3.316695799526336,3.5803109496765835
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.015675062,23.828724,22.612442,3.367846965789795,0.9665537588275326,4.058803791398622,3.3615869631283974,3.6518043282818216
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.03663248,13.98497,12.845914,2.0499250888824463,0.8738789007577963,3.9360040266310063,3.095799105560601,3.411122386683217
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.03513091,6.630583,6.062277,1.3328120708465576,0.6916896308173689,3.824757462391511,2.9058599072487348,3.3461815083493165
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.05734478,11.999176,11.242797,1.916696548461914,0.8067386782164222,3.8738133219148967,2.940815658795157,3.272415993217071
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.013708174,21.883429,20.361055,3.449200391769409,0.9563118421892738,4.109723950012685,3.338517395798494,3.596075195624559
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.028831135,16.96057,16.208872,2.4621541500091553,0.919728810375676,4.03043625924342,3.167920968563274,3.469757454944965
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.027719576,11.18523,9.869991,1.475923776626587,0.7234617171806665,4.085339286143366,3.035450974071978,3.3592967303802106
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011221618,21.862015,21.05636,2.912576675415039,0.9586385488304582,4.07870476240351,3.348079671490123,3.6421964027636564
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.021515006,15.258779,12.408762,2.477043390274048,0.919344222892355,4.045033474948541,3.1001982700212265,3.389247860412021
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.02497427,14.262231,12.927192,2.0028152465820312,0.8317737366191891,4.111892859372631,3.208964511975432,3.472282400346334
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.017088996,15.036279,14.383973,2.5004096031188965,0.8926192363075731,3.9665231847787634,3.187453769747644,3.514764488484316
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.025738,19.375952,15.632829,2.671386957168579,0.9179724244420169,4.107182553517919,3.1159227731850274,3.3906083945798455
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.03380868,9.194807,8.911606,1.4999492168426514,0.7473438610570915,3.57654478305601,2.4884645718888962,2.838507252707736
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.030019877,17.166008,16.628895,2.78556489944458,0.9217345808383542,3.8634551661807235,3.0911042534007023,3.4544880601659007
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.013712795,14.1800785,13.862808,2.445990800857544,0.9168296228923687,3.445684966671258,2.7778084907013683,3.3235844707667206
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.033894587,15.883131,14.427465,2.6594159603118896,0.8889590788794506,3.38348805116572,2.8722043123216765,3.4592716629123252
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.07176808,10.789867,10.35987,1.9057254791259766,0.7934609038174021,3.601793907094907,2.3836046925467573,2.745155190131104
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.015635122,18.073357,17.1158,2.9819560050964355,0.9392761714542877,4.08395837597178,3.2564887553882986,3.539884401624041
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.0388997,12.022132,11.122162,2.060352325439453,0.8780937636703752,4.133249332200147,3.2116950429825417,3.421981043588792
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.020729892,5.39195,4.9001455,1.5089524984359741,0.7232049344305685,3.5569126902146597,2.784311944582344,3.309276440251537
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.049186576,16.430986,14.888426,2.1016762256622314,0.8528897159140947,3.948613116379021,3.1602251785403213,3.475945411890097
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.03766503,14.97191,13.418144,2.3450732231140137,0.8876812547153776,3.711712924592258,2.801748498922847,3.190173288341692
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.042093687,15.503266,14.825601,2.559706687927246,0.9164019124262395,3.913680887912248,3.0948162213203303,3.404843381004887
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.010517401,19.673515,18.7485,2.89467453956604,0.9063004834314484,4.137095312359789,3.272142569216274,3.5349218835996736
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.023250071,14.557783,13.643326,2.2766592502593994,0.8467045152967877,3.988592555931538,2.9592663947087163,3.2367113653402884
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.031453904,7.27192,6.57018,1.3954370021820068,0.6915580144871659,3.921851195042116,2.861500416144024,3.2145036330939645
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.041683685,17.3847,16.074526,2.710031747817993,0.9144382437561482,4.1343731491027045,3.2653134031888733,3.500918592905669
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.028061606,12.882483,12.245264,2.1859488487243652,0.8598944058358308,3.972470610851798,3.169355959410273,3.5007386431208047
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.022974957,14.0555105,13.37682,2.2698349952697754,0.8731767492527601,4.170793468557974,3.2948041494520597,3.5155624868467075
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.013054306,20.470102,19.643976,2.8685495853424072,0.9449320413456735,4.174809957469189,3.3699792634307313,3.573595408801395
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013065434,22.340237,21.438734,2.961681604385376,0.9658051642285597,4.238809238822462,3.5700430626869593,3.785075737050022
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.027222898,13.961209,13.288107,2.0519070625305176,0.8271112864874799,3.7298379967591915,2.9849460492736983,3.4415240288469287
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0065388293,15.89086,15.331308,2.8763959407806396,0.9382658171841698,4.048498236739006,3.3136653899216655,3.60282975716714
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.023430051,11.807828,11.274516,1.7787187099456787,0.8167946414361084,3.5601333760854454,2.7826621901284465,3.2749471031475403
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.011882866,9.985932,9.755892,1.976104974746704,0.8392835574137109,3.8618826616705615,2.84268621650732,3.230569722535354
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.022178719,12.830161,11.788295,1.6787171363830566,0.7604727571263283,3.6136228441207274,2.893041320493542,3.4155598173633837
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.039112207,21.714857,20.121023,2.9990484714508057,0.9342168304622842,4.145805350745563,3.2933200240690144,3.521604226062283
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.040988486,9.503694,8.478862,1.608107089996338,0.7807391275485552,3.855838771697668,2.826831880972745,3.1387922279467415
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.04073647,18.677109,18.121138,2.1945927143096924,0.9125467612354732,3.9848710323947465,2.943460566782471,3.20219678890996
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.0327288,7.465316,6.6577973,1.2975564002990723,0.4608787736050444,3.9038709912071523,2.3414919415914413,2.642862775637624
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.0092137875,19.37055,19.018972,2.3734846115112305,0.9198986720302362,3.7308575083192403,2.9584637451162443,3.4155619178113605
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.016194483,20.036114,18.176317,3.2589921951293945,0.9610945713832791,3.9715188212768204,3.2389009273702163,3.538970325196095
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.01859935,15.960602,15.040035,2.482543468475342,0.8899260345163174,4.110830494583298,3.2309039697280983,3.496998857093919
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.015569873,11.489039,11.257753,2.245330333709717,0.9104003445184545,4.013360940827561,3.1603919359686112,3.4658463796113885
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.023754975,21.902435,21.233938,3.0741405487060547,0.9631983425022135,4.071985739620865,3.170654184584065,3.425169610403864
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.046234254,10.217432,9.88979,1.7784826755523682,0.8361956553107638,3.326858527714196,2.555255525315192,3.0802678837599378
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.059110608,18.439404,16.575703,2.7091779708862305,0.8909069760969408,4.0230486519646735,2.9809831907662208,3.2524524222807307
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.016794931,14.7904005,14.049419,2.517691135406494,0.9084170448163854,4.106984100940135,3.152114223326177,3.40187660509286
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.01665895,17.755756,17.524082,2.664194345474243,0.9251876127157215,3.6679748220269337,2.828354153431212,3.249895399926411
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.017602092,19.157866,16.91017,3.0348668098449707,0.9498822074325167,4.1243626931601325,3.352902924926141,3.5884361496985644
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.014382347,14.174097,13.881289,2.7788143157958984,0.92862285024657,3.966477855756602,3.1428470165770745,3.450784927896675
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.0137720695,23.448652,22.319172,3.190319538116455,0.9515558608938197,4.205961573228642,3.4043225924224148,3.5973084053544646
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.06583802,13.796026,12.865172,2.035270929336548,0.7819475393888771,3.8839710168911346,2.8443926506264394,3.1559175662593413


==> kd_icassp24-main/metric_results/fromInit/student62k_flowT_output+sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.08629329,6.0401816,5.165219,1.286460280418396,0.5778289472365133,3.3690536005703575,2.199911918893474,2.6647286193870645
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.025392702,11.637022,9.8016205,1.854565978050232,0.8326585436056191,4.0486596383175435,2.9004654972051207,3.133940577522169
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.019649167,20.35664,19.18946,2.8446617126464844,0.9460621192811788,4.1728823437501035,3.3363012502984093,3.558297877154982
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.014133854,16.22336,15.166871,3.0384891033172607,0.9432922589466006,3.925494663570235,3.277408316272344,3.5779708356463256
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.04863938,7.0750937,6.226047,1.3388187885284424,0.5570028953996857,3.4290066953217178,2.0965422523821844,2.4851185936951454
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.016706156,15.209094,14.919729,2.713097095489502,0.9333752067059136,4.079557617697931,3.17848646851288,3.432317312274439
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.0141027905,18.121506,15.861812,2.6964917182922363,0.9246744874660681,4.175735591530078,3.2586523489851924,3.4880245102508187
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.040777825,4.735914,4.5382237,1.4964064359664917,0.6870136592293999,3.501089949687808,2.6674695383760536,3.1017252544934157
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.00961487,22.499805,21.412521,3.036015510559082,0.9837327493498589,3.9703398574818216,3.0952335492758274,3.4321216169488715
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.011298195,16.268837,15.518412,2.62726092338562,0.8976328484307419,4.159126427999776,3.258180584890458,3.5239708673927517
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08202023,10.883019,9.4320965,1.4301847219467163,0.6823889823253307,3.7648652872576918,2.246171884140604,2.545371889819534
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.036430128,17.218851,13.76779,1.9201574325561523,0.7589854066580761,3.985464979071441,2.847190914162485,3.1588970911278134
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.027722677,22.580233,19.45844,2.808364152908325,0.9213380399035286,4.115906699727499,3.140139833360926,3.390809061664539
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.017469633,18.673275,16.961395,2.8581385612487793,0.9540588076457736,4.015310926342357,3.0835498779903876,3.400342680552479
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.03566372,17.060398,16.584835,2.4493484497070312,0.8994201385772979,3.8805446435461386,2.9672279364031247,3.280292945488328
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.042602066,15.595912,15.164,2.3739070892333984,0.8941346075019299,3.9950667884340216,3.2866659596818826,3.5931092264641635
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.0126065975,20.673223,19.426506,2.828962802886963,0.9514824765395449,4.152360948616115,3.3251487404069504,3.570650990364332
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.029985767,11.596484,10.778093,1.921236276626587,0.8540124541235846,3.890195089844693,2.9982385131553086,3.3402716755089465
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.009761046,20.734304,19.877928,3.0505588054656982,0.9462188963244792,4.064297273187165,3.2564713732218187,3.5671467969454906
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.03014647,18.137583,17.248163,2.187434673309326,0.8957369348265904,4.031915661190355,3.2040602616514082,3.488971160235759
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.054413218,9.06221,7.9278126,1.3782143592834473,0.6473004715132165,3.53485103200499,2.2685074482189926,2.6394188284671856
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.013626665,12.126533,11.3714905,2.033742666244507,0.8454828574668526,4.095023618897156,3.3179301283611737,3.6219370314838466
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.020332566,12.540881,12.303763,2.498966932296753,0.9278266018121855,4.139253204046854,3.3994798491695257,3.63232699049109
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.0162014,7.745963,4.2678695,1.4859681129455566,0.7907963415527203,3.6096818323386115,2.6267374741430003,3.0990485343587006
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.011181433,22.19886,20.719254,3.2264719009399414,0.9392735989188413,4.113163446905634,3.3095927747749774,3.5758169205708823
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.03067812,16.5295,14.546016,2.68062162399292,0.9450898701249784,4.117069934289028,3.3261280299296017,3.5663900691681683
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.06800102,15.694818,14.2404995,1.5931997299194336,0.7570195110252481,3.7511575588304558,2.8078864207208167,3.1891068586638847
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.022841867,16.30887,15.619169,1.8745062351226807,0.9146622570707308,4.100796784425357,3.281783972342199,3.5562288855983626
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.030934447,12.218829,11.067024,1.889670491218567,0.8123167013253336,3.7693466657853607,2.701152775404891,3.0454377483911492
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.016517935,19.879946,17.89875,2.8625905513763428,0.9742331715116058,4.085480109581691,3.4301786531747656,3.7023717966234386
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.020299286,15.081554,14.6478815,2.157792806625366,0.8567258979053287,4.0613247715017655,3.1632302065736297,3.459111071893342
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.019466799,18.431772,17.595282,2.774888753890991,0.9275739676388821,4.048683168789675,3.2644728562939154,3.5494666155669945
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.018020568,18.454397,17.750244,2.3455655574798584,0.8859279377867856,4.165313800213904,3.3267555918712746,3.5786367542820696
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.04150335,14.298364,13.928884,2.283806324005127,0.8962503758513268,3.593911275505084,2.411004969547973,2.815335101225143
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.015711604,12.838231,12.263849,2.227956771850586,0.9142583901074127,4.134832919733308,3.1506599551573267,3.4075902954290878
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.044807862,13.899292,13.156412,2.2183949947357178,0.8302410151547147,4.105564623899953,3.29360737503286,3.533789153652976
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.03393783,14.085684,12.812694,1.776166558265686,0.8494461984092618,4.142798728857407,3.248487025474503,3.469917446851134
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.04524077,14.679792,14.210555,2.2354607582092285,0.881477816339982,3.8317910877892896,3.1365538151717582,3.5128121583688663
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.02316887,20.529501,18.94716,3.338754415512085,0.9430071810439116,4.10151940833611,3.3467474624106526,3.598328960801572
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.018873148,13.037647,12.238944,1.9333255290985107,0.8390089233316684,3.988825209168091,3.0333460568432,3.359118536821972
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.036528107,15.5103655,13.316304,2.4345602989196777,0.8925729276111608,4.115470798159703,3.187293779241305,3.4129768834833025
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.035887577,17.749277,15.657409,2.5097098350524902,0.8953696859393819,3.8199928707145157,2.9839333691792778,3.3404895628301117
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.027383223,9.591857,8.522565,1.6450068950653076,0.7535414011338947,3.838748118542984,2.3602581150031354,2.6345919575012613
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.01538052,21.028835,20.22623,3.176600217819214,0.9473670310560725,4.161419755267934,3.4010656083170203,3.648599022026375
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.019604135,20.189054,18.037895,2.7617311477661133,0.9424386073777447,4.075147253933581,3.3432707558364925,3.622627584188394
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.04008281,12.386232,11.005956,2.41563081741333,0.8551468624211809,3.7684208777464905,2.7070926132773176,3.0501646280047354
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07963136,17.653328,15.341908,1.981061577796936,0.8238416465629191,4.077290105608566,3.204060708062148,3.4738593860202887
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.04024425,9.815285,9.501197,1.6657371520996094,0.8145747810965781,3.1501527917512613,2.3543787029869017,2.949722581272208
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.03075219,8.829629,8.278948,1.537064552307129,0.730279685869167,3.4858845352649492,2.389637660733678,2.8560406095413575
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.029576445,16.285282,15.495478,2.2759451866149902,0.8696706443520708,3.8953760328922558,3.1042160398768193,3.4575752037301175
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.031305887,13.639655,12.283681,1.848617672920227,0.8052902905179753,3.977658057864385,3.124114117242733,3.4477479483526934
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.0069823577,14.536473,14.138311,2.8431437015533447,0.961947878266101,4.1609744542473575,3.2824529765534294,3.530065615198929
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.019219317,13.593424,12.573982,2.3872973918914795,0.8970311410371027,4.116703264051081,3.1473066380908343,3.3790183213274014
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.031202557,16.314024,15.345507,2.021879196166992,0.8996822618944967,3.789153579821842,3.0681859275829226,3.4469145260731837
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.017783575,18.051937,17.439613,2.6874752044677734,0.9648546393960985,4.04984660021375,3.2778302689272945,3.548046885966465
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.050222598,13.908165,13.176473,2.077491283416748,0.8061576970068877,3.871373411593578,2.9536762387172835,3.2813546860908134
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019805277,16.61149,15.189308,3.066866636276245,0.948539077854805,4.16380973357965,3.3427624277546313,3.5986404908702374
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.025074426,14.370468,13.073923,2.357296943664551,0.8970912863606961,3.761408040074972,3.1483758443773917,3.593947756200769
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.010239462,15.098388,14.257514,2.468724489212036,0.9179754529189177,3.3975164747570146,2.848608919839326,3.48063945617734
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.014192481,17.335894,16.175838,2.913421630859375,0.955726652314758,4.162844643378376,3.372115615017583,3.606423451195394
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.0453689,11.46567,11.0916815,1.6726922988891602,0.7359949587845194,3.9638825164186766,3.0470639752284474,3.346881226111528
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.01968601,16.2556,15.659865,2.176362991333008,0.9210001231550142,3.8994874211172466,3.2249761809134445,3.6054070401410505
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.015567006,17.715826,16.878384,3.204756736755371,0.9503547150671866,3.9629139984747983,3.123737702035978,3.4000331641322727
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.0146570895,17.47031,16.27482,2.549835443496704,0.9071726816483996,4.0563228232578,3.2304556622364355,3.5234774886589233
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.02366366,15.919045,14.739775,2.7548463344573975,0.9271930613213938,4.179755826588504,3.364007156791487,3.586355651787494
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.023813514,18.144411,16.356056,2.533520221710205,0.9015983986197432,4.121550747624118,3.3412831287901343,3.5719015584646643
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.041189726,18.183273,17.580746,2.4022436141967773,0.9116792695771945,4.1409677137020555,3.3378726609724625,3.5532111707693996
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.040401805,9.531196,9.195742,1.7036492824554443,0.8445432785484703,3.6147605214918803,2.9942425008132556,3.4317593430890336
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.04099101,12.5179,11.016793,2.167456865310669,0.8695578073870559,3.912472697104622,2.759108630429186,3.0490313706454693
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.03066121,15.323564,14.706943,2.3488001823425293,0.8905904107322719,4.00997818160259,3.1018540229273475,3.3996045053606436
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.021287682,17.5303,16.564785,2.6068878173828125,0.837680876856795,3.8728182764403734,3.1384145373920176,3.5494057632912703
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.034922384,17.572485,16.391378,3.059147596359253,0.9465535968003547,4.180262803085998,3.5403424400376253,3.746139747868494
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.017121373,16.312014,15.315341,2.5880954265594482,0.9128294642562513,3.8984255375345285,3.0448986135198366,3.423606636492419
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.019918388,19.40912,18.667776,2.3464741706848145,0.8936705705194967,3.662241809902331,2.7670576032811924,3.1875618579075407
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.02018576,18.679184,17.657408,3.2424380779266357,0.9440875376609246,3.964379877996582,3.008874283268114,3.308722550521757
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.025937447,7.6059957,6.573151,1.3885018825531006,0.6914743570646215,3.919411431318741,2.7007631357266524,3.0447520240940116
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.038203973,8.745388,8.436324,2.1687512397766113,0.8767124225315107,3.709286721835481,2.7777005739627945,3.1196028729828167
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.029934779,16.73763,15.644445,3.0162253379821777,0.9420839080552263,3.9281976959189038,3.2064298755173537,3.5605783202280996
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.025941744,12.263255,11.262963,2.0752296447753906,0.8449266321964106,3.809902344591313,2.6713317617336867,3.1049435118039845
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.015352622,17.10654,15.868723,2.7070364952087402,0.8965154173892531,4.062548603460768,3.308559497123785,3.5936878129843346
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.031420425,21.003754,19.656319,2.9272806644439697,0.9121698935421383,3.7945128007513347,2.958333815739376,3.305808615713126
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.058257073,9.070293,8.767411,1.6334760189056396,0.7864880440892792,2.731937918861321,2.416940706431428,3.2345156877935843
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.024282098,16.75831,16.180256,2.504505157470703,0.9399875362760717,4.040469440761703,3.1912146779921153,3.4848615616600656
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.013995481,16.751575,15.610308,2.7880373001098633,0.9085884162156359,4.169178406939713,3.2071774952156886,3.409587284030428
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.007669205,21.695549,20.473532,3.462667942047119,0.9711040896677269,4.050880082513368,3.302877934479456,3.6387749908531997
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008746432,16.868101,15.442823,2.7216618061065674,0.9707171060402371,3.844869121155881,3.134923959453033,3.522660771788475
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.041351654,13.595716,11.728285,1.8259785175323486,0.7036548058221735,3.936746107448551,2.843023906721583,3.1232068834340487
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.010114441,24.16807,23.139206,3.4377658367156982,0.9720569218403013,3.692296971625945,3.025580803389702,3.502070427206385
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.023085166,13.969708,12.668545,1.8059015274047852,0.8871082449313564,4.021468388736976,3.267043929977562,3.567579841538963
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.02734897,13.171206,12.745712,2.3943300247192383,0.9267020568004873,4.1721459044653795,3.399409713333084,3.6284485182372075
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.027506176,9.493525,8.78051,1.5671602487564087,0.7505369099596442,3.65891872514906,2.492316129326136,2.915449426949297
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.046911187,11.52966,10.945474,1.9909182786941528,0.8374977841998286,3.8617451922410444,2.9807773670071094,3.2928126153427075
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.008962014,17.374668,16.771889,3.2315361499786377,0.9370129150866309,3.997596538334867,3.2331263231117267,3.566685971583603
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.05160208,12.287962,11.768719,1.6478607654571533,0.8046556513043863,3.749015844868211,2.7232417779997897,3.099602314562487
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.024196772,15.89968,15.053417,2.0985682010650635,0.8436191123004991,3.751172279164016,2.9410003141961325,3.3104377714909794
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.03789443,11.116213,10.861348,1.9288524389266968,0.7757408860109825,3.8364463409607694,2.907792684451112,3.263874960660584
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.014405777,18.218235,17.41955,2.676252603530884,0.953164476039134,4.091522339491455,3.2544054797307824,3.530000409587365
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.015914802,24.026329,22.964178,3.2930312156677246,0.9660536726323858,4.093505996611698,3.3825890070167492,3.6596214922839008
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.03670481,14.078825,12.712406,2.0932376384735107,0.8783237881573838,3.960312146393118,3.1446827417601373,3.46373486298567
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.036806814,6.847164,6.3536634,1.2525527477264404,0.690794601241667,3.461103224327257,2.723993813608191,3.321568080814094
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.057399068,12.11416,11.700624,1.912046194076538,0.8136854982164189,3.832300569849039,2.9744230387034674,3.333388469118987
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.013832918,21.818363,20.113724,3.4526143074035645,0.9564957857524004,4.215040613807088,3.4236517093409025,3.6220056242018837
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.028204508,16.801962,16.145351,2.4972991943359375,0.9244312455663626,4.044762390992325,3.2442134574916133,3.5482489148211576
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.028442517,11.029392,9.668567,1.540822982788086,0.7150982466067201,4.039291601265564,2.960801295473441,3.2830588003055206
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011250711,21.633505,20.845495,2.8032948970794678,0.9561173266093095,4.051980879777409,3.315182170432074,3.6147492661226983
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.021513699,14.985174,13.139652,2.398247241973877,0.9184163951897958,3.98074739635981,3.108183544506335,3.4275016593454586
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.02525018,14.004015,12.937109,2.0784411430358887,0.8397396156127667,4.064386313099052,3.225267023511682,3.5172003872433852
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.016871769,15.532932,14.794787,2.7385616302490234,0.9061764515234932,3.868615616709296,3.096470849052106,3.460180426665479
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.027223807,19.64102,17.346375,2.640923261642456,0.9191320417571585,4.038598617134983,3.138574452564615,3.4525697190604054
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.03506924,8.718609,8.581028,1.4883415699005127,0.7523765574426432,3.5511337575182216,2.609623361959842,3.010658080797829
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.030482395,17.431192,16.727299,2.7818455696105957,0.9244919611862104,3.8609081306798076,3.1330769338417355,3.50866393780101
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.0138680115,13.893211,13.61461,2.3723766803741455,0.9075529007012979,3.731573495097879,2.9790059886398272,3.4039799287351027
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.03313282,16.20748,14.940508,2.706291437149048,0.8959515923510786,3.7488252654146015,2.9890267021058734,3.4137417048847554
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.071932875,10.852722,10.33719,1.9383249282836914,0.7896525881008445,3.3032127148751065,2.1623542799429747,2.6332670007817596
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.01557617,17.715902,16.722416,2.965482711791992,0.9402368161057845,4.141530263830054,3.2957464138824157,3.552030449145376
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.038554195,11.892785,11.121804,2.076277017593384,0.8871791639218392,4.088351389702681,3.1353577802158776,3.366029843196244
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.02185503,5.740398,5.23596,1.5653563737869263,0.7426167333168792,3.3871183556119138,2.8337726887367025,3.4476601563321623
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.047826648,16.673515,15.147119,2.156996488571167,0.8593802995204014,3.8539683543370176,3.1422846522783656,3.492843959948069
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.03823837,13.852699,12.723078,2.2585365772247314,0.8879075336978329,3.6058052506367266,2.727040489612453,3.1553527889594464
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.040076252,16.06351,15.268253,2.7763733863830566,0.9300837092554465,3.9501462978975646,3.1466563422640497,3.4484934041773796
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.011105694,15.567677,14.861011,2.759946823120117,0.9068876260047188,4.073463676944086,3.2644058578161945,3.5767668041905827
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.023194263,14.151429,13.401486,2.258305311203003,0.8481110647200624,4.062509263813719,3.0783597078723,3.3324832694142295
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.032255333,7.1592107,6.3888726,1.4372708797454834,0.6821605313808163,3.768688382861775,2.6056590648198523,2.9734120878669783
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.041267604,17.177559,16.090929,2.728477954864502,0.9184687785040017,4.0316517500043405,3.1939553404216814,3.4728698893063106
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.028253948,13.547013,12.458246,2.2591230869293213,0.8760029089629805,3.8310573265037062,3.144972746099505,3.5568620347460733
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.022793442,14.754813,13.923091,2.358825206756592,0.8756733390510473,4.1578581620876385,3.3168209439585308,3.5589206749701163
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.013079795,22.288158,21.121983,3.140376091003418,0.9518842208846839,4.0512186352211135,3.322887639034455,3.6060160509259434
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013306778,22.187075,21.324495,3.014310359954834,0.966129921957121,4.198865235093661,3.5201105370190313,3.7595378930100973
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.030182159,15.778694,15.244559,2.133668899536133,0.8701203334440226,3.9146809152542588,3.2127055257343806,3.6071232806965225
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0041686106,27.2385,22.27186,4.33919095993042,0.9795387074101296,4.190335776960521,3.390747797939275,3.591071911031813
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.02400248,10.421487,9.905396,1.6709970235824585,0.8083458390950999,3.4808894294604023,2.731984869117935,3.242333668380759
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.012330806,9.61945,9.411545,1.8444838523864746,0.8349406645826926,3.5881154130912556,2.686869694792668,3.15888487995131
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.021899352,10.999092,9.99016,1.713310956954956,0.7504612779221288,3.616029620463875,2.907434159956706,3.4461727543238765
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.039439175,21.80465,20.334595,2.863119125366211,0.9332385996070953,4.158331835783196,3.3313111377110647,3.5581401292511354
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.039481793,8.949993,8.317825,1.6204783916473389,0.7939311158035037,3.425037912427315,2.4279066462216763,2.904369977632097
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.04138263,19.140978,18.524197,2.4002647399902344,0.9187192997651887,3.8034981206980287,2.969923160087925,3.323168736178421
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.03991666,6.168272,5.730218,1.341211199760437,0.4542489472628896,3.2922278364050044,2.257037651350788,2.854968838248167
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.008793068,15.786838,15.600281,2.7529678344726562,0.9349361973265352,3.7310316930028593,3.0298394231962,3.4756913542772896
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.01614801,20.087193,18.060373,3.343503713607788,0.9653226803265321,3.9897742194718564,3.275078649413159,3.5692784092143484
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.01849957,16.689106,15.973259,2.4872186183929443,0.9032982903904017,4.138691104699641,3.305169024495099,3.5579652127387633
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.015168575,12.224537,11.998446,2.335848331451416,0.9245119053732032,3.914804127049311,3.0940723306193476,3.4362058920892244
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.024406431,21.37498,20.473845,3.049553155899048,0.966286257887679,4.074322272875061,3.1664043345249406,3.4115251005916174
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.04661699,10.155333,9.888677,1.8029764890670776,0.8246300592917766,3.639164078108423,2.919311713298298,3.3326163288235593
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.05906296,18.300947,16.441269,2.680555820465088,0.8898940211435936,4.046265025831009,2.9955878339250486,3.254080312215661
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.017108941,14.9674635,13.929697,2.514552354812622,0.9079834573933152,4.10801588966934,3.200816005208205,3.454399055135182
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.016477989,18.232285,18.047462,2.7178287506103516,0.9260639221537855,3.8182768615448364,2.8488626458844366,3.1957268356644644
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.016907467,19.467981,17.098833,3.0827126502990723,0.9553118938671552,4.10249334757191,3.3103213587932294,3.5520101074892847
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.014570664,13.251662,12.9845495,2.784203290939331,0.9282343859542836,3.9159914343564415,3.105446052482632,3.4293747462240796
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.014381313,22.94321,21.88694,2.8958075046539307,0.939978748740836,4.212379978305806,3.451452555675185,3.6461652626635064
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.06676415,13.774269,12.9037,1.971642017364502,0.7692023781567782,3.895923907967502,2.7833722172139037,3.0748799564418605


==> kd_icassp24-main/metric_results/fromInit/student62k_flowT_sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.0860842,6.1724195,5.3808146,1.2967987060546875,0.5856121134512589,3.34264039708921,2.2741325181923626,2.7780493227372673
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.025425682,11.572316,10.291317,1.906902551651001,0.8416882309315487,4.035873725860049,2.922543614366143,3.1697041275256788
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.019637996,20.089983,18.921425,2.8032069206237793,0.9416479249387901,4.176582677758865,3.331616293139948,3.5547689718318107
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.01424156,16.101355,15.095119,2.981182336807251,0.9412560659360417,3.763803702399273,3.1963635495890874,3.589379346330464
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.051393997,6.812228,6.185315,1.3122062683105469,0.5520466572210823,3.4187187532348373,2.1556194625311917,2.5576379553954927
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.016859276,14.918069,14.605219,2.687027931213379,0.9321840897303293,4.09947810241008,3.196089454481245,3.440172747191841
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.014887401,17.404463,15.2105465,2.414592742919922,0.9021599516035346,4.17782238901488,3.268332421313774,3.49820908141958
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.041548334,4.209464,4.0197315,1.4792799949645996,0.6775847523050715,3.405091984384418,2.5329350074407126,2.972391942223191
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009430741,21.594414,20.553183,3.0939536094665527,0.9817756913282806,3.971003885624355,3.1014754762616397,3.4431635369968685
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.011328947,17.886217,16.914942,2.6539690494537354,0.9013362437248393,4.164815824446186,3.258778304580251,3.525162376731776
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08192626,10.990262,9.527661,1.4370661973953247,0.6790139445449034,3.6947343209113974,2.199651137709614,2.502877115919195
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.036550906,16.959751,13.550529,1.8591845035552979,0.7458859586783676,4.048431671348069,2.8879692218992945,3.1870156805762337
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.027746478,22.583422,19.43384,2.7351579666137695,0.9185475695518137,4.0924833903355475,3.1579065212712125,3.4210262938540117
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.017945671,18.631592,16.88034,2.7552874088287354,0.9540129681495462,3.9677831550693403,3.0236926485846696,3.3484940507695864
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.036276795,17.136768,16.707253,2.425722122192383,0.8934052807154113,3.865431946677159,2.9269400747296896,3.241151252940243
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.04290621,15.633074,15.2174225,2.4032933712005615,0.8957379117019283,4.0117745055189555,3.322880512598706,3.621431009045746
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.012672522,20.433,19.21483,2.818164348602295,0.9482095987156105,4.148185401193692,3.3148676754835074,3.5605074659354417
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.030104911,11.619637,10.921856,1.924752116203308,0.8535989955629828,3.8481980586164095,2.9019274554896755,3.2711212199451727
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.009910462,20.566229,19.70703,3.012373208999634,0.9463414952787915,4.055267967829379,3.2559780540641854,3.5680905671466956
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.030520702,17.866272,17.023525,2.214439630508423,0.8983189260002563,3.892904332762523,3.166334240691304,3.5113885323973704
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.054697372,9.065132,7.959025,1.3920314311981201,0.652604968556666,3.6330804181060845,2.379530520936049,2.719533476104957
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.013348438,12.840905,12.065463,2.1609699726104736,0.8500576814073181,4.095324427478582,3.2605690853041014,3.554380691366283
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.020222515,12.612882,12.338222,2.4767682552337646,0.9233041208145318,4.120702752040233,3.3713617310997637,3.6065662199887276
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.016119633,7.9477725,5.1917443,1.5577346086502075,0.817494462090208,3.567535912093358,2.5783377932175156,3.0501307136253115
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.011169957,21.990694,20.579145,3.2181663513183594,0.937852172975234,4.129021174931199,3.3432898480268785,3.598934703228984
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.030895287,16.251507,14.101531,2.6413142681121826,0.941196614496214,4.136763151134753,3.336745622283017,3.567773707377447
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.06874958,15.602584,14.256157,1.579810380935669,0.7567942374542558,3.518648990947437,2.6883706301065056,3.155996245905205
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.022744415,16.480947,15.77573,1.8779714107513428,0.9146823212253867,4.064128050033498,3.1984533980289673,3.4800754727518513
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.03188465,11.982449,11.009639,1.904305338859558,0.8100188508020784,3.7627410710566584,2.6993606972780757,3.0443457045428306
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.016758263,19.665699,17.904789,2.8442306518554688,0.9739960356526951,4.084259415771527,3.4267997203528053,3.7020764716496384
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.020141572,15.045143,14.534456,2.184516668319702,0.86161721081025,3.998405428876591,3.119159965847062,3.4293719645239844
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.019198917,18.950802,18.038467,2.7282280921936035,0.9254056890773823,4.12557371412885,3.315810334086146,3.565765509694926
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.018060025,18.25684,17.503893,2.3639979362487793,0.883890715130909,4.131285468171014,3.264891123026981,3.523869685881495
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.04121604,14.683674,14.343954,2.3778867721557617,0.9000115451261709,3.672626005479713,2.487866774049765,2.861782866882476
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.015803838,12.553385,12.0252495,2.312062978744507,0.9154649933320457,4.138489887944256,3.1397091344678834,3.381752550060929
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.04493012,13.869182,13.147343,2.2509729862213135,0.8290358236708104,4.101962981122777,3.265594256475686,3.5070364120402746
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.034279283,13.626361,12.623307,1.7629305124282837,0.842168115297405,4.141379865165764,3.2768636386325456,3.5033585520356016
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.04675081,13.843525,13.395008,2.151447057723999,0.8766781592756983,3.6897454875745037,3.030787278523867,3.4674538317764303
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.023098027,20.162865,18.757917,3.342102527618408,0.9400297685022404,4.129711059445521,3.358892630740242,3.602990557753118
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.0185173,13.087315,12.298747,1.942887783050537,0.8380012144740323,4.039905649254942,3.0766806757188854,3.389165465784388
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.03659934,15.583234,13.791996,2.4900033473968506,0.8967163616678746,4.0408289816741165,3.158930072683758,3.4234140051463005
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.03580234,18.246792,16.050512,2.533982276916504,0.8947234196252467,3.858745525054606,2.8475986564580174,3.1766785433042135
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.028231611,9.3505745,8.39471,1.630218505859375,0.7456533892273363,3.8705169625995035,2.350361486254363,2.594830304022348
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.015332994,20.719828,19.939423,3.127350091934204,0.9442243828800825,4.166579239023294,3.3974466300290787,3.638366627366183
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.01990705,19.512733,17.536425,2.7050158977508545,0.9357741406535469,4.041153890716824,3.310581406622278,3.6041008008556146
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.040246837,12.173537,11.260284,2.437098264694214,0.855496921301351,3.7912702616089344,2.7245682241940314,3.06107884613951
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07951021,17.54891,15.345797,1.9599707126617432,0.8244745415231648,4.0688837343332755,3.1664454856136532,3.4392434286083904
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.040389825,9.709015,9.448237,1.669208288192749,0.8139507810025063,3.134167446774137,2.3999845117374097,3.0404342116110206
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.030802982,8.758507,8.229301,1.5438551902770996,0.7318780736414846,3.3976719506517044,2.3499116346833326,2.8660009684214476
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.02955609,16.137026,15.473878,2.2865939140319824,0.8698694584695161,3.9583335623441087,3.1478325672851843,3.483971859893156
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.03058512,13.892299,12.489844,1.9237103462219238,0.8113391786472945,4.070412047304953,3.188648406811783,3.477589728843147
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.007007634,14.262209,13.906531,2.8760178089141846,0.9610153517679964,4.162864922230187,3.2778541839068622,3.5199414254191708
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.019391572,13.593853,12.757285,2.388047695159912,0.8970361039504153,4.015215742277538,3.0316136087766745,3.2999058675143007
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.030671835,16.97898,15.823742,2.087437152862549,0.8971780560246599,3.948649488865197,3.138256287563149,3.46615661611569
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.01775134,18.304907,17.700058,2.717803478240967,0.9659370409769151,4.0422275109811885,3.2220390543525146,3.4845083272804196
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.050490968,13.814662,13.054068,2.0165882110595703,0.7973303764865329,3.9655283534031494,3.07750338668737,3.3833302485417462
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019670062,16.646711,15.423868,2.9796361923217773,0.9453283126191315,4.173995521502985,3.3524345332806975,3.5991484129116107
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.024921885,14.768729,13.342149,2.4203341007232666,0.896649619669091,3.646029981114048,3.1042358901368408,3.6105575366737765
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.010130954,15.564793,14.712127,2.4717416763305664,0.9175668859524071,3.5162977473442654,2.9565687274302106,3.522888837121255
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.014308619,16.807196,15.855224,2.9117848873138428,0.9512742530472177,4.113928291367224,3.3428651197328296,3.6042303572761254
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.04538548,11.805123,11.391368,1.678520917892456,0.7432916802297125,3.903272243042344,2.9857335821080446,3.3074322647975363
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.019444197,16.298262,15.639043,2.145050048828125,0.9185526998814729,3.8537051757003775,3.2215062242714136,3.6148503409606767
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.015620059,17.30427,16.51688,3.2046287059783936,0.9497615041867007,3.9619730850693813,3.1292454928934643,3.4082482093632014
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.01459801,17.478672,15.952677,2.5582926273345947,0.9036908972192501,4.026255421600613,3.215989575990426,3.527575193860331
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.023688111,16.088783,14.849583,2.7704761028289795,0.9256665982761482,4.107690704054606,3.3150142061713406,3.5750178745447565
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.023872422,18.105417,16.425312,2.4929018020629883,0.9019030278947051,4.131546409684846,3.3783233518418543,3.614855369398434
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.040755767,18.096617,17.55829,2.4426441192626953,0.9112704607291817,4.1459447041624236,3.360343344342043,3.577359670748085
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.040967442,9.004377,8.664963,1.6708989143371582,0.8393097478168071,3.515622137099828,2.886771190891736,3.3524215874785646
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.041163083,12.570914,11.0060625,2.1525022983551025,0.8677601481789669,3.92353002374991,2.8031922420676776,3.0980628820438114
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.03114849,15.220114,14.540737,2.3577818870544434,0.8871474981366781,3.979197846601374,3.1020885506946865,3.418457650233057
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.021225065,17.626324,16.657793,2.628242254257202,0.8348723685607186,3.691379853642477,3.009440974032741,3.4988600789286988
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.034800977,17.602324,16.553238,3.0582945346832275,0.9444918498245933,4.168687867741504,3.5139147390680745,3.7260617064508628
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.017414829,19.12072,18.422626,2.5736160278320312,0.9141280147302911,3.9852624767376135,3.097774115165512,3.440762273083685
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.019364186,19.393486,18.530025,2.3857855796813965,0.889811844932343,3.8837755429224945,2.9109568454644608,3.256842595269067
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.02047807,18.55823,17.694275,3.144371747970581,0.9403514627105237,3.9585768935250867,3.0274199253827883,3.3296166272887504
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.026162386,7.578052,6.68785,1.4093037843704224,0.6964787802027368,3.9480770768794438,2.725201471064502,3.0666710754915205
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.039266936,8.296507,8.0455885,2.08355975151062,0.8602810609823743,3.49644332417263,2.651059286053184,3.070914121696237
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.030366639,16.635473,15.591091,2.9863805770874023,0.9383399959204453,4.055946260330122,3.296744915081936,3.59475762750429
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.025497355,12.852413,11.310213,2.0981380939483643,0.8432904433249017,3.927143849576346,2.7233519459889264,3.08911048221961
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.015020643,17.264402,16.019733,2.7791805267333984,0.901087189754316,4.065176774347651,3.3297387693092753,3.6178235001620123
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.031214269,21.284296,19.912798,2.9544553756713867,0.9098035345977453,3.8421293153232234,2.97605127510839,3.3092515806386187
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.058458947,8.883079,8.509698,1.6116797924041748,0.7850670998583689,2.644965262637577,2.3368708570127277,3.1975591385096163
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.024774967,16.339104,15.82534,2.4281277656555176,0.939279644067338,4.015441267229781,3.17165557840427,3.481687963407426
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.014261493,17.23486,16.230127,2.7417044639587402,0.907855309000597,4.173735376024148,3.275875054901346,3.49118883103811
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.0076296036,23.454443,22.023119,3.432893753051758,0.9710979999255508,4.128469782423216,3.343548215216497,3.6383200356207492
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.00871295,17.229708,15.763681,2.6940886974334717,0.9715529875243937,3.989410402113289,3.2165028448427413,3.5462079765838688
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.04161536,13.518102,11.898428,1.8063822984695435,0.7095809245313632,4.002118159882467,2.9826059852701956,3.247615236557814
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009837168,24.588253,23.306696,3.486318349838257,0.9731322709467376,3.939351284407808,3.18154926137511,3.5304115355554795
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.022784293,15.562029,14.107456,1.8367829322814941,0.888428554502819,3.996001437552348,3.3082310339217265,3.6243925647399475
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.027082926,13.858832,13.354226,2.4523634910583496,0.9306024532876903,4.164766502974449,3.4029205756043557,3.63186573545039
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.028335834,9.424592,8.902524,1.4925706386566162,0.7421337150565982,3.6560450098807644,2.5065363737398423,2.916594803871982
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.04691433,11.686499,11.269473,2.009342670440674,0.8454209124348108,3.7805842928570117,2.9476153962635507,3.3006315716291383
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.008986576,17.116737,16.586012,3.148543119430542,0.9296006331681156,4.02170008943663,3.23839273187235,3.559411327676163
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.05113184,12.540517,11.945501,1.6692910194396973,0.8086715068493134,3.746411352709127,2.722551136607584,3.106046288850659
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.024088569,15.80664,15.126142,2.116281032562256,0.8442945341371414,3.7187598268086424,2.9313942044767782,3.319304446902242
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.037500847,11.291306,11.011573,1.936759352684021,0.7767320928166994,3.884399960450075,2.8679181618001883,3.20070283580566
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.014592589,18.14592,17.393824,2.598569869995117,0.9519533294563922,4.069258733719924,3.2789995385981174,3.570812004900663
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.015937269,23.945374,22.767765,3.2566864490509033,0.9651701768014188,4.04467312637418,3.3144386157511594,3.6072503302157575
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.036907822,13.974677,12.799761,2.0800342559814453,0.8771500540266334,3.8511803770309996,3.095634773115662,3.4682355116743033
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.037205257,7.1667867,6.7141623,1.3096976280212402,0.6918841067781638,3.412821590598695,2.6526780251646036,3.2790102869395445
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.056913186,12.109497,11.68449,1.9271756410598755,0.8141025188513893,3.7711465081493714,2.97622279919342,3.3762857099059222
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.014046587,21.087702,19.65165,3.3473258018493652,0.9546526995766335,4.221995797878029,3.425484665210082,3.6195262067717793
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.02832497,16.636433,15.997721,2.485931634902954,0.9238635230511761,3.993583383497639,3.1229668380183315,3.438684883172575
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.028411798,11.011856,9.7104845,1.5170135498046875,0.7093325408764963,4.065526469987172,2.9832496074093435,3.281634003036792
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011417886,21.559824,20.792,2.755958318710327,0.9545842420567686,4.103404254825489,3.3504100595712885,3.6274827549620365
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.022220228,14.657004,11.803708,2.340538501739502,0.9111659863363166,3.9187928975372364,3.022151957443297,3.3722332551907237
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.024722258,14.00859,12.813472,2.0684304237365723,0.834569446215691,4.054180725250992,3.1855541198217954,3.4849950218607617
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.017231083,14.500802,13.837656,2.5462443828582764,0.9002748046149324,3.7892780100843204,3.056009234357548,3.446887364365878
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.026876442,19.696974,17.338648,2.651884078979492,0.9169019687552258,4.091668050011148,3.168977510147229,3.4577433248110783
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.035958476,8.877357,8.737413,1.4784085750579834,0.7489207141033422,3.415305816599061,2.5820185663224455,3.0413367448300677
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.030527364,17.497232,16.909735,2.7884840965270996,0.9262711815348902,3.6238930818724677,3.064483965020727,3.5286526135729006
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.014148129,13.483806,13.119079,2.297010898590088,0.9053190217385219,3.7091966483885432,2.894691571734532,3.3193491122541845
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.03326086,16.040035,14.732875,2.6465892791748047,0.8968963188706038,3.5516338346227583,2.8640661243053094,3.3455741916524464
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.07228785,10.863722,10.446656,1.910815715789795,0.7928593300301018,3.4087127802070802,2.303097158659088,2.7488228110224098
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.015752297,17.49576,16.51182,2.8699991703033447,0.9366178965090944,4.124292782555321,3.2742419564278644,3.532894664703988
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.038697656,11.471212,10.821649,2.010202646255493,0.8786024625580203,4.039973053063471,3.072803578639777,3.32214076273532
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.022603981,5.2760515,4.884324,1.491064429283142,0.7211202211595598,3.3204190245222915,2.7880826708457604,3.4272052523470244
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.047861613,16.317278,14.937055,2.12390398979187,0.85823403478434,3.9026254699094842,3.181675527307594,3.513388975768206
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.03852718,14.560833,13.359273,2.282540798187256,0.8939105893409077,3.6351836720776456,2.758437411423427,3.1671043807487957
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.04096938,15.480991,14.712128,2.616370439529419,0.9276940290491349,3.909668879527125,3.139100849714063,3.4583840005803532
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.010806441,17.689003,16.814495,2.9389123916625977,0.9112457129720611,4.075268707208887,3.2752420112234892,3.578938028972153
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.023492401,14.174868,13.463078,2.2301454544067383,0.8494440885053492,4.03466590479565,3.064103974914381,3.3303310842030505
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.032135587,7.2208257,6.452622,1.4087027311325073,0.6813240962727589,3.779888815172245,2.6768526828746957,3.053563588328834
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.04125443,17.213886,16.13553,2.6507351398468018,0.9165303420444991,4.063471429057803,3.214616602534138,3.480822264639046
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.028525045,13.1272335,12.347101,2.162971019744873,0.870655760398713,3.9424387613759917,3.175360960084626,3.5231762307265715
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.02305968,14.426637,13.647979,2.3470194339752197,0.8727581326049578,4.156567217942335,3.2847412232513467,3.5285442924918176
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.012746641,22.459656,21.066175,3.2146544456481934,0.9540041152061816,4.169620849804293,3.3567093253476274,3.5629493872552467
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.0133193955,21.754332,20.761194,2.921861171722412,0.9613622911633614,4.1963150870015,3.4948468242740582,3.7276463545194405
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.029810421,15.1294,14.57883,2.0685887336730957,0.8627205629632766,3.7678890268967633,3.132573571680656,3.5778762708446448
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0040077884,27.113764,22.388773,4.322545051574707,0.9843434366248097,4.199292875693323,3.40733371995948,3.603014613209584
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.02415632,11.28379,10.857836,1.7177422046661377,0.81176659955442,3.403953645161216,2.821715364589061,3.3956528367248735
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.012185084,9.616225,9.414986,1.9252512454986572,0.8412015265407002,3.6973110914490563,2.7381069267024416,3.17561680520059
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.021618925,12.183166,11.066948,1.8475391864776611,0.7659473625969223,3.7804055422296843,3.028299608591802,3.4814689337516245
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.039381865,21.740353,20.271784,2.8892884254455566,0.9325068928505115,4.162082735570467,3.349580921220667,3.5720995859120865
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.039208386,9.208119,8.563345,1.6773934364318848,0.8012686452454232,3.594800420665316,2.542845919194958,2.935683804775759
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.04226692,18.987896,18.408817,2.393423557281494,0.9190657471504089,3.781838808885907,2.976663820610432,3.3489817847091468
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.03936803,6.56285,6.0894394,1.3557319641113281,0.4562416966514887,3.262771136853216,2.1967055743918147,2.8029478341341925
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.00855772,21.05828,20.52386,2.9290847778320312,0.9373265171659547,3.6547585756977794,2.9554325269548767,3.442814300647816
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.015924716,18.995754,17.158953,3.2621614933013916,0.9591723191634864,3.998547682806586,3.2600662838726153,3.549970591191819
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.018524135,16.547632,15.778516,2.483832359313965,0.8937624152931946,4.165892407849314,3.355302590808472,3.592227725716708
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.015165875,11.87994,11.659215,2.4649906158447266,0.9209004050886422,3.9827546077426783,3.1385523905579693,3.4495725107500657
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.024722328,20.990082,19.3222,3.016679048538208,0.9655426588203615,4.125911989527949,3.246527340819895,3.483674614513326
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.04654289,10.410984,10.0938425,1.7972077131271362,0.8220295493504908,3.5500486781772165,2.7782609615980083,3.2029464282269244
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.05908526,18.388428,16.634483,2.709432601928711,0.8907567900737221,4.047585168639128,2.9961584154479053,3.2610833286784713
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.017240401,14.77027,14.090115,2.472146511077881,0.9106047264661229,4.122596925659042,3.204804332219199,3.4575060861711147
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.01669641,18.119078,17.97229,2.661397695541382,0.9257262422379701,3.8063143606491323,2.8471069663627717,3.1971989537301253
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.017152485,18.89915,16.745594,3.044785737991333,0.9500069450133152,4.08528313300342,3.29672102217265,3.5485455135122144
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.014511923,13.521384,13.299376,2.7540080547332764,0.9283568664997391,3.902054826574391,3.056378790815588,3.3812906840561237
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.014804514,22.71033,21.675825,2.917808771133423,0.9440777422118001,4.210731610073079,3.4730066136755755,3.6720677357686595
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.06673041,13.871726,12.989261,2.01123309135437,0.7779997913659573,3.896827800220848,2.839510647086029,3.1402975920521317


==> kd_icassp24-main/metric_results/fromInit/student62k_gTF_gTF+sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.08701625,6.1756253,5.3483477,1.2546601295471191,0.5715605581660507,3.6347356041683474,2.123772525668627,2.4268153356695485
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.025645575,11.357433,10.211029,1.8067593574523926,0.829254515840896,3.956442451093957,2.6616534914670376,2.899745268024243
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.019183079,20.341965,19.158367,2.9580445289611816,0.9476790229806129,4.169569198010642,3.311668864744657,3.528722754653571
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.014091533,16.313326,15.289129,3.0372471809387207,0.9479944567154823,3.942813071743946,3.2502479990139626,3.5562941879402206
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.046267435,7.2062535,6.4026413,1.3820160627365112,0.568848101300163,3.805066894916803,1.9496834584907086,2.1640218331080567
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.01655055,15.6876335,15.2836485,2.822678327560425,0.9314968484307325,4.05478755556639,3.200801703936764,3.4805983930290316
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.014261658,16.661312,15.136741,2.5906994342803955,0.9098702819240104,4.174311353882271,3.251663000442689,3.486163584308471
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.042474065,4.923516,4.7648134,1.467258334159851,0.6784807222630145,3.5060536516929743,2.5035562116768926,2.903580876132387
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009989196,22.417881,21.244654,2.995478868484497,0.9835265053262842,3.9052017086451567,3.030475085706805,3.3890992357527256
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.010529654,19.880463,18.765463,2.892470121383667,0.9186903983633034,4.15372116071236,3.2357282374215948,3.501678831704417
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.081699416,11.156549,9.506748,1.4500163793563843,0.6939574018476232,3.7273187763363334,2.319456273830996,2.6328054748510605
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.03581101,17.281841,13.982082,1.865380048751831,0.7797637397857395,4.038251457470141,2.8547157886804224,3.143540220024067
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.027607681,22.709879,19.501057,2.8101017475128174,0.9252722206439659,4.071905324374736,3.1695401214818797,3.444199972989782
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.017920762,17.848713,16.497387,2.5448672771453857,0.948543713089087,3.886052689126447,3.0345295047556653,3.3768921662959333
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.035657022,17.230627,16.806204,2.3976428508758545,0.9111966185059481,3.8310780133238316,2.9686429946023827,3.3103116230108682
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.04237785,16.158058,15.748047,2.412294387817383,0.9017437549898615,4.171408481297074,3.426347946970678,3.6476218750789355
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.013498278,20.185091,19.163576,2.6079890727996826,0.9304961768513442,4.132855836597137,3.258972116135712,3.509294902228288
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.02954908,11.919453,11.326363,2.0170061588287354,0.8596895904330054,3.813547629017342,2.872814357645152,3.241642066141736
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.009849092,20.732325,19.749233,3.0431301593780518,0.9465760972711164,4.178115415831614,3.364042650350205,3.621330086365161
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.03128206,18.200184,17.33659,2.070694923400879,0.8989923201996981,4.12536384967702,3.296655099673123,3.5460203707819504
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.053783454,8.999395,7.715643,1.3813475370407104,0.6385818074161145,3.7137984701097553,2.3909463036112473,2.716233913094753
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.013417046,13.411577,12.817484,2.3231582641601562,0.8640011697875715,4.090188721761703,3.259383774731597,3.556085003822255
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.020456234,12.50941,12.007789,2.514176845550537,0.9176876576348425,4.113861658196446,3.3673626955587195,3.6118320355852633
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.015441237,9.662134,6.9258857,1.6823201179504395,0.8356535128085679,3.8267174581263834,2.834150753577676,3.213084828971
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.0112883,21.071163,19.948462,3.0327742099761963,0.9398849114377477,4.127815881999804,3.363535312240981,3.619374519576009
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.031244176,16.65866,14.877928,2.7855610847473145,0.942270258735109,4.090831974466613,3.272145909767669,3.5115251976184196
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.06801649,15.516402,14.151097,1.542497992515564,0.7555570476185465,3.3659766504114903,2.435430036911048,2.986617585822933
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.02200141,18.061033,17.126865,2.189948797225952,0.9136970767491329,4.146467366012116,3.3057771739827664,3.553386817298174
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.03043727,11.835704,10.952974,1.8202648162841797,0.7969278959375862,4.036258100335666,2.8176959065772738,3.0617821483276546
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.016220944,20.02388,18.204594,3.159740447998047,0.9806422284258228,4.087661665429428,3.4475486827532684,3.7187546198763357
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.020477666,15.615781,15.107074,2.178978204727173,0.8709021082443196,3.8949379430276094,3.0669716295208347,3.424372936405563
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.021061372,17.03924,16.355148,2.5898900032043457,0.9120811985918945,4.031022042611972,3.2923714335537886,3.5957886227461273
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.018428687,18.291836,17.590763,2.3061094284057617,0.8819702293918454,4.125405174547415,3.2683175860766394,3.527628855233664
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.041932646,15.227013,14.823736,2.4233453273773193,0.8948535593022515,3.582077066697337,2.3236200675632914,2.6952436578478887
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.01572266,12.712718,12.2213,2.299913167953491,0.9211378415544078,4.02474433489795,3.078769783826673,3.365702655066598
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.045327198,13.818182,13.045509,2.1700265407562256,0.8198098433365844,4.094555608423768,3.2397080885477028,3.4802640277803008
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.033812396,13.978613,12.9239025,1.820005178451538,0.8594962146016962,4.082133919607721,3.1982096204380523,3.4535482230388723
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.041939437,15.616338,14.985701,2.313988208770752,0.8825088498014566,4.023886613917053,3.241980766316087,3.535117096854317
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.02380241,19.707119,18.298452,3.0917177200317383,0.9293755450306777,4.1719763804938745,3.3754725068137565,3.5993225079125533
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.018694058,13.917105,13.175809,1.925412893295288,0.8376163493637541,4.031760129124593,3.1043432947499388,3.4072161989729435
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.035946824,15.711453,13.877459,2.5914924144744873,0.9024172964584278,4.089847046384424,3.163195650379016,3.397324418547363
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.03549324,18.084036,15.6941595,2.459489345550537,0.8887391924684291,3.8008493946490507,2.906866066311795,3.264298865233049
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.027597748,9.848321,8.876912,1.6374688148498535,0.7425239460230368,3.813781384130543,2.236763077789248,2.4860914635475444
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.015430816,19.925615,19.300537,3.1256189346313477,0.9538393605564701,4.176612099935089,3.408746883650868,3.648201782189987
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.019898048,18.468971,16.913345,2.711662530899048,0.93988935422713,4.099363365929671,3.3716833130005983,3.6380830907571045
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.039945066,12.365978,11.438904,2.428494691848755,0.8612663825503043,3.8385352465773677,2.8412184191189858,3.1750065865142663
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.08096712,17.70802,15.416267,1.90110182762146,0.8196372881583697,4.058267102704275,3.058926074527273,3.3220139515368787
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.04224041,9.593894,9.380477,1.5503473281860352,0.796263069334757,3.030835571900939,2.421696584697011,3.0734326491315316
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.030631855,8.881281,8.42959,1.4863356351852417,0.7281688052766083,3.567145374119419,2.5219010646240694,2.973924204808592
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.029879136,16.15401,15.567248,2.3406822681427,0.8772208501334325,3.8429749387411016,3.028204084696856,3.3804196259693025
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.029886927,13.707747,12.418746,1.9883573055267334,0.8186845459990807,4.080021629046326,3.220875217243675,3.490646283097743
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.0066369288,15.268805,14.800496,3.085975408554077,0.9593577765330498,4.174741191896809,3.300154099902651,3.542280520560416
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.020119997,13.499634,12.783245,2.3586533069610596,0.8975268840642621,4.0692203807370735,3.034283283993956,3.266248953265784
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.032208778,15.881499,14.806815,2.03235125541687,0.8900000223075494,3.40367920907448,2.94106375177718,3.5336082886727143
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.016488597,18.174889,17.648872,2.9289586544036865,0.9671366849387849,4.068344094406109,3.22600957818608,3.476530568376819
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.050013978,13.981988,13.120791,2.1036529541015625,0.7945686490138381,4.028188198451885,3.1199213842930495,3.405090256971237
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019722741,16.181974,15.554351,2.7805685997009277,0.9518488026341761,4.150309066968486,3.2996585471496243,3.545498268072328
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.024440533,14.976506,13.751953,2.4509615898132324,0.906953269961731,3.9226858207863895,3.2209852763677245,3.597245140094066
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.009785972,16.793785,15.583513,2.6143596172332764,0.9271559600020814,3.8771029655692884,3.1159537380413895,3.521874982258633
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.013719889,17.535894,16.478582,3.0600640773773193,0.9578233231887725,4.15652901779604,3.378865547859748,3.6054077986982738
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.045700148,8.8809395,8.631234,1.6726276874542236,0.7416308825971235,3.885880690511219,2.987466421696282,3.309712101152271
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.018508324,16.750982,15.33572,2.2338221073150635,0.9198504562063562,3.9049208840387575,3.2483317428591674,3.6156114725320605
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.015700288,18.111658,17.356525,3.0870532989501953,0.945511660016687,3.8444486738048465,2.9523560038419787,3.2737161754324724
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.01430454,18.076344,16.802612,2.735447645187378,0.9140519753810556,4.125682865091637,3.2709660063987793,3.526262908541671
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.02432848,15.931363,14.813283,2.566065788269043,0.9175372496890218,4.183579978703568,3.3665600329767593,3.58899692171281
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.02369663,17.98615,16.357756,2.274895668029785,0.9012490948812977,4.105182504505151,3.3368275690427245,3.577718480016591
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.04125496,18.04048,17.482931,2.393937587738037,0.903701871748342,4.138679345349226,3.3414880593830953,3.5552040263198568
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.03926876,10.01857,9.611587,1.8755625486373901,0.8575479387697319,3.7773516952396946,3.114839878893727,3.505973207155754
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.04124876,12.409153,11.562312,2.1136579513549805,0.867415883375782,3.92017389620728,2.7207691279260984,3.000731759700686
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.030086681,15.234806,14.597461,2.4332003593444824,0.886152354983377,4.049776331541955,3.140517252495415,3.4231080730622114
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.022169821,17.414352,16.414745,2.4523842334747314,0.8249850681223548,3.771361116184594,3.0366261013524025,3.503575608428134
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.035207234,17.11416,15.902532,2.884643077850342,0.9391864692639137,4.198717456418284,3.5462563248568935,3.7498618331772002
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.016358173,19.642157,18.892216,2.7541189193725586,0.9249317332015162,3.98759929655611,3.100869520072647,3.4406989301895416
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.018900394,19.404205,18.512846,2.301693916320801,0.8858270821234493,4.009979170549911,2.9918147995559643,3.282573101223573
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.019732052,19.120668,18.274576,3.224925994873047,0.950414581891727,3.950833377332252,3.0769684939022106,3.3876101417201867
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.026270185,8.211212,7.359547,1.3502247333526611,0.6635906065992524,3.860381657438455,2.547319300920297,2.895855050976998
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.037949134,9.64863,9.197493,2.271740436553955,0.880965740585321,3.6485836561298406,2.8614909787654184,3.2434144276700754
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.030025614,17.434616,16.330826,3.0121164321899414,0.9457663015381315,3.986019639118589,3.265213517930112,3.5873756445526523
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.025205692,14.898162,12.828973,2.2321436405181885,0.8452603515067977,3.8895424639425524,2.767246186477009,3.1160060419437285
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.015355639,17.564741,16.05249,2.6724727153778076,0.900463620245066,4.052196385169011,3.252718806606407,3.540990234130918
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.0315136,21.582064,20.293657,2.8860127925872803,0.9161899100552993,3.6369422837366976,2.8968048032818676,3.311249628974977
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.059228163,8.905968,8.614881,1.627314805984497,0.7995118118799192,2.500355260784816,2.1840632198727983,3.1109210412250325
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.024418533,16.83185,16.206089,2.5573625564575195,0.93721400502721,4.079867521682849,3.230831148555969,3.5136694601329186
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.013955782,17.37433,16.546158,2.9193084239959717,0.9237825785978254,4.063345101667669,3.0320697556434655,3.25953328298438
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.007741181,24.491072,22.925035,3.3782544136047363,0.977807980896045,4.1882764172602,3.4364223870864623,3.709034408578201
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008812204,17.229683,15.6267185,2.7234699726104736,0.9761744229323063,3.861640711496859,3.1610419587375485,3.5444773081428878
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.04103452,13.683636,12.057967,1.8222758769989014,0.7347155560588073,3.992650102588441,2.9039481382993237,3.1670141811615835
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009656964,26.096252,24.259056,3.530132532119751,0.9787758140526112,3.9772031422392766,3.194281895909296,3.539780293006464
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.021556659,18.676447,16.743986,1.9228280782699585,0.8887656550434341,4.13054879166519,3.348239744639702,3.59770953838085
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.026559168,16.976799,16.189377,2.5197372436523438,0.9252161568498778,4.1646746609961225,3.4101584125770756,3.643368851269246
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.0254516,9.404608,8.638954,1.5651456117630005,0.7469682526142926,3.9495416914544075,2.6414779952184926,2.969067230560302
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.046478152,11.472828,11.065233,1.9799177646636963,0.8491392899271101,3.893203918490274,2.9683969195136446,3.2746575753598375
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.008498181,18.162857,17.468416,3.3374781608581543,0.9459666928841667,4.053118235304302,3.272110180180887,3.575926262155328
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.05018081,12.75185,11.897796,1.7688689231872559,0.8038937788805088,3.789130645621575,2.656139440881537,3.019801119072531
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.023597434,15.735435,15.297162,2.1111338138580322,0.8594410998219576,3.761836539830499,2.839673398279205,3.2023223600617117
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.037065413,11.369573,11.0223875,1.9876177310943604,0.7861299305354742,3.913122653548861,2.7875305193900486,3.0847549329570176
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.014149397,18.781034,17.847382,2.7403414249420166,0.951690884253618,4.012795750731388,3.1805252862251603,3.487321709781563
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.015811902,24.186184,22.707357,3.1494903564453125,0.9691799353957764,4.069023243931964,3.377758295386473,3.665231633672022
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.0366344,14.195116,12.881725,2.115245819091797,0.8752376375375274,3.9085644402944206,3.1120260573445893,3.443110354228464
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.03405787,7.058218,6.5504975,1.4494916200637817,0.7064473143717497,3.9524793742636373,2.959917742854043,3.3358736477406765
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.055742737,12.399597,11.866215,2.0160911083221436,0.8209834305080506,3.7106398703674266,2.948631349570184,3.369531451682084
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.013669367,21.439255,19.709726,3.4642574787139893,0.9607037472718858,4.079876020108606,3.32972924468718,3.600306086055918
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.028182484,16.966368,16.434027,2.471304178237915,0.9207065348617921,4.016937259736723,3.191791261214571,3.5018593617288167
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.028047573,12.030349,10.679139,1.5749735832214355,0.7356751455359343,3.930322515486277,3.0099132469598673,3.3904556140084705
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011128182,21.634945,20.794512,2.9199624061584473,0.954941076357872,4.186933859659724,3.392819628354879,3.6311810746837065
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.021745805,15.733844,13.794522,2.562361478805542,0.9282880008372476,3.9781596719777212,3.135088477479635,3.4620295320516528
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.026037548,14.170337,13.008168,2.012253761291504,0.833195569500034,4.051044632482995,3.2028149527428247,3.4990247729659085
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.017227162,15.618589,14.66995,2.55078387260437,0.8967704219312655,4.074961809474458,3.1978398145658677,3.471752459848025
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.025590528,19.472338,17.217037,2.6588969230651855,0.9100403526597314,4.141462524216217,3.1605188103399025,3.4230844949952965
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.03289797,9.714233,9.478491,1.5130774974822998,0.7548921144702523,3.5388177331634507,2.692569942333753,3.109593432774872
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.030370668,17.96277,17.423403,2.8050103187561035,0.9268223444025661,3.7003221577836998,3.0843521989310974,3.5069940451275388
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.014311963,14.151094,13.798296,2.3227949142456055,0.9105571248378898,3.577470283797411,2.85019927154595,3.349791832967453
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.03290309,15.468091,14.155133,2.6987788677215576,0.8920031524042217,3.9582445698773974,3.128635553439367,3.4414481289905727
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.073273346,10.918113,10.5628,1.854243278503418,0.7954455543646223,3.4035865038559137,2.35555871726587,2.7919902052319827
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.016266959,18.153757,16.895166,2.8511300086975098,0.9370000027124464,4.0366281213149104,3.2397583447343354,3.549109307323981
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.03895391,12.381416,11.551488,2.0823822021484375,0.8829706308880324,4.10255911641765,3.1447503107235932,3.359457509083733
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.01985459,7.0127134,6.3376493,1.5991573333740234,0.7606811022572624,3.468458265412508,2.717320891175273,3.288596656017974
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.048148707,15.749849,14.530547,2.1121017932891846,0.8617219073563823,3.9005952584905597,3.2273066621645983,3.58276192728722
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.036712002,15.32244,14.010581,2.4013867378234863,0.8935894046944736,3.762770439689077,2.737414854072689,3.1061561901213497
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.040676817,16.222075,15.332737,2.666562557220459,0.9198016224861518,4.0416551750633465,3.2645973817487945,3.5399241792458533
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.010463652,22.817425,20.898796,2.9974820613861084,0.9040634364731212,4.14518875047536,3.24712390584199,3.491566568720203
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.022785278,15.248477,14.38562,2.214540958404541,0.8560060876932006,3.9659863289063955,2.9908973343509375,3.283150750261072
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.032331664,7.59307,6.7495947,1.4638391733169556,0.696663456656544,3.8860553075149333,2.819564231677636,3.185084840374466
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.042615622,17.186453,16.037182,2.7572739124298096,0.9216834262556295,4.093409896576313,3.219381305835515,3.4698901919196152
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.028439485,13.277907,12.797738,2.1919825077056885,0.8700610162131559,3.9076873759787443,3.158164860718149,3.525228151995257
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.02331283,14.503753,13.710144,2.2774786949157715,0.8699892919934755,4.132216815463974,3.262290928531074,3.502313357703059
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.013680125,22.273197,20.992283,2.92246675491333,0.9448585742538721,4.171167612974805,3.371356695131203,3.5792631309353773
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013613068,22.834198,21.699928,2.9325149059295654,0.9729134945554218,4.21971483366693,3.5537582594917656,3.780889524395143
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.026005074,15.387076,14.6342,2.2085154056549072,0.8644355537215285,4.006956690934618,3.1587239397842732,3.501146790630162
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.004524174,20.422506,18.93405,3.9608449935913086,0.9746184186294595,4.191004057404388,3.4009395258378876,3.609398856155138
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.024609651,9.752537,9.232069,1.6630656719207764,0.8159339082919018,3.4469764365656705,2.72879230084734,3.2857448237799205
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.0115324985,10.8389435,10.626725,1.9477202892303467,0.8404264739164322,3.643188022402347,2.6810438517256303,3.1884554869970976
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.022576397,12.684116,11.134573,1.6857357025146484,0.773305864038817,3.8542659392816097,2.9896440368178947,3.405667499900944
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.039289452,21.673393,20.398344,2.969062089920044,0.9318796426710041,4.149260115983651,3.3534788568353338,3.589645052892602
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.03898315,9.428631,8.663537,1.634084939956665,0.8007076583181117,3.8283796468160673,2.7610555446355,3.0795186504270107
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.040634762,19.050943,18.368855,2.295518636703491,0.9150104915646535,3.9380397852447464,2.9651709110880016,3.244166933295933
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.031482905,7.8130865,7.066304,1.35332453250885,0.482087413444846,4.013511490039832,2.4700566620383864,2.750762611906343
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.0091424035,20.050676,19.620949,2.5957274436950684,0.9236905511806683,3.727122761469867,3.0216887227511253,3.484868187563179
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.016010044,20.97628,18.66186,3.2938168048858643,0.955544852746423,3.8894700360018826,3.1736227596635134,3.512380427351939
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.018342435,17.62311,16.683416,2.5832433700561523,0.9121226130620879,4.105152846112622,3.2756352872610512,3.545152733107412
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.015104136,12.428068,12.248937,2.477876663208008,0.9199616552227302,3.9498930452123178,3.1189941219651347,3.4454438142662362
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.024576565,21.536062,20.34562,3.0448663234710693,0.967757460994622,4.0840409036673595,3.2264761598093763,3.478502738932488
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.04508324,10.02614,9.688496,1.7240790128707886,0.8148849930140021,3.622563603157862,2.8386044701448054,3.2391806310652584
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.05904258,18.641947,16.676516,2.7359182834625244,0.8987125798640025,4.018255713088721,2.889410294874243,3.1482872534675197
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.017270746,14.983752,14.110555,2.5544795989990234,0.9126591780454133,4.098437942608866,3.220801694193139,3.485167140686823
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.017563282,16.430395,16.128544,2.4711861610412598,0.9266292286879179,3.854023582763319,2.9787878805745702,3.3345626841201534
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.017437825,19.377756,16.997133,3.051939010620117,0.9500523214185788,4.085959012485467,3.303519482161849,3.556083963043541
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.014311456,14.059578,13.879883,2.7717244625091553,0.9352779250232981,4.017686632047884,3.188263016370341,3.474364278083227
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.014866952,23.221275,22.165854,2.975210428237915,0.9431244442663815,4.181632231362548,3.394587465056007,3.6097643247097135
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.06642866,13.891875,13.005723,1.9930458068847656,0.7695716906269376,3.991538084864989,3.022526697942988,3.305759114853265


==> kd_icassp24-main/metric_results/fromInit/student62k_gTF_output+sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.08756454,6.061456,5.321148,1.2414695024490356,0.5613412817379342,3.657301553055391,2.2085021495393184,2.5526066002721617
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.02553876,11.883766,9.32652,1.9381041526794434,0.8283221045400447,3.979997957257149,2.7518679121198097,2.997618288863801
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.019671062,19.966166,18.602116,2.8002822399139404,0.9422492474631581,4.1788784785186905,3.3240196428966815,3.5426475809656814
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.014327284,16.583439,15.412577,3.0292696952819824,0.9472523432082435,3.806189341363994,3.181939438483896,3.550934537703521
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.046272784,7.194001,5.9893675,1.3939762115478516,0.5522620277755461,3.8384443729874054,1.96294911707278,2.193522134578316
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.016358582,15.455535,15.115784,2.788489580154419,0.9399427410914061,4.077904260653666,3.186250557392893,3.4485898383049114
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.014550275,15.552808,14.519686,2.419250011444092,0.9042415033609745,4.1581721044577895,3.2255544394586155,3.460270951258062
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.041896626,5.3046446,5.090436,1.4959772825241089,0.6804817632921148,3.602069009341958,2.619980996352842,3.008260389687017
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009837862,21.213556,20.41125,3.0547749996185303,0.9781620670413661,4.012935290503101,3.1039838284911836,3.4302257670877525
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.010845838,19.250051,18.045061,2.796252489089966,0.9072652814246598,4.1576574760774845,3.2461416311004925,3.5115429300290204
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08183074,11.03024,9.559817,1.44333016872406,0.6785856173316414,3.7416331429739973,2.1732062489217676,2.442083466226201
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.03634628,16.599249,13.801205,1.847395896911621,0.7641967354311999,3.9995466637855444,2.8860185349710816,3.19174928779644
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.02808681,22.343151,19.26598,2.71151065826416,0.9205840261767593,4.111441080291285,3.120852802797336,3.3729370411614283
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.018407336,17.328043,15.491403,2.4899210929870605,0.9437650733163085,3.8522814444154507,2.940350658290209,3.3068502408838194
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.036182415,17.285267,16.763968,2.398562431335449,0.9113873933481276,3.7416992577798727,2.9117455984288996,3.2817836232943587
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.042841554,15.788966,15.333322,2.3786938190460205,0.9021510560086423,4.118076101459411,3.3931734344176965,3.645545385389244
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.012915153,20.179623,18.939066,2.8238775730133057,0.9489913091173512,4.163547652545156,3.317177344667071,3.5562814398632643
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.029772436,12.165179,11.0967655,1.9912232160568237,0.8600569530699141,3.8858941976562393,2.9003556209141856,3.2408884653854892
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.00990466,21.074764,20.041903,3.0571951866149902,0.9499842573288853,4.18241630953823,3.365855954088678,3.6106911302253395
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.031627268,17.782059,17.0218,2.0847487449645996,0.9006725081904194,4.05162341045598,3.2535237412905302,3.5265681566393736
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.054338694,8.623779,7.3685913,1.3652355670928955,0.6150144763188925,3.7677772002492365,2.3868159629144152,2.7115149062745445
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.01365993,11.841542,11.04753,2.0525598526000977,0.831390629557914,4.167493224196878,3.283297571119924,3.5510386534722707
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.020766586,11.991077,11.690467,2.3391547203063965,0.9088773781396459,4.140211876647756,3.3850993355527734,3.623815785143795
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.015877781,9.05642,4.7895575,1.5835051536560059,0.8027672923892444,3.6614836430960738,2.572782813159788,3.0032469739822014
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.012125894,19.245224,18.393093,2.7343533039093018,0.9275342433513903,4.1537775283793525,3.3682497027337823,3.607791255978297
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.031584952,17.354984,15.014869,2.7322378158569336,0.9416892634056294,4.120529237201836,3.3525857411973035,3.5954824167687396
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.06793527,15.573439,14.1373415,1.5680413246154785,0.7531597848597166,3.6794344571509043,2.602304425283126,2.9906604329523376
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.022393253,18.002459,17.001957,2.354982852935791,0.9089356609002842,4.132368159090246,3.283789479405896,3.529469570370084
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.030255089,11.89544,10.864974,1.7127585411071777,0.7962695252192384,4.021293844455664,2.843977390197694,3.0771487827698487
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.016089955,19.93216,17.784819,2.9948556423187256,0.9815504179159243,4.092388307282944,3.4380027957266504,3.703490500826732
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.0206918,14.9426565,14.488044,1.9722986221313477,0.8551303871587693,3.907308899019834,3.0328028878423994,3.3717091244995947
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.02166998,17.267872,16.510536,2.489361047744751,0.9107918616089299,3.929428992125448,3.227194486237333,3.567330886305844
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.02059189,17.237776,16.563786,2.100215435028076,0.8631816695393776,4.108202096839251,3.3009568249831984,3.569317146444825
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.04131085,15.037088,14.61116,2.4659621715545654,0.8989668504871946,3.5538768011718003,2.5263162172519915,2.9325056676753127
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.016014764,12.739425,12.222391,2.2945621013641357,0.9185813369370213,3.9045461705035445,2.8964066204671672,3.2188447046958784
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.04509803,14.005434,13.106327,2.157994508743286,0.823865886417456,4.096374053556591,3.2346069690178596,3.468305615633595
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.033248432,14.346113,13.1263485,1.8716630935668945,0.8659596846267739,4.123593773157814,3.203117138838785,3.4311068641652227
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.04497298,13.844688,13.244461,2.053407907485962,0.8740649102591043,3.9700970330421077,3.20738439792725,3.5266591393009468
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.023792552,20.112196,18.526087,3.1085755825042725,0.9305263026588643,4.162802221471621,3.387056973023832,3.617390770624169
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.018519862,13.809795,13.004017,1.8907034397125244,0.828169431249561,4.06719302794185,3.1174399884563693,3.403068219080164
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.036582176,15.980891,13.356062,2.5112197399139404,0.8972763657886348,4.071677248847219,3.1321651190081483,3.3681310058179443
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.035452925,17.860836,15.798706,2.4428720474243164,0.8871299703911727,3.9333645860710016,2.95443570044494,3.258037714272593
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.027435867,9.503664,8.226574,1.589964509010315,0.7223044451326383,3.875955169857572,2.2248556949348774,2.452432250248422
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.015976466,18.938225,18.506363,2.9435601234436035,0.9449528166863258,4.178731031598,3.3818496581318143,3.6198042218840696
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.020625753,18.977295,17.322273,2.543236494064331,0.9247529087155096,4.114056908829694,3.3643523914174565,3.620877986849873
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.040316444,12.210979,11.184284,2.348109006881714,0.8525626138239294,3.905688825966336,2.7985914641366985,3.091633761295758
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07986355,17.831911,15.458153,1.9709229469299316,0.8173774788731293,4.052852778809671,3.0639872255406524,3.3356805997921164
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.043517318,9.863587,9.545181,1.5537476539611816,0.7971429633283394,3.248160048956915,2.4223079261367424,2.9574401507046915
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.031155013,8.624029,8.189758,1.4546561241149902,0.7195153370985536,3.4852640837012596,2.395112846239601,2.8729370209389673
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.030337078,15.349909,14.642182,2.2658119201660156,0.8720118908910902,3.8930922331806883,3.033327013638062,3.367351710107626
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.032864485,12.895105,11.778907,1.8839529752731323,0.8183728414920686,4.003543715148723,3.175217138723387,3.4899228700352527
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.0070423153,14.303428,13.884773,2.9180715084075928,0.9496339092960672,4.170788762350209,3.3217139410040275,3.5636620022207897
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.019994868,13.64739,12.700024,2.3917887210845947,0.8958856319247774,4.106627567615735,3.0892575040813046,3.314549620882931
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.031240717,15.823836,14.825239,2.045722246170044,0.8890289205221777,3.8234294244959646,3.134581184746726,3.503967344430945
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.017268257,18.078362,17.138107,2.9070053100585938,0.9645667264582971,4.009632485835708,3.207713003706643,3.4843272220759123
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.05002025,14.01104,13.143913,2.0946412086486816,0.795792728523912,3.923905998717193,3.049836840959554,3.3671218785439003
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019809626,16.266657,15.605977,2.7979068756103516,0.9519175942416875,4.157827739742318,3.3258089963555495,3.5717135662618995
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.025677497,14.395302,13.205332,2.334141731262207,0.899342706381454,3.5628081108394976,2.9598166770734538,3.493241832708583
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.010234098,16.07797,14.978904,2.5960030555725098,0.9196411499590669,3.972927248176375,3.134535478510219,3.4778158503713876
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.014147674,17.162535,16.049307,2.973637580871582,0.9578836525655847,4.136579221970477,3.3603002127922146,3.5988390073400254
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.045317825,10.39833,10.112449,1.691786289215088,0.7454899613922713,3.966974056022776,3.0582452915834706,3.3581152594847152
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.018463844,16.456968,15.571837,2.2286417484283447,0.9129234667279219,4.0303194965946485,3.2810810731628925,3.605435106529414
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.015752265,18.01369,17.258488,3.098691463470459,0.9486171387195543,3.9154093659842477,3.0495700288952063,3.3440539332096457
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.014678702,17.897844,16.573898,2.7345497608184814,0.9217549696087455,4.1551300983317185,3.3109596908175396,3.550517752825036
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.023356494,16.601336,15.267386,2.6980252265930176,0.9249076900862119,4.178409733913162,3.3764742415018816,3.5996911949802204
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.024476267,17.768677,16.245758,2.1507680416107178,0.9008896418170355,4.150152419074567,3.404480670061091,3.6349184213981416
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.041372094,17.898998,17.379614,2.3354239463806152,0.9084189596320502,4.104315954081353,3.299839699746748,3.5337830943747255
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.040050503,9.609592,9.0205345,1.8441953659057617,0.8573328091478981,3.6373198771888413,3.026326608976189,3.464542219573606
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.041451935,12.448212,11.014052,2.129807710647583,0.8645817755229644,3.889175058798074,2.7838042236106983,3.0926896770231953
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.030517148,15.175467,14.369972,2.331460952758789,0.8803638686339579,4.062337835628398,3.1452794217261273,3.4248813661191235
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.0237185,16.938768,16.156834,2.2372887134552,0.8160362537373239,3.672573112157983,3.045018575295676,3.552957573298814
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.035466433,16.603735,15.619303,2.7883877754211426,0.9372963027453916,4.1710964407297935,3.5068711401812673,3.7168054055894513
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.016300278,19.21861,18.120705,2.6198418140411377,0.9132757804917744,4.043523873006106,3.1912598164235613,3.516085916028464
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.019360857,19.083414,18.268932,2.2196991443634033,0.877732712414818,3.9553085491228117,2.92746019469413,3.232536137622091
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.02036929,18.384176,16.828035,3.1859893798828125,0.9392877411755015,3.956957673553692,3.0639399945947114,3.364391970647763
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.026612233,7.8415694,6.785785,1.3185468912124634,0.6639601968643858,3.9815976730778653,2.8253519510323586,3.140439976170393
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.037417132,10.6147785,9.805552,2.3068037033081055,0.8786553813615373,3.7283249742952496,2.900358568460492,3.242827569638854
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.03002992,17.121843,15.996631,3.0328102111816406,0.9405755603886259,4.078767317795895,3.3348706366822145,3.6214357670339257
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.02551416,15.368146,12.813616,2.10986065864563,0.8309090516932113,4.008595934260959,2.9871297910760344,3.306076726640663
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.015571,17.223543,15.927224,2.5517494678497314,0.9004371868242377,4.015093736152325,3.2378328312941904,3.544724386831027
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.031613372,22.097584,20.471401,2.9199631214141846,0.9197147777064524,3.5483655032306003,2.955353726323713,3.430543973700014
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.059807952,9.454891,9.056722,1.6472513675689697,0.8027974404798076,2.5284433113417597,2.2902525531799114,3.1784312713424194
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.024499975,16.21755,15.436748,2.481269121170044,0.9311143832195979,4.04174831367414,3.168852052456866,3.4502564447246358
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.0142801795,17.794546,16.27879,2.8664166927337646,0.9156704087307476,4.071151109811948,3.0780262391208626,3.304138987791337
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.007191912,24.466486,22.975672,3.5283946990966797,0.9796551995595665,4.194604783558721,3.429095598842209,3.6964712919817093
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008554003,17.255575,15.746215,2.7468883991241455,0.9766748297316725,3.8902369837579274,3.146666964189588,3.5110447583629822
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.04091108,14.106257,12.068325,1.8698291778564453,0.7287548668369725,4.045025839838411,2.9497911439177855,3.190177618095311
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009629177,25.925974,24.641542,3.5612783432006836,0.9797732441705891,3.9490604960349094,3.175462848070669,3.5269823027993783
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.022079546,17.036514,15.436024,1.870072603225708,0.8796622590047072,4.141636973390349,3.352484702033471,3.596641841569404
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.027075374,16.504158,15.832752,2.3642444610595703,0.9238456098006211,4.088739586810183,3.335173817355311,3.599915970788783
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.025898568,8.486627,6.6878695,1.4606598615646362,0.711880913441312,4.033759112680693,2.550158099415251,2.843318505906384
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.04632255,11.557866,10.74879,1.9401581287384033,0.848539931027729,3.8872437731160776,2.9556824529836185,3.255056541507297
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.008975938,17.851809,17.109636,3.2789392471313477,0.936863283358775,4.004227662272753,3.2337146987125784,3.568552831312176
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.050386995,12.472045,11.702656,1.6987873315811157,0.7802220152016455,3.7825648792226447,2.7028429509775935,3.0730614048203853
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.023579258,15.99333,15.15099,2.018730878829956,0.8489591097136983,3.8227225853373143,2.958819696963506,3.3111292578516416
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.037721533,11.3550415,10.861868,1.9682047367095947,0.7848339101704465,3.743341301661917,2.7110383132133733,3.090724758798167
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.014466131,18.377794,17.473392,2.6904778480529785,0.9478674910878853,4.117764348177377,3.2644180924422996,3.5184074390825324
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.015992306,24.202726,22.930653,3.222729206085205,0.9680865843427622,4.021519719481127,3.3421706675845124,3.652572587939701
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.03671796,14.194325,12.259784,2.080956220626831,0.8694937831756763,4.011432134201566,3.1973667519711353,3.5002212252519747
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.035631236,7.425478,6.7592177,1.360830545425415,0.6897838640434097,3.926640641136263,2.9816234498680285,3.390179361976177
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.05607421,12.245641,11.723054,1.9571564197540283,0.8172414112264724,3.692866548167281,3.00748314361641,3.43915719989329
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.014114563,21.28061,19.712736,3.388554573059082,0.9595431498741467,4.169248954048504,3.3916939398208323,3.6180674252503175
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.027853617,16.45141,15.939137,2.5486931800842285,0.924353428140071,3.994454102067224,3.187917976813414,3.5211523909432962
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.028161308,10.8738,9.485312,1.499173641204834,0.7143157585098624,3.974228758316631,2.9345635199260642,3.268061458526456
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011030373,21.466948,20.61017,2.9815614223480225,0.9574113726109766,4.191448606044456,3.4103728612308717,3.646013583985972
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.021666305,15.379857,12.811235,2.287374258041382,0.9176350737757187,3.9241715022565034,3.0620387916649507,3.405667077792701
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.02555294,13.600657,12.342766,1.8315691947937012,0.8092911946298338,4.057063713168465,3.1668566635399156,3.459849106700311
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.017895829,14.751827,14.078649,2.4238126277923584,0.899064233116591,4.085436746608162,3.199297142074028,3.481459722310084
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.025938958,18.77567,16.459564,2.573983907699585,0.8930031179892566,4.164384197223974,3.1466071774319992,3.3960066824360693
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.032826137,9.920067,9.595667,1.51282799243927,0.7525900719697176,3.6440525460005,2.7433088529105683,3.1329888370244547
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.030701132,18.141624,17.611519,2.8043811321258545,0.9294824451092196,3.6261318891992316,3.0365017371397505,3.48758341671996
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.014579974,13.767311,13.46484,2.2786731719970703,0.8977449404135537,3.5419294024238455,2.7625789435846966,3.25760997754821
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.032575864,15.944243,14.713469,2.7399466037750244,0.8970224564396225,3.907029639800717,3.090368127619691,3.4253673714275124
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.072871916,10.956239,10.564095,1.8777202367782593,0.7990311899295525,3.33498131885224,2.242174441807953,2.6932404944187787
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.016163735,17.713589,16.772312,2.815473794937134,0.9386416767769075,4.058176055775617,3.2353541384171907,3.520556096109053
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.039123837,13.385165,12.003022,2.223695755004883,0.8846191247903269,4.065997342882296,3.0504101607914524,3.28388800348032
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.020576967,6.142885,5.2136626,1.4580292701721191,0.7336654813245843,3.6928586780743613,2.761829911254149,3.2416590254965416
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.04813354,15.993181,14.68671,2.0389914512634277,0.856038736228334,3.9255337658585523,3.239119642170553,3.5700689949671216
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.037064064,15.176506,13.799266,2.3912296295166016,0.8910435911483444,3.741840181358823,2.8693380376285322,3.251098540673372
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.04016316,16.429777,15.477455,2.7641139030456543,0.9227327808148972,4.0641750336418445,3.2723668128513395,3.533852643136386
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.010940439,18.425543,17.703497,2.9446041584014893,0.9091715905334112,4.1232422926797225,3.293925385298913,3.571107417580015
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.022794459,15.973375,14.325483,2.321836471557617,0.8563211045361865,3.890968185892156,2.914756289852688,3.2443296879190107
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.0325206,7.255227,6.253706,1.4035706520080566,0.6787883943459695,3.7870031574720002,2.6795899919298454,3.0702479507960585
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.04162616,17.393108,16.144264,2.6404404640197754,0.9155024479127816,4.120424628732443,3.2341158135832946,3.476699779769125
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.028715689,13.163656,12.4906435,2.2084009647369385,0.8690219741315092,3.82306636891333,3.1116555159564094,3.5175371759980707
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.023300666,14.194231,13.47292,2.2437641620635986,0.87353239181446,4.16367622482971,3.3056147847690593,3.5327338761997176
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.013031018,22.592468,21.316374,3.085123300552368,0.9486846378051784,4.165052684933701,3.3383397199434373,3.5426458769295985
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.01365438,22.014368,21.16379,2.893934488296509,0.972235043370824,4.215098936594422,3.5374692767878213,3.762882473855465
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.02666009,14.266728,13.631993,2.0365171432495117,0.8508644769055006,3.88980712727993,2.998537585193276,3.381100072760671
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.004649923,20.672026,19.10445,3.909738540649414,0.9768027675730495,4.184923665061768,3.402677987147694,3.6254828150770013
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.024251422,9.904836,9.412461,1.7098718881607056,0.8144473417785107,3.5656507265693054,2.7038240557559345,3.1789771383509002
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.011776931,10.133426,9.762797,2.0220727920532227,0.8297728168270772,3.602754347092714,2.618609883773886,3.1195145057217655
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.023650194,12.356222,11.389915,1.5765867233276367,0.7575243041732556,3.8597030883756016,3.0793754125446577,3.4869289470681224
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.039808754,21.627632,20.446222,2.870626449584961,0.9316821182828249,4.154902716562407,3.371242823625351,3.6078935121624656
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.03904194,9.463236,8.774248,1.6434435844421387,0.7966196050464823,3.6729015975955583,2.7008798242904377,3.072213304426868
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.04150286,18.79777,18.125689,2.2919657230377197,0.9153807560906277,3.9170562193323333,2.9618494791441288,3.2577740727413564
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.03303891,6.540984,5.6794953,1.2553563117980957,0.41298651782805706,3.883507269554041,2.372560626016327,2.7012077891985493
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.009506376,19.81707,19.407469,2.4544944763183594,0.9151243514846494,3.8784075179846456,3.0650018188402064,3.448239071172666
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.01619653,20.774977,18.808933,3.2243878841400146,0.9611913080569543,3.936737118556753,3.2257192547824554,3.536000888106852
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.01914462,17.0779,16.267729,2.333167314529419,0.8940397469209355,4.094149700840116,3.2592648509397004,3.539520323465807
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.015264834,11.334015,11.176272,2.265463352203369,0.9190384453130076,3.989960492075543,3.1092966007230696,3.4179346109026567
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.024382684,21.727856,20.687754,3.0592103004455566,0.9650338088935299,4.0984698629175815,3.1994652651477686,3.4321964806353917
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.04416109,10.613608,10.202938,1.7315254211425781,0.8212173276117056,3.4776619294014246,2.78269061411623,3.2288335663277445
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.0590106,18.398682,16.38237,2.768503189086914,0.8946158495388428,4.008643466880995,2.900698174608128,3.1611088601074164
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.017381102,15.092486,13.418564,2.500603199005127,0.9046104036040714,4.096351969535384,3.2214222164121322,3.4872092106936137
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.01726441,17.913172,17.649296,2.5814552307128906,0.9271004579799679,3.7803501712944048,2.9837953178566785,3.3747074876474614
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.017216729,19.541853,17.04694,3.038572072982788,0.9546654032612135,4.035434976968317,3.267536586940916,3.540786993433962
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.014346809,14.895975,14.528855,2.734905242919922,0.935260586202046,3.940535086617528,3.1283190875107256,3.440659927673475
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.01480516,22.853233,21.560501,2.916419267654419,0.9347324585167373,4.188282599731453,3.406032332529457,3.621996612183542
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.06719126,13.875529,13.011401,2.025596857070923,0.7717392816604162,3.9195648750331777,2.9926142451830593,3.307264431063001


==> kd_icassp24-main/metric_results/fromInit/student62k_gTF_sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.087651625,6.091263,5.3976655,1.2391704320907593,0.565774036006386,3.6531379889021727,2.181554153922844,2.50648124987819
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.025476815,12.123413,10.297664,1.9095633029937744,0.8455918961617317,3.9825538772369145,2.729837855786116,2.964497075154876
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.019406812,20.244425,18.985249,2.825784206390381,0.944641538145709,4.174851661066631,3.3120574417495483,3.529833293072661
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.013861857,16.70422,15.640009,3.113368511199951,0.9510757514852843,4.028763434962365,3.3211870115915163,3.583222602280925
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.04594503,7.5733957,6.721908,1.4359692335128784,0.5841501422342822,3.7567331295583015,1.994161996548747,2.219851140129034
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.01640625,15.532358,15.193875,2.781883955001831,0.935976368746488,4.091115442717605,3.175080223860394,3.4274820301588966
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.0141228605,16.32637,15.157583,2.6117892265319824,0.9099860489386092,4.156900914242508,3.214615119964962,3.4460742719427464
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.04294798,4.9954143,4.7984924,1.4708011150360107,0.6815676830372576,3.5508265958087755,2.584036252210779,2.9811908737407604
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009789438,22.4221,21.337595,3.05926775932312,0.982913582467066,3.983282266449012,3.0844019112556307,3.418915689410955
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.010408007,19.832113,18.342674,3.044837713241577,0.9212441967384646,4.152387190845849,3.238749963067638,3.5048988282247464
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08165135,11.208149,9.749473,1.4830431938171387,0.6908461444667134,3.6851879307305007,2.2178073085230734,2.533951518888553
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.0356983,17.29788,14.348233,1.9159533977508545,0.7719288045376397,3.9969810722778876,2.9091236726577185,3.2094038891316425
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.027993731,22.382538,19.350727,2.6941349506378174,0.9213744084346116,4.1165581327059355,3.132209336407811,3.3781808300793466
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.01829045,18.072931,16.347504,2.526320457458496,0.9493534757298498,3.947082855151212,2.9922199654476422,3.3206135785031745
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.03547101,17.2968,16.869856,2.441909074783325,0.9122616585698936,3.866294539603711,2.9861543427881503,3.3128717360082627
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.042435084,15.788115,15.370049,2.412601947784424,0.9036164279392868,4.177745010638266,3.4434438741497466,3.667745042810859
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.0128953615,20.60664,19.48286,2.816768169403076,0.943549952799736,4.164173345814362,3.301799679488713,3.535378225920711
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.02949469,12.116023,11.347396,2.032898426055908,0.8619261651130767,3.8637720774533353,2.8723819229394465,3.228313801825293
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.009715676,21.242365,20.141716,3.1579267978668213,0.9551880260087878,4.186477073170968,3.3602249064591825,3.6009803310385617
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.03132553,17.871656,17.008535,2.0705385208129883,0.9009982687458409,4.07081495228715,3.2673356645527227,3.534535607519616
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.05405313,8.928716,7.6991754,1.3624470233917236,0.6243780033860505,3.6456697897330326,2.5195063078145443,2.9111505647288665
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.013033795,13.432727,12.802421,2.2411837577819824,0.8581758543718903,4.15021306090069,3.290323643690422,3.5628055335763857
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.020829609,12.142326,11.826536,2.3618390560150146,0.909274653015786,4.155275025124245,3.3992716492429955,3.632703311173689
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.015667569,9.720639,7.7212067,1.7226636409759521,0.8439144158564942,3.6701667946782806,2.7611263349284094,3.202289736795262
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.011405035,20.430208,19.452444,2.9459969997406006,0.9341034442963044,4.157014198427648,3.3771911588203762,3.6184560749313395
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.03088638,16.824541,14.724432,2.790560245513916,0.943805528907274,4.149301857980491,3.3648935065865886,3.588450962984606
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.0680165,15.484312,14.156598,1.573495626449585,0.7577065267918522,3.56569400735854,2.535491456347963,2.9859307517511327
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.021969466,18.497921,17.446991,2.3675377368927,0.9168506139402808,4.1476531657373545,3.280463570782718,3.519274769947116
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.03002094,12.134533,11.209736,1.8292045593261719,0.8108780386971501,3.8781381160967454,2.753812938141938,3.0496920721805836
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.015968814,19.876965,18.090855,3.089217185974121,0.978658998753835,4.085745261365368,3.4401990981947486,3.7060538825433706
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.020493679,15.309881,14.880987,2.160841941833496,0.8710576753443565,3.978768026464243,3.100741043298418,3.4102035679952865
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.020641306,17.984947,17.08456,2.6232550144195557,0.9066316142711316,4.131519003069011,3.3567619433555884,3.6139583059543328
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.019471,18.09676,17.417538,2.284621477127075,0.875143864893446,4.12910841789845,3.310779432638719,3.5734416076673954
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.040871225,14.983305,14.600256,2.4754064083099365,0.9006073419655207,3.5868534659542233,2.5475290364155945,2.9529081733417932
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.015684823,13.044751,12.499208,2.373793840408325,0.9214516695964081,4.034170869254196,3.0204699084430735,3.3053281466595275
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.045436002,13.886855,13.067448,2.1414711475372314,0.8220533392960745,4.0976917426842165,3.2307872190868827,3.4580474421478318
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.032824147,14.302775,13.160373,1.904768943786621,0.8683199299260165,4.135326776352276,3.2294884852194055,3.454748871265871
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.043394938,13.993459,13.369485,2.0661096572875977,0.8766066363697992,4.059242647044529,3.230489719001555,3.519306634707155
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.02382348,19.81126,18.413174,3.056624174118042,0.9291840780565848,4.155594473507989,3.3788755900135388,3.6101382857657183
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.018199557,13.606183,12.880516,1.9671999216079712,0.8399348202224801,4.0537191375354436,3.129372929691746,3.4300675487672327
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.03637605,15.918133,13.67485,2.603475570678711,0.900126656316987,4.0112027525897975,3.071290463953164,3.3393312636163968
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.03508797,18.0317,15.898721,2.510582447052002,0.8908005109854581,3.8541244287671663,2.9408549858942536,3.276445235109302
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.028125884,9.794061,8.768795,1.6413464546203613,0.7506615077631095,3.7816356712604575,2.254588895189713,2.51543980482816
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.015667992,19.980341,19.396255,3.0082311630249023,0.9471273966345964,4.1821404256702435,3.396244905564542,3.6298330594462986
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.020216763,19.606556,17.741695,2.6869075298309326,0.9293910202932523,4.151074353910172,3.3671763456342347,3.6064012135428003
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.039899714,12.2119465,11.246907,2.395618438720703,0.8535126962201315,3.868377980238951,2.828753836356778,3.1508261829610116
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.08015273,17.750929,15.552057,1.9063323736190796,0.8226313419464927,4.087104205149353,3.118417043585616,3.374872829636794
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.042055544,9.918847,9.644757,1.5604503154754639,0.8080618138336884,3.194981784947678,2.369423212476564,2.936083740855906
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.030783683,8.586378,8.168114,1.470848560333252,0.7233013077859944,3.551036486390634,2.4954909842749187,2.94982843420433
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.030460235,15.46492,14.905561,2.3094279766082764,0.876593619586126,3.8278474046649498,2.987498821984969,3.353421583421128
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.030282404,13.8435955,12.521955,2.0347347259521484,0.82751016241419,4.070501416804277,3.2250339382158946,3.5075745353458356
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.0070474306,14.149807,13.771428,2.8697774410247803,0.9541901756007557,4.163534421928166,3.295277987035343,3.54395370850375
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.020040559,13.635717,12.937344,2.415536642074585,0.9005744683065443,4.035293744817232,3.092257624537513,3.3610655020128375
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.030912427,16.878065,15.63205,2.066615104675293,0.8954984237635605,3.6693850009269386,3.067289301075556,3.5052419955034195
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.017179992,18.508125,17.709797,2.919215202331543,0.9657495461452872,4.019521007050179,3.183298203697349,3.4552286517712423
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.049356297,13.955559,13.1708975,2.1422574520111084,0.7967471841389087,3.9886604394123077,3.0890734955407564,3.386727766239834
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019382289,16.331488,15.6462345,2.7962143421173096,0.9522018169994141,4.176416063624523,3.341381916407126,3.5797352671802476
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.02495316,14.550616,13.292619,2.4653048515319824,0.904786135259551,3.644303268815414,3.005763187723983,3.499988488418718
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.009718031,17.016375,15.780951,2.6731505393981934,0.9277870647761051,3.9863492117417243,3.1581362918081775,3.5001756191451685
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.013836188,17.242981,16.17839,2.9921491146087646,0.9569881000311001,4.153250353014068,3.3686767065691945,3.6004235087885466
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.045549516,9.614609,9.347316,1.6899058818817139,0.7457608600289517,3.9045980398279685,3.0239849782639947,3.352193484342573
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.017051477,16.698114,15.668638,2.3471386432647705,0.9131478464188955,3.991464848347663,3.2576693191075146,3.6003205424281397
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.015618639,18.001144,17.22316,3.146944999694824,0.9502975162324486,3.9343544771223184,3.0779539233877906,3.3686008819619304
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.014286787,18.33227,16.8739,2.9333908557891846,0.9276811932185949,4.155715066541914,3.3081802990915223,3.5421562274346026
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.02332146,16.695387,15.319309,2.7962472438812256,0.9265376916975419,4.218441322318151,3.4352799582023206,3.6370382337232687
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.02368253,18.112791,16.525023,2.525726318359375,0.9030511519774297,4.172202471357628,3.4143232534320935,3.628538530523021
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.04078905,18.068241,17.544668,2.3771471977233887,0.9061756622730291,4.1383444485746965,3.3450000805869404,3.5624210884722283
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.0400386,9.474332,9.068641,1.8453505039215088,0.853901567821671,3.7097398182529817,3.0290306038658477,3.427915359456444
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.041450843,12.501324,11.434971,2.152405261993408,0.8729148826529743,3.8462716092334253,2.7161267694747706,3.0329935075216348
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.029959396,15.283722,14.564941,2.3558294773101807,0.880857230955637,4.104831664876509,3.1842254707872204,3.440994605419455
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.021932552,17.559204,16.628654,2.4949991703033447,0.8354755199638373,3.841810502677701,3.0970429656806835,3.5237232012036976
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.03551194,16.673338,15.6684675,2.7670860290527344,0.9360755607640789,4.196935559661384,3.540899642046408,3.73909776948265
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.016164243,19.392443,18.581703,2.7184739112854004,0.9182660186906105,4.110070279617957,3.241433329827303,3.5341911284605767
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.018995536,19.370398,18.512436,2.2806828022003174,0.8838769209967141,3.9515474484058863,2.9514140922388235,3.266428783139468
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.020521963,18.777664,17.618233,3.235609292984009,0.9487297096196992,3.9912408289061387,3.066311735867558,3.3542697704990254
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.026173454,7.700944,6.872712,1.3291507959365845,0.676316765689011,4.018931323301412,2.8325451239328956,3.1528095220874515
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.03703189,10.317643,9.671002,2.265263557434082,0.8805184269949136,3.7882754612451235,2.9120762597044343,3.228281217684799
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.029857676,17.451717,16.259632,3.083005666732788,0.9439397763084103,4.0415385594547715,3.306292106376994,3.6095406140012596
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.02481409,15.382835,12.619823,2.213135242462158,0.8395307463459347,3.9405200659582578,2.942086519566826,3.281160663130715
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.015525814,17.082788,15.728359,2.5643675327301025,0.899354051531585,4.09845637561049,3.2980949517173017,3.5665871705655445
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.03066066,22.042418,20.394087,2.9569222927093506,0.9225641011570663,3.7359324794271513,3.0060723671791827,3.3967889455044493
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.058562197,9.5197735,9.166656,1.668750286102295,0.8090515749373667,2.5676416477446757,2.336951102772575,3.2063878253542337
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.024053484,16.753187,16.046705,2.47331166267395,0.93322273808396,4.094698770633364,3.2282992254621856,3.5034200159535787
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.014176419,17.859037,16.793936,2.90933895111084,0.9230821927745784,4.137738438613528,3.1292590762327164,3.333017060235336
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.0075502614,24.440079,22.905382,3.4414398670196533,0.979640910104317,4.205387107432893,3.4396548370933964,3.698036129262672
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008501979,17.348366,15.796342,2.7691218852996826,0.9771251303528316,3.9623221427594473,3.2062865434164327,3.5434920599322663
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.040746473,13.908439,12.165011,1.859412431716919,0.7420295751425469,4.010934787224645,2.9106028929666485,3.166688156405708
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009283755,26.514553,24.941004,3.6352741718292236,0.9804535571673518,3.9616148643309614,3.1843814349007906,3.5248394217143217
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.02090856,16.356085,14.810859,1.8841233253479004,0.8856824595942046,4.147586398271016,3.3760812188408234,3.621113695250602
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.026568402,16.484903,15.689599,2.4438729286193848,0.9136387611023926,4.165180367033032,3.3929803798469096,3.6198310432203877
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.025318379,8.997314,8.093591,1.576655387878418,0.7406316751215849,4.0000507879816745,2.7066813031012784,3.0256294989293377
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.046403263,11.737705,11.062112,2.0331149101257324,0.856991044673211,3.878228939825579,2.9235141874888066,3.224043081984989
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.008561733,18.668287,17.809282,3.4331209659576416,0.9448516784578813,4.016448505017229,3.2523829582863684,3.5800668919708345
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.0499729,12.549814,11.758026,1.7385270595550537,0.7926620711239336,3.793294762968375,2.7286857216046094,3.0952606193653636
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.023578838,15.945864,15.351948,2.0998611450195312,0.8589146007776643,3.7660810709135726,2.90763205567597,3.272527794546502
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.037327785,11.246877,10.836673,2.018568754196167,0.7841408858475178,3.8901358865635887,2.7880027592724903,3.106299949496474
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.01445704,18.44299,17.581236,2.7606801986694336,0.9540828740891906,4.070154567118467,3.2158901417045636,3.4907990209285282
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.015578573,24.453758,23.027376,3.4126107692718506,0.9719315462659448,4.0412568993535976,3.3320097605474275,3.6260005729330658
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.036519714,14.210803,12.792248,2.142043352127075,0.8772917968018061,4.016663930163896,3.224284626853506,3.5268639659917045
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.035309754,7.108363,6.4679003,1.4087517261505127,0.6934932072667256,4.055232329048135,2.9575154836630135,3.28443424668018
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.05609883,12.133808,11.518671,1.967800498008728,0.8152904985051299,3.613575226302787,2.9463212340958886,3.4154328062840134
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.013680759,21.442476,19.924461,3.4969561100006104,0.9608981587508565,4.192014231521275,3.399302361556888,3.6107682567122734
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.027970979,16.868446,16.219767,2.608283042907715,0.9259557670314348,4.0211999592781735,3.2245266382378097,3.535098405732133
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.02771652,11.430257,10.029545,1.5435354709625244,0.7355618719157823,3.9427723059434747,2.959604718760948,3.3088942487426745
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.010877223,21.60085,20.754553,3.0187864303588867,0.9593239925625182,4.197274982663364,3.418951710914674,3.6443058950122835
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.02152022,15.788627,13.069052,2.4985201358795166,0.9263500683939391,3.957568983474779,3.101955196975919,3.430315993265404
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.025912765,13.903903,12.640795,1.8625366687774658,0.824648163586883,4.128005801182187,3.2434965249923047,3.5131954355184214
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.01714465,15.4798155,14.702574,2.5724151134490967,0.9006791899319879,4.110758070790037,3.2089310880642787,3.466098040901857
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.02546689,19.154633,17.099566,2.5693812370300293,0.8978386603243401,4.148797423811504,3.1468492002123694,3.402974955101757
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.03324338,9.837773,9.59232,1.5347976684570312,0.7642334413448942,3.500129626646176,2.6833870362346848,3.119791517673449
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.030135851,18.112766,17.611935,2.861415386199951,0.9310209865211239,3.8763097392378247,3.172201280397269,3.5413217467740785
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.014319709,14.321824,13.976559,2.3912947177886963,0.9093248511370375,3.64772185473496,2.788933546328717,3.2293991823576422
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.032303117,15.998827,14.741653,2.7876687049865723,0.9015429061797902,3.9362024194145473,3.1183839593495883,3.455481265521539
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.07176062,10.988793,10.635347,1.9193795919418335,0.804843979097628,3.3327646657417365,2.2401522633848834,2.6957285635913757
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.015960544,18.068523,17.025986,2.787146806716919,0.9362337959551419,4.086888457391213,3.252910555468984,3.5266669413827723
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.03941898,13.304767,12.053085,2.2224977016448975,0.8820964553213724,4.078707292303125,3.0668409700174974,3.29815756091548
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.02086357,6.0602694,5.538227,1.5004258155822754,0.7356838840577863,3.77586705487533,2.832793974739414,3.2611525664780032
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.048218798,15.9857855,14.722214,2.0567500591278076,0.860129544393605,3.9860785801366934,3.2873438736606446,3.6006679652755733
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.03646763,15.476863,14.084541,2.4525985717773438,0.8932028919005118,3.84305696576991,2.8418439334057104,3.175549459701347
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.040945414,16.040329,15.285909,2.656931161880493,0.9221836670924263,4.0508857734836345,3.2640792897619844,3.5291270371007983
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.010460034,19.351646,18.48243,3.0419938564300537,0.9177387991511909,4.172008245978493,3.320315600778316,3.5662809037363035
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.022723703,15.87462,14.621849,2.3327810764312744,0.8590517271093503,3.861520211318809,2.9102559256570752,3.2533276099945123
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.03156123,7.387612,6.7143884,1.5100648403167725,0.7003366130189598,3.8757515226610524,2.7968873816139297,3.1708730547835375
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.04098935,17.471346,16.343182,2.778759479522705,0.9199339043285897,4.092381968037228,3.227236109928795,3.477382314373821
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.028198082,13.541362,13.01572,2.259152412414551,0.8742586794576885,3.818213791596029,3.1432672394960743,3.553002665727963
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.023238523,14.203799,13.523907,2.2266483306884766,0.8717114309128555,4.152999733382091,3.3186187431945475,3.5566474553057934
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.012475183,24.15522,22.339622,3.2563538551330566,0.9551121451633513,4.1713195455401015,3.347827684455187,3.5451739383055245
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013751963,22.229975,21.469706,2.8837294578552246,0.9733892473822624,4.199847991202037,3.522953400564874,3.7591326652859696
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.025989546,13.985426,13.206995,2.109833240509033,0.853206908785726,4.007204132798544,3.0214552640330354,3.3382376995682717
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.004269423,22.478163,20.230091,4.072060585021973,0.9802043857888895,4.201820710847039,3.4268114855891647,3.629950398398122
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.024820125,11.473113,11.2598295,1.7518141269683838,0.8208278554369746,3.630138167568264,2.8865296943582504,3.3592356083331874
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.011915234,10.331593,9.939034,2.01483416557312,0.8420060317007801,3.4367801849084976,2.5037855425999593,3.0853177686910516
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.02224451,13.21242,11.987034,1.6981266736984253,0.7813666754358185,3.934155505878433,3.0897177869781696,3.4753390148722145
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.039560445,21.537256,20.236128,2.8736963272094727,0.9308342087020016,4.1698522113606895,3.389798798916988,3.619539995823766
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.03938231,9.310849,8.526933,1.6455512046813965,0.7917076643324772,3.8244851142976444,2.7916510868647664,3.117225783669811
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.041817907,18.959064,18.285873,2.241701364517212,0.9130981320898403,3.944888382394975,2.967353026320088,3.2479972021032144
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.03216735,7.0742035,6.3292685,1.2929929494857788,0.44764257536996593,3.92196350262806,2.314327061626909,2.582852238781845
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.008895952,21.218058,20.625086,2.771872043609619,0.926527997344643,3.8745222891839246,3.0659572021115076,3.443584252599113
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.016109178,21.003395,19.01056,3.296782970428467,0.959355466190627,3.9808112030767466,3.259579586578093,3.5515043601092984
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.018239053,17.35501,16.448195,2.522709369659424,0.9022090767822015,4.111353438989912,3.2483320358533727,3.5113065284503904
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.015702402,11.366208,11.195922,2.2509334087371826,0.9187908742552715,3.965342480497166,3.1201888231581636,3.4430935012117994
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.024194097,21.71261,20.714743,3.0657095909118652,0.9656285690063405,4.115957539619825,3.2171906640649532,3.4484340259806303
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.044994254,10.639768,10.303337,1.7081376314163208,0.8190388398722708,3.242610581024716,2.7710725460221117,3.326326032101283
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.05862962,18.46426,16.553968,2.7869150638580322,0.8967830601859839,4.010695164041486,2.941661981228978,3.2130888125104557
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.01766685,15.246638,14.189208,2.5816705226898193,0.9134912446616427,4.063971420534737,3.175416713388214,3.4535495971949723
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.017363437,17.88481,17.680922,2.5376522541046143,0.9307344867355338,3.755708366872609,2.9937026526391137,3.4154218832445236
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.017257918,19.239634,16.838434,3.0146291255950928,0.9474846473653362,4.069568287194002,3.2798260862986406,3.5348515858907024
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.014306508,14.664133,14.361834,2.7761120796203613,0.9355017048408382,3.9442074469764714,3.1503353410396566,3.4708180074720305
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.014548549,23.36208,22.18491,3.166229486465454,0.9511633679096039,4.189658460539675,3.4250754985351333,3.639562680656723
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.067001626,13.859123,13.054269,2.0108482837677,0.7730668301810103,3.915779414146459,2.932299165231582,3.23484765710758


==> kd_icassp24-main/metric_results/local/student62k_g+sup.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.08683395,6.231558,5.456816,1.299095869064331,0.5685631996492234,3.4652444208824758,2.203866911686426,2.619039246854185
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.025678486,11.479218,10.210396,1.9074819087982178,0.8320680649362325,3.9504457377977156,2.7645488855132054,3.018776101668392
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.019558195,20.027924,18.96798,2.734635353088379,0.9416801573033943,4.18891669516773,3.3615248948104908,3.5775951155971026
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.014431672,16.446789,15.457662,2.9263827800750732,0.9396823789535279,3.7646566700591046,3.201723841840574,3.6101403028599224
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.04862345,6.973595,6.5275707,1.3861333131790161,0.561412409149088,3.565287027749658,2.2287326193490613,2.600705717410314
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.01690833,15.142864,14.771501,2.6569483280181885,0.9335723319265494,4.102679231867967,3.2193502236805718,3.4748190169794966
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.014554781,16.251104,14.752611,2.434422492980957,0.9062124300338394,4.163117118252245,3.246611336673656,3.4780196899245803
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.047496192,3.2266097,3.1181881,1.4260060787200928,0.6790662075121301,2.9740601332587477,2.4937633713164296,3.153639045601865
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009779234,21.257061,20.386768,2.9718017578125,0.9793496540254146,4.001169774517286,3.1360607785431918,3.462157048965585
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.011143092,18.247581,17.427933,2.6942384243011475,0.9000513418102928,4.093795587998072,3.2469125575766546,3.53309800227368
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.080954745,11.073123,9.607271,1.5099198818206787,0.6965211912883819,3.830669534854266,2.4580455489114192,2.7517590466424418
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.03755989,16.91323,13.26784,1.7835440635681152,0.734010728153761,3.99446338785803,2.844017321167552,3.149443035504038
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.02869347,21.90154,18.4201,2.788022756576538,0.9107587733080837,4.048849053847573,3.0367551771958974,3.3094619226021065
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.01824951,17.263971,15.836149,2.5134928226470947,0.9434741592643048,3.886603258623669,2.8832431010742803,3.2246383293775187
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.036151778,17.256287,16.612532,2.4399783611297607,0.8992367010291206,3.8306785879215512,2.9873730496332085,3.327164568643401
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.04373339,15.3810625,15.046535,2.3106331825256348,0.895746873251096,4.098507626230692,3.341277042897482,3.6099837186540915
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.013292465,19.547087,18.498655,2.564394474029541,0.9391990352804364,4.162930307264308,3.3056704457865176,3.540183959384199
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.030039204,11.44381,10.681124,1.9670519828796387,0.8422585467457322,3.8884635861185073,2.946091461045899,3.294544866773062
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.010366644,19.995932,19.28928,2.8500044345855713,0.9385207618003062,4.088515604497884,3.305502311550238,3.60348020829633
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.031045213,17.410963,16.560219,2.1331512928009033,0.897361881585076,4.066172982738794,3.261363578987312,3.535967076144721
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.056374528,9.183398,8.283284,1.4577984809875488,0.6608530798080575,3.426447785299068,2.261819230037602,2.714671676877857
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.013670789,12.865229,12.164588,2.287964344024658,0.8492178847189245,3.9610044607659347,3.1870216704289684,3.548951003200766
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.02130763,12.479492,11.942414,2.141381025314331,0.905324780699269,4.143331657433967,3.4059012592836218,3.6416167813077243
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.016152103,7.7399507,5.9236975,1.4681693315505981,0.7930190842107587,3.5955264056407295,2.5871417660517957,3.0523544914305187
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.011251285,21.437605,20.29918,3.03290057182312,0.9312165639525181,4.156714989786513,3.400902335814585,3.65022118102884
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.03157739,16.255627,14.134239,2.4963114261627197,0.9335844014576905,4.108412473666396,3.2865781203733637,3.5188137315666164
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.06744458,15.517481,13.985179,1.6480913162231445,0.7493934753720037,3.8155720287172157,2.796269113952447,3.14417198043115
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.022325879,17.904108,16.842812,2.420374870300293,0.8960697794894065,4.136265711989349,3.281303716130045,3.527596473558728
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.030975206,12.53883,10.847298,1.8304744958877563,0.7940875327383888,3.920329387116686,2.7841369053753904,3.0627475776746227
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.015633035,20.11171,18.094715,3.0321991443634033,0.9774290559126423,4.092577557423539,3.4394558789473444,3.7060659779571794
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.02084102,14.827159,14.371132,2.1672990322113037,0.8649452938327059,3.9671184710858958,3.0713036827613913,3.3895296228459064
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.019716011,18.039515,17.213684,2.8997349739074707,0.9284653404706602,4.141634204669529,3.3384047558106227,3.583327120912276
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.018566648,17.227047,16.436916,2.250990390777588,0.873470801356526,4.157423584957856,3.320873371003128,3.573422542592179
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.040922575,14.843092,14.446188,2.3789098262786865,0.9004804111586279,3.9261787013928497,2.760904089778651,3.0589478735605122
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.016095983,12.631073,12.204244,2.05522084236145,0.9007252032522868,4.11710465820418,3.1246210268264183,3.392022151134249
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.044212535,14.279895,13.503677,2.156583786010742,0.8247157958759568,4.093580381918365,3.266918932984062,3.515756046500024
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.034140375,14.135163,12.388306,1.7951476573944092,0.8456366482581095,4.107876317831644,3.1854826847588056,3.4288166607363495
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.04571389,13.816542,13.364406,2.195952892303467,0.8751433206126675,3.7002738962934396,3.0449550666810055,3.456133518465199
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.02333288,20.215378,18.752079,3.230293035507202,0.934176958287402,4.1781326249803685,3.4046230003366857,3.6173254999399593
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.018422559,13.591815,12.776005,1.9207334518432617,0.834651595016221,4.007591291833667,2.9694374384869575,3.2676623450015763
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.036159243,15.659916,13.617116,2.4662370681762695,0.8938851573264155,4.054751426096431,3.0990937868469888,3.3372842180944513
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.03513743,18.374454,16.13291,2.4985432624816895,0.8882310159857281,3.840577302936545,3.008554425884344,3.3621996930233076
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.028969798,9.53891,8.602382,1.6050097942352295,0.7250644778205506,3.804419474989386,2.2618173159147523,2.500769289667515
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.015498586,19.118,18.65451,3.084017753601074,0.9481561202273167,4.138860205505115,3.350131076710489,3.6033883147652324
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.019555809,20.246536,18.091053,2.705618143081665,0.9329476150595969,4.064295870914313,3.3016360433127443,3.5893147639411533
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.04090365,12.301662,11.149195,2.328660011291504,0.852919258554929,3.8409988101184656,2.8435194834072086,3.180281987756338
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.08092381,17.658972,15.087955,1.9541447162628174,0.8162702370729202,4.0610909728909785,3.0544227001003175,3.3178307247859724
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.042197406,9.745564,9.492674,1.5950418710708618,0.8022086636201654,3.2520030382512815,2.2517738722310985,2.772333874441672
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.03184371,8.773476,8.087114,1.5338501930236816,0.7121412465926632,3.499189484197125,2.312855286169202,2.7910056948887445
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.029608512,16.015308,15.313806,2.289879560470581,0.8737919686127091,3.8685467471044053,3.119363162070528,3.479807858280127
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.031097718,13.529017,11.91095,1.9912419319152832,0.7959971906071724,3.9990660330235777,3.1036914234380886,3.419142434012574
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.0066820737,14.802683,14.397587,2.96886944770813,0.9620104557360907,4.150066711914367,3.296575645083951,3.553465774402996
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.020233244,13.413735,12.799865,2.1612608432769775,0.8980209099588312,4.1188128517664975,3.1000438788033304,3.326077548764365
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.030999422,17.370949,15.956667,2.103832721710205,0.9037851734212253,3.6058075672723975,2.9670018313592137,3.429760391973068
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.01762748,17.777582,17.149931,2.777524471282959,0.9609615899153435,4.1074743613221525,3.2908392345626125,3.532522325418165
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.050259043,13.775531,13.020262,2.031754732131958,0.7874344918338586,3.8788933522236775,2.9411381923291753,3.2754196178120085
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019928047,16.319872,15.504779,2.8535242080688477,0.9435373234232832,4.172828280357856,3.351677796986413,3.5977575460236104
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.024687298,14.529291,13.280819,2.4205894470214844,0.8988111460033676,3.912074918011995,3.1819824717399854,3.555946054460175
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.009961623,16.892597,15.871263,2.630236864089966,0.92378224584976,3.485627576473121,2.906048410568109,3.5094342570678325
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.014743457,16.240692,15.394467,2.7972888946533203,0.947556804832958,4.149073091458318,3.3796675392776,3.623010904393973
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.04569355,8.999652,8.73122,1.6975243091583252,0.7412328055906641,4.0014632310033065,3.090872909557118,3.3707420198475333
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.01800764,16.43871,15.988375,2.251516580581665,0.923602779721057,3.9224836745378644,3.274488666689334,3.6287337478241053
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.015432939,17.920237,17.058952,3.2287051677703857,0.946872558145894,3.882162152166292,3.0796577096348035,3.382924199435267
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.015022349,17.003744,15.976129,2.3811755180358887,0.9130804556766053,3.8483285655797426,3.099714731624606,3.4882444113795468
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.023654994,15.825564,14.692942,2.713135242462158,0.9268752250560378,4.159062152185766,3.342772329361653,3.583954099210503
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.024312539,17.940807,16.42159,2.453744411468506,0.8985557070910315,4.131395121751152,3.3573633160698213,3.5894791506698365
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.041167766,17.341314,16.836893,2.324859857559204,0.9074991212755782,4.144059759611825,3.320317883453651,3.5393232206059477
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.038906645,9.139761,8.776797,1.838860034942627,0.8533728960265993,3.5717063904149167,2.9438420312667533,3.430286242705101
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.04132919,12.13122,11.162046,2.0964572429656982,0.8664030761595803,3.9630759932973145,2.7557152129244784,3.024039690914745
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.030794967,15.290235,14.597598,2.1908769607543945,0.8683755837681318,4.020642578836216,3.055382218191627,3.3511706946445967
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.02361257,16.156155,15.497148,2.262144088745117,0.8197727681879831,3.7476606087373048,3.046367795887936,3.524708238098337
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.035386976,17.297977,16.150177,3.065464496612549,0.9437479231699673,4.179131834884728,3.527666644758973,3.732340632730457
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.017279128,19.472834,18.609205,2.5721330642700195,0.9095054335034644,3.9919062040026088,3.1425976808045206,3.4821821445450696
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.019781595,19.199604,18.284697,2.2225186824798584,0.8771273309262982,3.983353277645656,2.8829700944923276,3.179716837639093
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.020727936,18.14269,17.139303,3.138113021850586,0.9397774610921376,4.000232502462165,3.0489163702361233,3.3289630379782773
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.026977329,7.1107154,5.949633,1.2868210077285767,0.6482613137460078,3.976135229642024,2.8048770987915943,3.1381457460987803
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.038560253,9.321571,8.923075,2.1129872798919678,0.8713770525483711,3.71568079553513,2.9014462066100486,3.244268278086431
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.03114675,16.703495,15.423099,2.770740509033203,0.9282487022094479,3.8988405780670314,3.199564971814985,3.565396206050382
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.025928643,14.848884,12.142022,2.0996506214141846,0.822974299649662,3.9751597964272376,2.753279072285418,3.0784856773669778
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.015800681,16.736017,15.765219,2.561936616897583,0.8898152399794084,3.9745310109492618,3.216988172377656,3.5627339911515423
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.030731179,21.990965,20.360088,3.0494484901428223,0.9210695941480926,3.8703763517398526,2.999315522360595,3.320545227404271
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.057012886,9.801793,9.5671425,1.7424354553222656,0.7985483114081342,2.581295256716895,2.294903021651282,3.1463875950719373
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.025311306,15.592489,15.13434,2.314342737197876,0.9311321842780438,4.065011450878186,3.1932549213372448,3.486498814425887
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.01440337,16.935255,15.683765,2.8764920234680176,0.9138003196013329,4.070807063023409,3.03887137550366,3.2754433529927662
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.008090835,22.881044,21.6109,3.1760761737823486,0.9678657705414414,3.8408905572969037,3.206990497040822,3.6381747994989304
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008699241,17.138979,15.709419,2.771859645843506,0.975002051527326,3.9231384187834077,3.185691593696801,3.54806335230284
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.041642595,13.415944,11.942883,1.717473030090332,0.7315872754911449,3.891914753399443,2.8302272032502627,3.1269910972436334
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009720385,22.565186,21.527452,3.457698106765747,0.9679189747599658,4.054248065346054,3.2080186877545684,3.5119868518813218
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.020799046,15.054593,13.463838,1.9961838722229004,0.8806875864336018,4.0877388344623755,3.3305115701863484,3.607465256805738
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.027498161,15.394595,14.622253,2.4336559772491455,0.9169346815026056,4.029963066486469,3.2632487121707525,3.544788540549211
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.027199747,8.841653,8.30136,1.45732843875885,0.7195845511111785,3.827581854962455,2.5661722367164135,2.938645599436047
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.04752203,11.672451,11.075377,2.074481725692749,0.8456167331746646,3.4985964719330678,2.820066711683172,3.285618198762589
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.00892183,17.091837,16.565989,3.0337839126586914,0.9334821286679305,4.044359201664549,3.2657596393170674,3.5768375166340194
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.050484017,12.416464,11.621245,1.7157504558563232,0.8006532606379636,3.750212127531692,2.7010525169327626,3.074340821288093
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.023758901,15.587513,14.953071,2.1303701400756836,0.8447072479694534,3.738409205739579,2.8127593755264786,3.1748174091144095
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.037483905,11.482076,10.919052,1.9565540552139282,0.7829736268096801,3.7199267198562422,2.6680614113066228,3.0565413273183397
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.01478015,18.16301,17.322044,2.618983745574951,0.9489747135056623,4.071899994002785,3.2676910878790317,3.5591071858051224
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.015991198,23.464146,22.272226,3.2336714267730713,0.9681842874968533,4.092660850440817,3.3762669174280715,3.6489939468752546
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.03671245,13.905167,12.699356,2.036799192428589,0.8739523738553031,3.883531434422234,3.0216732435998543,3.349427225594357
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.03564152,6.7241554,6.074198,1.2432079315185547,0.6962013354313152,3.6386872863838677,2.651875389233509,3.1549837279185113
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.057298176,12.243918,11.7147455,1.8560798168182373,0.8061022658410294,3.731708878143439,2.928156326878063,3.319594096897097
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.014314392,21.70636,20.15803,3.2759249210357666,0.9581843065394509,4.075957629240597,3.314931006323652,3.5879847937059726
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.028291654,17.514122,16.519909,2.546586275100708,0.9092992708916128,4.100909980610237,3.250415471525515,3.517540232600284
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.028186169,11.832407,10.792054,1.6602823734283447,0.7520623891168793,3.872360652416817,2.8875611581808833,3.273950552705994
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011267257,19.748234,19.073296,2.8372206687927246,0.9489800689960766,4.113860334303291,3.3457238722429143,3.6237875284729086
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.023012625,15.000853,11.831218,2.1520001888275146,0.9003021770130809,3.9881379530607077,3.0656627655012127,3.3877370167333036
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.025340183,14.115538,12.989731,1.9709300994873047,0.8288737506725196,4.049793424404421,3.192861477444103,3.4919800670545063
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.016646637,15.638209,14.864117,2.6865408420562744,0.904777387225007,4.0530846433722285,3.2287438918829428,3.5081068938394013
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.026399584,18.618153,16.586136,2.419788122177124,0.879772347900013,4.167113003488627,3.171311886182403,3.419055765182006
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.035869747,8.824696,8.595212,1.5151519775390625,0.7444310148929444,3.4601901711656793,2.541062460891258,2.953359270487969
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.030436387,17.640636,16.883362,2.75703501701355,0.9279109932301444,3.6771495921135733,3.0198714713338477,3.442566012869527
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.014465162,13.746016,13.3959465,2.2560226917266846,0.9113255412948168,3.52851931176799,2.8568719459194503,3.37711382006749
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.033388622,14.7898655,13.727511,2.5905659198760986,0.8831710463685402,3.707310659743537,2.954418614030481,3.3872307484346047
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.07327879,10.881534,10.5033245,1.907022476196289,0.8017630998103307,3.447774922968041,2.3208301279595354,2.7198485142077837
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.0155527955,17.706556,16.85638,2.8433737754821777,0.9427009363452848,4.152778194157977,3.2909854979072017,3.53295844899356
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.03871915,12.640642,11.534579,2.068049669265747,0.8905521286672865,4.107792963515249,3.2105804275287437,3.4298442424746947
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.022138929,5.080906,4.7870736,1.422925591468811,0.6989764920923359,3.5439325996303066,2.7988574611909316,3.3328837337329356
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.048999634,16.516024,14.868617,2.1480607986450195,0.8607214490353459,3.838026076382171,3.1758880945486165,3.5402772820781605
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.03762531,14.915907,13.621941,2.299987316131592,0.8836008241867991,3.8451573563771486,2.9262055005646395,3.2709544621238256
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.041575085,16.033236,15.281619,2.5128636360168457,0.9206951924429804,3.9187569296066247,3.135587765211882,3.447724243510708
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.011357711,12.004476,11.289019,2.6938059329986572,0.893369777062719,4.150821309817373,3.2625591181205476,3.52049532820996
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.02243066,14.738455,13.505145,2.404005527496338,0.8667709515444914,3.947106437306277,2.9758440250876066,3.2754420094984127
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.032499466,7.2682595,6.551871,1.4596734046936035,0.6883132838381132,3.767371702700208,2.7062516504901577,3.1016838137773215
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.04238738,17.039116,15.7704935,2.4724655151367188,0.9015523899158755,4.129283956776286,3.2282368131365016,3.4537770068762104
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.029295482,13.098923,12.418243,2.138270378112793,0.8605277165668024,3.5653472262933548,3.0471849526442867,3.5759936645895487
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.023174467,14.538966,13.711156,2.3549304008483887,0.8698122031278921,4.1726040254114345,3.3397078235604654,3.576107368098454
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.013180427,22.256107,21.072445,3.0887115001678467,0.9481896849996327,4.184071858315111,3.374206716875184,3.5678194565825367
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013493389,20.984037,20.3007,2.854628801345825,0.9582519008322516,4.219061317469052,3.5280617392321343,3.7506944282013746
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.027186051,14.952782,14.337736,2.1037487983703613,0.856177462512853,3.995789158728809,3.166182892633772,3.5211497382233024
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.004224176,26.029333,21.978243,4.186375617980957,0.9819514348472073,4.205943914131867,3.4220563030521958,3.6190194416814174
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.025215073,10.760821,10.42001,1.6618387699127197,0.7980780929000223,3.3293429935582517,2.7525720230468465,3.375828221246003
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.012792909,9.890645,9.754933,1.998138427734375,0.8512770918599807,3.5748317380088426,2.6584513193980976,3.163249174945317
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.025947675,11.7892885,11.013328,1.513222575187683,0.7289505858510628,3.498429956860881,2.921383155096067,3.5492897987090735
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.03956274,21.440546,19.872225,2.764890670776367,0.9198425724939419,4.161250751749545,3.3654443221826913,3.5927019076460964
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.041043356,9.295768,8.268045,1.623891830444336,0.7780319804623427,3.859607306984728,2.8201872965828745,3.1327075172519288
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.04183566,18.137062,17.56508,2.3330600261688232,0.9143811336057389,3.8809693443091406,2.86076588158013,3.1679322576923936
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.036160648,7.185755,6.6824985,1.3662718534469604,0.4620354002507953,3.641679919612743,2.3151244735131526,2.712358532326061
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.008882165,18.29485,18.078186,2.684688091278076,0.9332612920314993,3.727032913228503,3.000537804952469,3.4567969426165317
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.016029114,21.367926,19.256691,3.3905670642852783,0.9645754590054866,3.997114758552664,3.258521133066548,3.5478464027004417
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.018575227,16.997429,16.018764,2.375972032546997,0.8933073922826952,4.099302960209266,3.294041369749463,3.5762305813512567
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.015848538,12.083754,11.839439,2.224203109741211,0.9174480160274864,4.036564575398029,3.2039394305991777,3.503692495154892
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.02461974,21.33734,20.465511,3.048623561859131,0.9624034964874827,4.0944167135678455,3.265828934105717,3.516925355228139
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.047553625,9.666977,9.424339,1.714315414428711,0.8251830433491625,3.3953355619990107,2.6767104012842253,3.180463926753402
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.06028169,18.377588,16.62419,2.6780903339385986,0.8980459083824951,3.9783398192088315,2.9910150009497976,3.2863249511938952
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.017700544,14.797779,13.931708,2.445380449295044,0.9156139408262963,4.117977539002166,3.2300280748509036,3.472361477440193
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.017789407,17.267271,17.116802,2.5171873569488525,0.93251509298069,3.7714057412103994,3.0122141840675702,3.40883510955217
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.01770231,19.033974,16.86606,3.0021042823791504,0.9500094936305384,4.065172104605094,3.3133850453848277,3.5769275101126645
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.01524449,11.75497,11.257885,2.569610118865967,0.9225558814427103,3.810962695358418,3.055463962362182,3.422436479767532
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.015313445,22.157436,21.036726,2.723949670791626,0.9282050741335443,4.212762448296997,3.4548173351837184,3.6496365975833
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.067177415,13.886635,12.909111,2.006732702255249,0.7686411670108572,3.8866893496040085,2.8266755729251414,3.1295096731728163


==> kd_icassp24-main/metric_results/local/student62k_gF+sup.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.087139405,6.153383,5.4110417,1.2675114870071411,0.5687499166967088,3.4450773379881103,2.3588093586534216,2.849931879472976
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.025171911,11.719974,9.762672,1.9065301418304443,0.8280877297133195,3.9995908686839137,2.787686981907494,3.023973203278509
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.01937596,20.207598,19.2099,2.8518216609954834,0.9459439483024482,4.195722021063769,3.370987223689704,3.579044091868155
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.014232999,16.252752,15.335196,3.0514612197875977,0.9428218586832094,3.8294005122133203,3.219169940492211,3.5871292659064786
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.047805138,6.97128,6.4270988,1.304044485092163,0.5663623628537631,3.534965772908832,1.9472285567336292,2.228406542373446
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.016867982,15.11855,14.8293295,2.7373907566070557,0.93521847968731,4.067298323768387,3.2302824234190712,3.5043465516169325
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.0146698225,16.696106,15.199853,2.5117578506469727,0.9043385718833981,4.154419269228889,3.266976411933965,3.506455086372818
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.04414238,3.6874752,3.549643,1.4378852844238281,0.6841055313537883,3.4808781390232295,2.416549814367815,2.800000053632668
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009688056,22.153633,21.070606,3.0252575874328613,0.9801055531527804,3.993610258995119,3.0812486440039843,3.407643712180476
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.010994106,17.787544,17.234453,2.597154140472412,0.9123228759496604,4.142622420378377,3.248413926527566,3.5152882760059123
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08165215,10.909761,9.261857,1.4726051092147827,0.6877457017755578,3.6921639162642723,2.32199249160192,2.6534613505990685
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.03723845,16.826868,13.507273,1.772728681564331,0.7384612165028616,4.016556100527754,2.828405452991025,3.1288740392770595
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.028681163,22.388494,19.016294,2.694861888885498,0.9141332631486571,4.103169579974028,3.091395224551066,3.3445666910879805
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.017871443,18.479235,16.920029,2.5862746238708496,0.9516024963655321,3.990389374422814,2.9802162846365357,3.2797271013262987
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.035710193,17.137053,16.6283,2.4322872161865234,0.9097739266775616,3.9353737078000313,3.0770409876252183,3.379474697915769
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.04289768,15.515526,15.162484,2.348796844482422,0.8950019505187647,4.140445276794008,3.41043704069599,3.6486854510108753
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.013708271,20.208063,19.250025,2.564269781112671,0.9385614228699054,4.126373080032595,3.2894363493094367,3.5498405634290267
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.029894188,11.841814,11.011419,2.017573118209839,0.8455181329206145,3.6596653417104728,2.815239374946137,3.2368715910017873
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.010110415,20.200787,19.378258,2.8772597312927246,0.9483171163754706,3.9604980828735217,3.205684292067505,3.5634205228817084
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.032490723,17.558249,16.566938,1.9976112842559814,0.8846493953283859,3.9587620804545693,3.1877379594555535,3.513069417062583
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.05505014,8.447277,7.33151,1.3417249917984009,0.6295843727976994,3.64624887521191,2.2664910322512215,2.621634374950856
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.013499617,12.834966,12.1193285,2.15987491607666,0.8512805247251088,4.087104888531056,3.272363472569047,3.5738661378614314
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.020900752,12.064895,11.8092,2.170342206954956,0.9117798757481781,4.076858768268533,3.3676646095959413,3.6273991715714207
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.015854202,8.666224,5.9579396,1.5896073579788208,0.8135964951705296,3.5470760899752167,2.636932789123218,3.1056435451430247
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.0111096855,20.556135,19.687267,2.9198968410491943,0.932384801134202,4.151133237859402,3.355071157505112,3.596311893158992
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.030474326,17.21947,15.23719,2.7624118328094482,0.9442286797791443,4.0838534333677705,3.273093880916421,3.516441657056682
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.071747005,15.544011,14.206863,1.513803243637085,0.7519576933116335,3.613984962251613,2.78767430970286,3.2284718439296536
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.022827776,17.288586,16.50173,2.0066020488739014,0.9083389677067488,4.148762193414458,3.340612462781214,3.5993161636580635
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.029720759,12.745913,11.300551,1.8125114440917969,0.8128982400195871,3.940020056904477,2.743764121170892,3.0166705106080105
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.016038027,19.961569,18.220772,2.9652936458587646,0.9776915018331803,4.077341704567584,3.4337283232636953,3.705755497561574
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.020867977,14.725625,14.334163,1.9960867166519165,0.8604787584456378,4.037778686951668,3.171038137620733,3.470384537012866
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.021043913,17.197832,16.449652,2.415358066558838,0.9098546988726641,4.132080106545827,3.379617343836469,3.636245336586804
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.018479083,18.404615,17.664442,2.2981133460998535,0.8833262619758119,4.139099362506618,3.2995888145217975,3.5558752745693054
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.041604187,14.65411,14.285918,2.2663543224334717,0.8928939013316756,3.616782264370544,2.6242794291344063,3.037630532164058
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.01675431,12.421045,11.924071,2.100449323654175,0.9042861278033877,4.096930020741341,3.079449401663512,3.321825257233126
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.044216864,14.311221,13.525217,2.2753560543060303,0.8393286516047226,4.097127044711244,3.2539886954510835,3.4890816665882465
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.03427858,13.359765,12.178821,1.7611515522003174,0.8463483218128091,4.095168056400414,3.2294768340205176,3.475191293142957
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.04182029,15.927588,15.289276,2.1116979122161865,0.8876317466490997,4.08555336527357,3.2175006692047767,3.478765922573102
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.023372306,20.066845,18.645872,3.106215715408325,0.9345153073613488,4.146343983839657,3.385751911628696,3.6235504533038307
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.019638838,13.422976,12.703576,1.9082067012786865,0.8356975804408429,3.93362559022893,3.041316191955286,3.380298862686377
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.03690572,15.787732,14.001699,2.6044278144836426,0.9002630309227058,3.9867426434108255,3.094037748246554,3.378143765329346
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.03591828,18.481762,16.273952,2.4937386512756348,0.8903553651501033,3.675046019534771,2.7670421424366776,3.144390352384771
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.02882257,8.638275,7.673194,1.5620436668395996,0.7311278145127723,3.814867030983737,2.310765149706612,2.583880381886586
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.015029624,20.480265,19.792953,3.12424898147583,0.9540608087154927,4.152305311994981,3.358432216596078,3.61365892523333
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.020161279,20.34584,18.183903,2.570143699645996,0.9384432488196734,4.1024286921997835,3.357614092665796,3.6212316619965668
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.041390028,12.659703,11.374621,2.324601173400879,0.8576997222684767,3.7307154405652847,2.7426845868458414,3.1179761885054464
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07954358,17.729443,15.442469,2.063965320587158,0.8239294816769215,4.0197220620493175,3.0212698119126413,3.302831788468312
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.040960554,9.572116,9.34192,1.6296257972717285,0.8151472795049859,3.0838828460271213,2.388827224990029,3.068654214249864
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.030570798,8.6716175,8.292785,1.475058674812317,0.7250212549684546,3.5548800004605066,2.50846961979271,2.940548289443453
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.030477962,15.757706,15.148525,2.26192045211792,0.8686094909610176,3.8091988953747054,2.9931949012938697,3.3648784426222966
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.031587213,13.744307,12.286712,2.016401529312134,0.8124991696907063,3.9727897391876175,3.1844690767815855,3.5133499496595246
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.0064877314,15.8856325,15.384545,3.057192087173462,0.9602598590011653,4.184056806108695,3.3294939613442693,3.5569821878799277
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.020065138,12.759223,12.051965,2.293837785720825,0.892450347078614,4.113078419812025,3.142577775593474,3.38981801097833
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.03179888,17.699423,17.103321,2.1609041690826416,0.9080682333470342,3.6279738478258183,3.0172600980993463,3.472542485161642
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.017539494,17.783136,17.202482,2.744105815887451,0.9606214931840669,4.0364256745293225,3.212269622597765,3.478857757067078
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.05030173,14.008947,13.161927,2.0615217685699463,0.7902000994696361,3.849469110695395,3.025163026661372,3.3754482855447843
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019800516,16.83631,15.021926,2.7679994106292725,0.9501433921996902,4.179959995143248,3.361169026173164,3.6003459041849055
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.024495957,15.126679,13.629868,2.4640188217163086,0.8959076388360638,3.9782610881036655,3.2696944494488425,3.617513271708132
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.009587153,16.614437,15.607539,2.6138851642608643,0.9274300041554392,3.656479130359628,2.9826438676539295,3.494096674081374
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.014225665,16.761337,15.820762,2.9332077503204346,0.9528649439266919,4.163609254375921,3.3681665063891337,3.5948851050089345
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.045152847,12.256777,11.856168,1.6681842803955078,0.7446102634146785,3.9021469363042796,3.0147015534141106,3.335419056931417
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.018401042,16.357542,15.914335,2.160358428955078,0.9186089292924635,3.9289067926260737,3.270216281964654,3.623962811986029
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.015462171,17.280504,16.61631,3.141240358352661,0.9443756602475138,4.03328076401948,3.1770880692032764,3.4265822250452436
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.014823964,17.46956,16.252098,2.540341377258301,0.9033187146519903,4.020611508996702,3.209713551057604,3.5267264476932003
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.023085797,15.731216,14.655802,2.754082202911377,0.9258183990294218,4.174731425817045,3.339863740112332,3.5567988340475742
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.023919562,17.744902,16.276432,2.4680755138397217,0.8975365719680121,4.156181158121826,3.3999062933530086,3.6236955033686034
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.041183334,17.246572,16.809233,2.340897798538208,0.9156985014582246,4.0438306672533635,3.2360666791318704,3.4957819420026115
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.039177988,9.571278,9.191238,1.8018412590026855,0.8562995018725287,3.771868535138598,3.025241758349065,3.3952959617078573
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.041292403,12.321592,11.538845,2.0768866539001465,0.867304822163196,3.9301043826533997,2.7855158557067368,3.0751795377826365
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.031075576,15.266015,14.826765,2.265773296356201,0.8838908218667474,3.9963579792947206,3.087556015047865,3.392104858819506
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.02167203,16.987389,16.169388,2.4557974338531494,0.8345812772485975,3.675016588145648,3.02205309326816,3.521585661495669
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.035492748,17.264782,16.194235,2.8273279666900635,0.9335630331869507,4.201185582564249,3.54522793659472,3.7429306529200588
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.016488407,19.555262,18.644556,2.603125810623169,0.8993367645057438,4.020746301069957,3.124797569259371,3.445461337337067
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.019136947,19.864643,19.140831,2.3805665969848633,0.8928710754178293,4.014476346384442,3.0446312315342166,3.3492245272889556
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.020734748,19.08483,18.194185,3.1192569732666016,0.9449629819360944,3.9558570516100033,3.0760108605164325,3.3831782203539276
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.02633109,7.5995817,6.8796115,1.312180519104004,0.6700329183555381,3.899304299017145,2.6388870603763706,3.0161109463069
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.038314927,9.138988,8.779534,2.0820388793945312,0.8722269736738,3.7033857311656737,2.7952705314038058,3.1267029523640146
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.030679364,17.212755,15.941218,2.9109346866607666,0.9376380721785204,3.987290323746709,3.2570647884156467,3.5848890189430995
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.025977997,13.892678,11.565163,1.993269681930542,0.8302913983853215,3.818244529488136,2.6742152889625173,3.0628754753829592
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.01544112,17.225964,16.08777,2.561584234237671,0.8922079013401324,3.924017178000451,3.169731951011993,3.5372125712887765
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.032132767,21.69595,20.360964,2.637983798980713,0.9058219165869883,3.6492509242825513,2.893672868537808,3.292348821077959
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.057479687,9.852899,9.594616,1.731372356414795,0.8079285519753654,2.1848825726855963,2.128363685719861,3.21368918067949
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.025656663,16.264433,15.867754,2.409126043319702,0.9345813949179081,3.956679695724354,3.139032849250854,3.469163298322573
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.01427378,16.387829,15.202707,2.8481862545013428,0.9140948004791248,4.084176680177967,3.0861007907916784,3.318976385630446
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.007578,23.809013,22.519718,3.361123561859131,0.9741096857024939,3.9962104162876004,3.312856458352783,3.6746226120028966
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.00864092,17.361368,15.929166,2.816316604614258,0.9763977452721897,3.970612136997909,3.2314667226730633,3.5705534454808516
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.041291893,13.385646,11.851697,1.7399842739105225,0.7235288547320575,3.979896703704087,2.912267852529255,3.1814640464995025
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009694912,24.015388,23.120419,3.517976760864258,0.9739359635355593,4.007561058039221,3.2001819140777377,3.5214587544113063
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.021303704,16.388922,15.092392,1.847383975982666,0.8820733422962533,4.061137878086529,3.2973129569377835,3.582019668415172
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.027256284,13.638477,13.278484,2.3387110233306885,0.9260173457782221,4.0310738478351595,3.3217461665665775,3.61570671500656
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.025521435,9.120497,8.612462,1.5310944318771362,0.7364066840867755,3.9299203806662852,2.618532049943518,2.931724834585464
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.047646362,11.624416,11.103836,2.0626614093780518,0.849974446163497,3.4811247505521132,2.7328289701994626,3.207577709705236
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.008716496,17.715912,17.209724,3.26554799079895,0.934106849914394,3.8683716929717837,3.1414666732141776,3.5580603403574096
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.050612852,12.157664,11.350074,1.7109460830688477,0.7959050586339,3.76309149960497,2.670886360313504,3.035762479027437
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.023959015,15.7924,15.266623,2.104965925216675,0.8501398318032327,3.8422491535415446,2.8705590101485905,3.202107531040193
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.036404874,11.702644,11.310909,2.0065534114837646,0.8017826204804638,3.9201462810603607,2.8996872823264614,3.21934524990769
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.014905685,18.073639,17.338839,2.618687868118286,0.9543442875563993,3.9341997540681746,3.096675860678275,3.430900628156405
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.016240358,23.94805,22.7971,3.2949678897857666,0.9716445891546857,4.015532249955409,3.339013378953899,3.6471923512672118
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.036689468,13.993249,12.987939,2.0893008708953857,0.8755985651146111,4.027862567542426,3.2092442177071905,3.50203478225443
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.035679244,6.2786813,5.665653,1.2825467586517334,0.6717864597078741,3.8921029390799813,3.0500540007220254,3.456106345563259
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.056729738,12.121891,11.655747,1.8818954229354858,0.8113020629808262,3.651882612324605,2.928492076898297,3.3711362370579825
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.013714882,21.65735,20.186954,3.3564605712890625,0.9617169012480254,4.183309191259736,3.394803679215179,3.6176299907143776
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.028490432,16.186916,15.721874,2.474919080734253,0.9297311797590556,4.03125272422712,3.2272445231538134,3.5371843039699153
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.02862945,11.464879,10.228767,1.4744852781295776,0.715033391298505,3.991032624509802,3.056503633358664,3.412130987704728
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011125278,21.138626,20.421347,2.9589359760284424,0.9547417261468447,4.046713614051355,3.262630388038705,3.570877025787012
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.021794597,15.033852,13.176318,2.3537163734436035,0.9172618086463787,3.9736964165100925,3.098488442023101,3.4249818659818234
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.024154438,13.918586,12.63917,2.014252185821533,0.8274701076250505,4.124594813084676,3.226008692198543,3.489998932348339
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.017252106,14.979702,14.368291,2.6548402309417725,0.8968715494263941,4.067662105872788,3.1810526924516314,3.463456646233096
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.025781205,18.884947,17.335619,2.597365379333496,0.9000497930927733,4.140664317568355,3.1737329779421874,3.4376764779409408
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.03426263,9.388866,9.1200485,1.5328115224838257,0.754209122032269,3.5595240672903063,2.656983521632796,3.0561152484364955
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.030642215,17.723082,17.11481,2.7502999305725098,0.9254333603319537,3.7050878604719744,3.0194071206570716,3.429376137072695
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.014293818,15.39761,15.181839,2.4945924282073975,0.9229145850275463,3.3766795312311544,2.818049003004807,3.4236797228393945
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.033489533,15.410172,14.325217,2.6135897636413574,0.901689998491388,3.7840155032667386,3.030070387183525,3.442886832994535
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.072158106,10.893379,10.496519,1.8564532995224,0.7948741696600213,3.505863869017978,2.392960747524988,2.7963343423673734
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.015950896,17.734556,16.90277,2.658317804336548,0.9333200764381396,4.088897590135798,3.2554275132679233,3.534528365704097
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.038736824,12.061325,11.182797,2.0496485233306885,0.8861650416632558,4.03675351597485,3.0572477430215153,3.3049270150241012
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.021493644,6.3802624,5.9116364,1.4638786315917969,0.7278092889989108,3.542131868159089,2.8641579470821052,3.42464410542692
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.049131025,16.054935,14.733968,2.1170501708984375,0.8604023998058193,3.132356809320923,2.8050230743999944,3.5050314199873256
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.03807518,14.473705,13.207248,2.2118301391601562,0.8747655099017647,3.748200017827444,2.740026504748044,3.1186327376601017
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.04210048,15.357802,14.849697,2.517610788345337,0.9291591682806986,3.8141485939458537,3.0495077068972143,3.4002648120147674
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.011216863,14.395312,13.594036,2.7072434425354004,0.911089397742567,4.120933317516182,3.250296748607174,3.5277208424982955
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.022379162,14.507676,13.66026,2.3549511432647705,0.868115660444992,3.870941632202154,2.8880993715948162,3.202067671747313
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.031269323,7.3738146,6.636631,1.4453089237213135,0.6945070294714472,3.8917132318100878,2.7906537893323087,3.1451936204570696
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.042545117,17.104647,15.966948,2.4017906188964844,0.905423397071321,4.140190965276353,3.2120863691564727,3.4407340594655045
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.028857218,13.59124,12.876929,2.1960291862487793,0.8735591609115868,3.7122925820182058,3.0713019720952217,3.5370751748313998
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.023245033,13.635534,12.993512,2.237349510192871,0.8733224006883087,4.163613801951322,3.2893874234983835,3.518980924393779
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.013384534,22.418169,21.18531,2.9322428703308105,0.9477688428332116,4.170522093723153,3.384481242419113,3.592712607700405
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013516907,21.608845,20.932327,2.8882455825805664,0.9667776394502234,4.21044845889219,3.550391253550508,3.778096441518277
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.027599297,14.566935,14.03917,1.972834825515747,0.861889013868885,3.9054583173305506,3.116009535306982,3.5137138063479627
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0039241365,27.618465,22.450905,4.258974075317383,0.9847796514684116,4.210518391928415,3.441993199003952,3.639068314191626
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.02511627,9.932084,9.38138,1.660710096359253,0.7966750752900328,3.4578186014766157,2.7609743723968916,3.3133012722972315
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.011991369,10.230151,10.0784235,1.8646457195281982,0.839113140165791,3.6234659270814165,2.612326834609921,3.0803383607731147
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.021792619,13.190245,12.060678,1.766541838645935,0.7801797210500003,3.5998778284388915,2.809545779562251,3.3286550570104976
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.03956954,21.847872,20.535414,2.7907400131225586,0.9292337683758058,4.142417774397807,3.3398447643909583,3.5803874191171783
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.038783684,8.989702,8.409774,1.6677409410476685,0.7943513704814583,3.818033265398288,2.8193317275030396,3.134056280515743
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.043324355,18.65301,18.092022,2.2378830909729004,0.9190367530688442,3.802818185543364,2.9834484066098583,3.3406333102486085
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.034136657,8.053969,7.3501754,1.343266248703003,0.4635477448903688,3.778720416215961,2.4219842417683064,2.7934801722086218
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.008982357,20.068594,19.68229,2.6926379203796387,0.9280721690823195,3.804515515974545,3.038969725545436,3.4492450531731595
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.015831001,20.61045,18.751007,3.2311267852783203,0.9657309359857511,3.9056451425393526,3.208333551385194,3.5374801028929466
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.019412847,11.523559,10.901497,2.098121166229248,0.8686693274171269,3.9848388698684882,3.1669136330917267,3.4990736280903647
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.015885655,11.559671,11.445859,2.306694984436035,0.9142522516664756,3.9587029484499245,3.102236372555266,3.4177406048864793
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.024684254,21.570324,20.317707,3.014655828475952,0.9653420920778365,4.081503447974458,3.2102429440980593,3.452648770563676
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.047339533,9.955414,9.719165,1.7983460426330566,0.8327790238244575,3.7262487213577966,2.8789607647512856,3.2503320706568957
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.06040091,18.599611,16.66538,2.6175734996795654,0.8925266617956005,3.9914208033270677,3.016858807016619,3.2974528071552727
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.01724389,14.971364,14.106918,2.583345890045166,0.9135935294413164,4.13313111068423,3.2458857813351263,3.4831668772623408
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.018586498,15.227758,15.000146,2.3940916061401367,0.9233717074132234,3.5722868891109183,2.9238783664486414,3.4007898040606284
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.017814783,19.70353,17.280941,2.9517605304718018,0.9548883484773181,3.868569936870541,3.1837699659088794,3.5413793321894182
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.016056063,13.385104,13.191373,2.4524221420288086,0.9173782358637104,3.9091157023695615,3.124265006590413,3.46472368201486
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.0150450235,23.25032,22.124714,3.011579751968384,0.9492479061734677,4.188794946418844,3.405389317270493,3.6173601439322622
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.06672631,13.781459,12.976826,2.0116755962371826,0.7721135940872547,3.8249760816657323,2.701092966351886,3.010394507371476


==> kd_icassp24-main/metric_results/local/student62k_gT+sup.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.086717375,6.074148,5.228549,1.2449517250061035,0.5780267902200451,3.5943087794787316,2.135264183013488,2.4600935900698526
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.025502965,11.644915,10.073416,1.85249924659729,0.8400175454764961,4.020609307160407,2.8335507699715894,3.0696551234297123
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.01966936,19.722984,18.627802,2.649118661880493,0.9442323490611668,4.191531367340703,3.316502214034427,3.5225391077113097
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.014276003,16.36982,15.444355,3.1697981357574463,0.9463726841341003,4.08395746149377,3.390452515178819,3.628820503554178
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.046751916,7.540078,6.8805947,1.4208842515945435,0.6035135255443687,3.5593393541282454,2.1105025880835298,2.446067980106697
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.017032761,14.900541,14.607926,2.6597416400909424,0.9232313418381545,4.014267101360144,3.099628278442309,3.384186465429817
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.014193851,16.838459,15.645888,2.61175799369812,0.913310416022718,4.1774684432147575,3.289514571040989,3.529130470675092
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.04262817,4.2653303,4.145831,1.4541347026824951,0.6815169071514385,3.3734493479095686,2.3935457053425866,2.8104577840319522
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009711309,22.293777,21.206593,3.027956962585449,0.9815175171126471,3.989815560193531,3.109764351036486,3.4341733218985664
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.0104092015,20.17031,18.736132,3.060615301132202,0.9259498304818334,4.144500993403843,3.2422838074908613,3.5111989177935636
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08075595,11.152598,9.4427,1.4915565252304077,0.698529762732667,3.8728351243916848,2.3401746592092714,2.5994700792126597
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.036952242,16.585257,13.301416,1.8359805345535278,0.7586579999795011,4.043447637007925,2.8788762446232017,3.169154546209134
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.028920842,21.868423,18.28858,2.6903634071350098,0.9155765785591181,4.044481202958041,3.0085162058292667,3.2877277109792153
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.017871562,18.39383,16.896017,2.7083029747009277,0.9595506904182746,3.816696069812994,2.783860546510632,3.1273719135943763
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.036703758,17.244823,16.643406,2.3032455444335938,0.8960894791952081,3.6916177262151066,2.91207201647247,3.315391103051045
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.042501394,15.612621,15.208317,2.401625394821167,0.8996130536436212,4.113841578918683,3.3232817009946602,3.5764304305622905
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.013333109,20.564213,19.456291,2.713494062423706,0.9460238250463553,4.130926611674291,3.2772597258767853,3.528161286377759
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.030019965,12.1301155,11.120047,2.0424489974975586,0.8521569928331263,3.7318442495706305,2.7265638171593536,3.1138695864804076
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.00982376,20.395243,19.591825,3.033071279525757,0.9509002132056363,4.184642188924136,3.3647231055290057,3.623651239452153
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.031212224,18.079954,17.132524,2.161158323287964,0.8922405065401483,4.069082528984165,3.2527963268080438,3.526052326491193
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.053918354,8.923934,7.672821,1.3931505680084229,0.6562990568795029,3.6676455430713846,2.295892083625151,2.6315365793992687
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.013666153,11.476081,10.862339,2.140442132949829,0.8457667478828572,3.7624158695444434,3.0290465206369603,3.501290640200136
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.021281013,11.839508,11.543008,2.138150930404663,0.8975645529677209,4.168393913743498,3.4105557545311744,3.6399784151976298
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.016046774,8.496656,7.0210133,1.4952068328857422,0.8228865656445945,3.513840809018243,2.6659342654191254,3.146326713780545
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.011370971,20.742506,19.796993,2.9412193298339844,0.940192350975334,4.129974906948913,3.3731565583923513,3.6351913411377996
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.031243214,16.969057,15.16657,2.6308560371398926,0.9386583907780205,4.113474327553803,3.3109260454587157,3.5466550638321284
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.06864675,15.285536,13.856521,1.5944433212280273,0.7458180742758663,3.551935419558183,2.509067996415604,2.945390031254531
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.022234838,18.09029,17.061821,2.4071757793426514,0.9047596479399004,4.140446983295312,3.267238326129643,3.515649491418195
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.030355453,12.079243,10.881684,1.7224600315093994,0.7962999772731685,3.9695860540709917,2.703672906809619,2.9469305593290045
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.016133802,19.21221,17.707413,2.990856885910034,0.9763241589151019,4.129193486662348,3.4635281976292753,3.7133874424583344
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.020163277,15.283981,14.878148,2.1358635425567627,0.8678303658470118,3.972306656469061,3.1282087059457555,3.4476374152242357
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.02100206,16.571354,15.849495,2.5144262313842773,0.8913897315337298,4.068509044423875,3.330201311630408,3.6177770700038745
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.019250164,17.000647,16.323524,2.1924867630004883,0.8795173830791612,4.158671173910314,3.3138197098378965,3.566267968992829
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.041288555,14.09461,13.811315,2.2992594242095947,0.891913196707267,3.552272199179323,2.4684117772177068,2.903749545584376
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.016781993,12.058985,11.673965,2.059891939163208,0.8917979051986872,4.091996544306974,3.0318850688150225,3.287750875212182
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.044786386,14.145148,13.428004,2.1458823680877686,0.8250392091264642,4.042520846995293,3.2403146294266927,3.5125783165080855
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.03309725,14.307871,12.829887,1.9256845712661743,0.854347124643332,4.0036074035226275,3.0898671284849417,3.370797666657294
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.041306507,15.033389,14.401021,2.2188398838043213,0.883238599928099,4.0527233355220105,3.2379038542723437,3.5224150497806868
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.022898925,20.355732,18.805143,3.2844529151916504,0.9367637138557348,4.147471654135219,3.3596272948484187,3.595989762822274
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.018430933,13.575677,12.726281,1.986918330192566,0.8423502133636973,4.009616409866541,3.0422514099082503,3.358650906808925
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.036148455,15.729537,14.048387,2.6814446449279785,0.9011370198899324,4.038834710352805,3.063267461549122,3.309337779076762
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.03475948,18.284487,16.000107,2.472853183746338,0.8939035768472519,3.9208167741553224,2.903259545971695,3.211193144809527
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.029172434,9.210096,8.611482,1.5870590209960938,0.7521231538934879,3.871281964979599,2.475094428856329,2.7283867122236645
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.015741633,20.166803,19.502583,2.954110860824585,0.939236467030627,4.1816261887243105,3.396677997493719,3.6382422144831144
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.019321956,20.283062,18.157154,2.957425117492676,0.9352503080851488,4.016015796175251,3.26272235120674,3.5535121568100507
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.040631525,12.454,10.887635,2.408173084259033,0.8576226657692799,3.9284734248715694,2.9411173167733877,3.255957262328968
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.079799995,17.69989,15.383243,2.0012290477752686,0.8252762810339457,4.063950612504349,3.119834733351856,3.3899631825836662
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.042831484,9.527203,9.277135,1.4854481220245361,0.7897174002596421,3.2239455414561258,2.3080721223181437,2.8750031600332995
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.030415893,8.662363,8.158646,1.4655686616897583,0.7281550841287935,3.686591535310402,2.434860134474651,2.806438974977529
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.029856967,16.212599,15.460455,2.3046212196350098,0.8734147301774753,3.874836380441251,3.0391654740055536,3.390425992001512
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.029502828,13.2616005,12.243974,1.837954044342041,0.8120578315796478,4.104919779031589,3.2450696913792676,3.5039625252091375
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.006254924,16.880684,16.401098,3.153982400894165,0.9708930688281963,4.1912262699712395,3.3318732610321704,3.5578352487082303
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.01938497,13.584086,12.769098,2.3384957313537598,0.8928646415820696,4.136794873386329,3.097622841091568,3.315062177394569
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.033039026,15.298508,14.450084,1.9896923303604126,0.8994995491358748,2.969252470221492,2.733366916620495,3.5309724443531674
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.017473321,17.799522,17.087019,2.7820615768432617,0.9633942770406116,4.129765566396728,3.3280178064856445,3.5531934487912604
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.04978229,14.033585,13.229935,2.0638060569763184,0.7918790935237557,4.009340358383877,3.12653905723165,3.416217432668602
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019386634,16.548368,15.743091,2.9229745864868164,0.9465719432462009,4.178337279447239,3.36730651178874,3.609099409820108
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.02475343,15.753494,14.032307,2.495145559310913,0.8965028503447096,3.8105227889119346,3.1749090337283152,3.60377737220612
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.010055923,16.390524,15.393513,2.488379716873169,0.9136649135304517,3.765422862204728,3.0080350072507867,3.4338846905340654
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.014495835,16.601767,15.651435,3.0046989917755127,0.950535803204254,4.158714048264684,3.381972108612124,3.6122352469697114
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.045970358,9.774926,9.431766,1.5911684036254883,0.7174750946486792,4.074107527891775,3.1134143445154936,3.3506282931920683
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.018418157,16.398167,15.745211,2.1205027103424072,0.9017335593120434,3.893894228108704,3.2144364647481707,3.5908888052999473
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.01582464,17.837984,17.158068,3.1304972171783447,0.9400614754371142,4.047735306337004,3.173664712264951,3.416900866081034
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.015324845,17.47562,16.267231,2.6196541786193848,0.9018497034230424,4.15858500126121,3.295683635296996,3.5283384647530456
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.023911752,15.383508,14.391778,2.693821430206299,0.9292831932101113,4.118184308695032,3.2764012225891554,3.518545447757378
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.02514545,17.427393,16.07936,2.1905272006988525,0.8849126062320397,4.162511408486913,3.424819340828564,3.645827357079948
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.040762603,17.968863,17.40917,2.3578591346740723,0.9029252131657299,4.117243758646339,3.287740605132283,3.515553573303754
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.040410116,8.979249,8.662175,1.723314881324768,0.843960974309225,3.6593174426081916,2.825542598347335,3.225933400976073
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.041353386,12.384283,11.609329,2.071878671646118,0.8680467604768309,3.9761033164819244,2.6972627523966155,2.943989278246172
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.030114487,15.167883,14.548731,2.2025513648986816,0.8755467314807308,4.093514136353138,3.1247011218079783,3.3814711724762696
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.02139793,17.656034,16.487064,2.617300510406494,0.8341039581704345,3.978961823131546,3.186230045484787,3.5310447390268966
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.03529974,17.858715,16.628618,2.889660358428955,0.9358936754886847,4.199659870255565,3.5592992473438883,3.757473955210932
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.016611796,17.993929,17.236034,2.6356287002563477,0.9106803345226239,4.126621765699771,3.1756341561820958,3.4564001498633385
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.018992402,18.753635,18.005318,2.288975477218628,0.8870350033308572,4.064907291024103,3.039445093946227,3.3130949582223725
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.020131798,18.74467,17.938713,3.2250752449035645,0.9413612699706871,3.948774821160277,2.996455288900574,3.2988037271153194
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.02707367,7.333282,6.677036,1.306483507156372,0.6672722942110069,3.9818463272196327,2.85100821468399,3.1909447941015197
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.03957017,8.813315,8.374447,2.084057569503784,0.8596408339063252,3.961549932611086,3.1162120217673728,3.3938030449760914
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.030249596,17.25798,16.02693,2.9937069416046143,0.9374143010881589,4.051679088929093,3.31517130668199,3.612855865137697
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.025181798,12.323913,11.326805,2.066854238510132,0.833350376643938,3.918069440322281,2.4909024294330377,2.836622788782774
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.01532277,17.032663,16.00627,2.6328558921813965,0.8912789211789283,4.070571745519885,3.292955819703906,3.572546096388188
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.030706262,21.65321,19.800932,2.9503116607666016,0.9038601272848201,3.769502907505032,2.8960013421207274,3.2419448937392876
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.057366706,9.888422,9.60551,1.653869390487671,0.8026686602902728,2.6468748648163714,2.2556086441393726,3.061872260693017
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.024318142,16.294523,15.705791,2.5153331756591797,0.9365147172237752,4.0678085556150805,3.1941057068465595,3.477216149531821
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.014106959,17.526552,16.780096,2.920900344848633,0.9206919198326424,4.1403413863101175,3.1094156572408354,3.317100244518769
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.007440223,23.864103,22.510605,3.4767696857452393,0.9719956945197885,4.231841471894498,3.4439068618437925,3.682125389704546
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.00879436,17.738628,16.04099,2.760572671890259,0.9738879412517925,3.854472387740926,3.1303124388054404,3.509225487889781
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.04035566,13.781323,12.138913,1.8872339725494385,0.7485971705246293,3.9391481503016594,2.8452883918079905,3.12265005374567
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.00964968,25.140892,23.997288,3.5962631702423096,0.9743882398142502,4.025065880439663,3.219404839241456,3.5396098727553076
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.02109008,17.049011,15.344476,1.9301730394363403,0.8860779795293693,4.0881639374491945,3.30957486918244,3.5819630118888193
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.026951753,16.252468,15.316112,2.542630434036255,0.9239455993539235,4.1296011687949274,3.3179415520031683,3.5533612792664218
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.026056116,9.2111025,8.636477,1.5101068019866943,0.733658331791723,3.8327962330021634,2.506181533068438,2.8762729029987097
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.046510186,11.955478,11.410212,2.018152952194214,0.8456852768399319,3.9040333342251143,2.8889135193184567,3.1828423634773193
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.0088655995,17.730959,17.154715,3.2172434329986572,0.9331990185216599,4.1014477339490085,3.290261748869364,3.5747836238239303
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.050062172,12.6512375,11.80854,1.7938368320465088,0.7971625674616449,3.9428698784603258,2.6700908879847773,2.9365121122215774
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.023508884,15.806939,15.226496,2.1297554969787598,0.8598290831501304,3.886846915387749,2.8076121687049502,3.1089978356249413
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.036757026,11.656932,11.169662,1.9376676082611084,0.7870550570675802,3.7695300457246894,2.6178824938922247,2.969627563233027
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.014539694,17.992538,17.150276,2.6637988090515137,0.9437649461062095,3.9857620818656505,3.089019064036072,3.388547616147385
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.015750801,23.882162,22.795944,3.340829610824585,0.9676612251963806,3.8943630765449697,3.216386982169686,3.5738689711490035
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.036677193,14.043359,12.8897295,1.9909343719482422,0.8744029493484367,3.932118682142069,3.1102062289062924,3.4313097443040097
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.034761913,7.166279,6.6627855,1.3462824821472168,0.6997939466282523,3.7535158694448114,2.8350136812186877,3.3027875334912116
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.056323953,12.215242,11.752503,1.903571605682373,0.8166423448186693,3.8463309912671892,3.0259193396735227,3.387034141098094
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.014230385,20.438072,19.212952,3.242394208908081,0.9563132326090125,4.2017793002223645,3.4130009234291596,3.6264115652832345
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.02856737,16.354736,15.751473,2.5286033153533936,0.9216297363764876,4.013086642345667,3.1766367091896814,3.486428016990432
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.028275441,10.702467,9.384494,1.4128063917160034,0.6925503446758663,3.9797761029274685,2.86174760033562,3.199671399179373
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011052308,21.798681,20.957642,2.846935272216797,0.95255253178741,4.177237378334037,3.3918456057138706,3.629354896614744
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.021581855,15.037489,13.155157,2.3694872856140137,0.9226926949120758,3.9842009914139407,3.0310093549177646,3.3384043894784408
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.023287557,13.82875,12.644285,1.9282373189926147,0.831342209379314,4.119571055688184,3.180185931950365,3.448711751899092
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.016394341,16.89702,16.02126,2.8901076316833496,0.914836293338804,4.055908053180201,3.1912604142788727,3.4714222799320202
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.026230648,18.689407,16.94522,2.4982192516326904,0.8921491131479444,4.135063024544129,3.1639459873947717,3.4275301978951513
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.03285528,9.847759,9.491674,1.5132510662078857,0.7511641518240001,3.592311405456878,2.606018649302333,2.99216001217001
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.029803034,17.83113,17.255123,2.876617193222046,0.925162167977809,3.709331756683609,2.9924434070362707,3.4032981208665825
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.013746088,14.657218,14.216336,2.50203013420105,0.923037418224427,3.6009237225441963,2.870272799846507,3.348992044018233
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.033647176,15.6050205,14.449546,2.572967290878296,0.8896702280497842,3.8928396369757943,3.071396679394241,3.425694840358681
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.07153372,11.022336,10.643061,1.9436190128326416,0.8014920853998106,3.423855258521584,2.40717721553847,2.871891578802471
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.015993845,16.338093,15.687263,2.718015193939209,0.9372793845681967,4.071673076193949,3.2531065322528967,3.5326355509824787
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.03898071,12.909426,11.745839,2.175469160079956,0.8834900061295188,4.1118466309652115,3.0799233868605485,3.2852953627892956
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.022118723,4.9031634,4.651584,1.4390285015106201,0.7205937777668594,3.5553712912719386,2.9003647910500647,3.445072482135271
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.04837815,16.203207,14.835822,2.1012258529663086,0.8608563089027763,3.4023870233077163,2.908871466160741,3.4772217157425254
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.036921542,14.742923,13.636332,2.3679630756378174,0.8903417932267084,3.752695754245943,2.7299378832468864,3.1019641261356323
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.0411544,15.93823,15.273518,2.6212425231933594,0.9244370334223927,3.9537476722468616,3.184114897518712,3.493441343598971
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.010539357,18.59336,17.929258,2.978963851928711,0.9091485885913502,4.160298405457493,3.300057785519945,3.5531874545528104
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.022882631,14.65855,13.783793,2.2458596229553223,0.8606813656184813,4.074273734395954,3.0740948711707152,3.3302829945501182
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.032471493,7.045781,6.4644914,1.3789663314819336,0.6981251169910623,3.9144344540668428,2.781005779650973,3.1309257567340967
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.041330475,17.211645,16.12623,2.7934787273406982,0.9201598641901886,4.075143097444696,3.17058765372477,3.4247016806271735
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.027904168,13.6853285,13.051038,2.2031545639038086,0.8710347578971775,3.957344649980204,3.171657684975411,3.51858170819229
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.022884894,14.400913,13.677246,2.3042757511138916,0.8729397113704815,4.17673484784461,3.358722954883515,3.591616011584777
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.013636059,21.059042,20.128622,2.7662930488586426,0.947924926995338,4.138193418993217,3.2751179674007864,3.510551255737563
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013240516,21.867376,20.945414,2.9540700912475586,0.96359196150915,4.207774708630165,3.5052769880621875,3.735169813076947
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.02703797,14.234678,13.365771,2.0257983207702637,0.8337151829236575,3.9161572846514456,2.9386189321692404,3.3088127415253177
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0040891836,25.544107,21.653048,4.150191307067871,0.9828130608469539,4.202512963194321,3.418433964363321,3.617865662632775
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.024416175,9.511892,8.98706,1.6318602561950684,0.8065914644458839,3.429433250471918,2.6658993817787615,3.1995721911289547
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.01254139,8.69968,8.470975,1.8269712924957275,0.8041215720370037,3.702259747796508,2.518732222733743,2.944750362587579
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.021678003,12.817096,11.599127,1.6638929843902588,0.7593513801913925,4.062804035880063,2.8874937729806467,3.171278313349082
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.039725892,21.552546,20.109161,2.822392463684082,0.9254927650971295,4.151733796124442,3.3464387044975927,3.576274308374091
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.04121886,8.984174,8.098811,1.564586877822876,0.7652065417318173,3.55591530516691,2.5602506053751974,3.0060203485519508
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.041448314,19.117956,18.451416,2.3054940700531006,0.9138763385951761,3.9415357618212283,2.9395036860573147,3.233392029666796
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.033712603,6.703431,6.022871,1.3435783386230469,0.4410607427636824,3.8230955555460193,2.302927712288938,2.6441840281832856
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.008901755,19.639519,19.294348,2.6600096225738525,0.9251186682215337,3.8984634726964904,3.103503653974398,3.477454124654404
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.015698196,21.127718,19.152727,3.3499295711517334,0.9649117012927655,3.9868685311494083,3.261637253096339,3.556399030891121
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.018176273,17.091808,16.230825,2.445908784866333,0.8970101782437766,4.159930536044818,3.3310426056758224,3.570003943951246
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.015422857,11.263275,11.10865,2.4060423374176025,0.9098191201544111,4.051598768714511,3.1975300657441843,3.4904315127099017
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.024396347,21.359905,20.662764,2.974324941635132,0.9648884876393731,4.064295870914313,3.1715822988840316,3.4305470317996054
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.047106754,10.246511,10.011946,1.7706823348999023,0.8382203339290212,3.5683559164535152,2.7716902655306352,3.21013432003595
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.05928202,18.494013,16.488409,2.690351963043213,0.8901597599553598,4.018743590481818,2.9311840350186835,3.1905641730726186
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.016869737,14.850697,14.198545,2.541438102722168,0.9144058040703059,4.114359509760529,3.171408045798797,3.417729134597491
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.016711777,16.884829,16.569769,2.6646227836608887,0.9272969966280276,3.9027534374028994,2.979057833208966,3.3096041497749273
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.017570052,19.278728,17.09412,3.059913396835327,0.9544087009280111,4.078186670382611,3.3081704099869356,3.5673262325998527
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.014176899,14.223711,13.916214,2.6960229873657227,0.9275725295025867,3.9586793466491743,3.0974559838334494,3.4032514945573435
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.014184757,22.812931,21.827875,2.9473135471343994,0.9410827711548684,4.216727043400423,3.4340325101733336,3.6257500815429244
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.066231236,13.765768,13.009628,1.9725828170776367,0.7824055561720333,3.9138090527986327,2.78697237096187,3.0743636106256953


==> kd_icassp24-main/metric_results/local/student62k_gTF+sup.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.087308496,6.086843,5.3249526,1.2174042463302612,0.5598652113847439,3.484778681744108,2.1711544604191806,2.5452129663243457
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.025407875,11.622365,10.142904,1.8214735984802246,0.8259789603901744,3.958756115525084,2.717322440400742,2.9533752895043563
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.019795239,20.266361,19.16034,2.7172651290893555,0.9419545259350859,4.197413455407042,3.3509638458597513,3.5674552390887633
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.014287554,16.448303,15.467172,3.083869457244873,0.9479052725240288,3.8976917149616,3.278213028388992,3.599822360127232
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.046868216,7.2890115,6.528249,1.36752450466156,0.5715180867905286,3.769548187575932,2.062743145735359,2.3242293477496543
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.016574671,15.233123,14.925872,2.784752607345581,0.9301603396818062,4.077809643596969,3.1989759222883887,3.465758297327214
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.014544235,17.13308,15.573254,2.4576022624969482,0.9036556661543443,4.149931076390129,3.2104237914594527,3.4436360417319163
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.042363536,3.6695318,3.4936142,1.4148552417755127,0.6604080127961127,3.415279623936069,2.4609361308419997,2.8634689779190095
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009507984,22.750076,21.583792,3.0241990089416504,0.9785510347271237,3.9921894401369116,3.0951327721951802,3.4174978966676655
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.010301613,18.593357,17.232355,3.126504898071289,0.919178882902078,4.140814005304429,3.244524618879304,3.50938460308837
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08042468,11.097956,9.568903,1.4903253316879272,0.7047571870203142,3.7210638350062784,2.340764367990044,2.6529595228785685
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.036736038,17.30922,13.889833,1.7932534217834473,0.7528012327494648,4.062495681876477,2.8429094051604884,3.1226519587225043
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.028241122,22.671732,19.3019,2.7480204105377197,0.9225111975313541,4.108548623490303,3.1375854593846833,3.38616004603458
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.017676724,18.412586,16.930882,2.6307218074798584,0.9527847585418309,3.6872611505966644,2.7133548992232304,3.1094335775420947
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.035585728,17.506094,16.998102,2.427170753479004,0.9063304233464732,3.8779614420840813,2.9532231564863394,3.256987485714355
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.04258986,15.798336,15.356247,2.3421571254730225,0.8940014639116827,4.114219030488052,3.3497885833980297,3.5979675951690546
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.013043189,20.733112,19.54088,2.717916488647461,0.944717640889629,4.154758762194084,3.292869625650364,3.5303307694829664
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.028802266,12.123215,11.2057,2.055530309677124,0.8541108800228813,3.879102737875347,2.860690366291239,3.1930238920408276
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.009974569,20.783329,19.660362,2.884892702102661,0.9435663259461543,4.184650610863051,3.354890388567367,3.593242940244934
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.03164195,17.564299,16.680954,2.004530429840088,0.8910763157773527,4.087514365020024,3.254063694920538,3.524357133506485
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.05406772,8.474712,7.53419,1.3936069011688232,0.634361056588845,3.622015595026121,2.3224940136199312,2.6974813335240606
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.013513047,12.365539,11.648366,2.0287554264068604,0.8322793728684624,4.154184336670089,3.336220988720022,3.6104259491437363
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.02117816,12.089514,11.697806,2.135026216506958,0.9019447831080717,4.183773159593777,3.442172372330726,3.6625848055466976
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.015510094,8.859184,6.6173086,1.5423880815505981,0.8184293299910419,3.6687979807459143,2.577565946853121,2.9761829509781617
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.011496884,20.16829,19.368855,2.8154501914978027,0.9361712399659887,4.140200994271134,3.3709803681654598,3.6131654580157706
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.030410582,16.785852,15.058097,2.678218126296997,0.9399156469437306,4.146942504019958,3.3549084097159434,3.5758925599552427
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.06898311,15.568843,14.157403,1.549674153327942,0.7471753379790942,3.618475594642227,2.5043722399781796,2.918086444188019
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.022508109,17.322922,16.49937,2.301292896270752,0.9071961821496197,4.146306097408191,3.2608504216759804,3.5023195210030087
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.030502552,12.226097,11.180448,1.846925973892212,0.8100361567569931,3.896603835923192,2.7071074562185684,2.995915957564931
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.016113129,19.572765,17.946222,2.9568965435028076,0.972139830087958,4.067702387734408,3.436221254133074,3.7158009558586262
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.020279612,15.51425,14.867267,2.156726360321045,0.8644264550702854,4.033627053015274,3.099741853692705,3.3901423649794675
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.018728143,18.940065,18.047483,2.967925786972046,0.932524150378723,4.1941263966802955,3.4108788145145286,3.631248782115833
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.018053811,18.302309,17.511667,2.236771583557129,0.881062872123171,4.140358666820728,3.260971610638362,3.5063393076236857
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.042048194,14.7854805,14.432324,2.2815308570861816,0.8957110399871973,3.7022090391856235,2.374662303377235,2.6842287311830537
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.015642377,12.748746,12.155289,2.361649990081787,0.9182456747782366,4.128575499663671,3.1101891816187854,3.3586255877557085
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.044808023,13.964342,13.192656,2.203209400177002,0.8244081894354677,4.075571113892565,3.2009850825748463,3.44361297847058
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.034487646,14.766797,12.691736,1.8746867179870605,0.8479108755247815,4.093616102649565,3.1477913093813914,3.382920501257484
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.040830184,15.777536,15.145496,2.289353132247925,0.8876319458828938,4.039028969507474,3.205519952197935,3.488434728919563
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.023411319,20.405668,18.86667,3.2826671600341797,0.9371597614916979,4.161171316727626,3.362705620227081,3.582519754397376
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.01919217,12.896242,12.242062,1.9026579856872559,0.8477920712629889,3.9514503506130314,3.054774306921841,3.3856893388823344
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.03637252,15.831707,13.851101,2.5845725536346436,0.9031924137670087,4.109923295843507,3.1280764870497095,3.3470229651620866
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.035283152,17.841501,15.651606,2.4284725189208984,0.8789241945257737,3.9868419897893164,2.83969655266297,3.0905239306650563
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.027009344,9.956828,8.8289585,1.6549957990646362,0.7459407851602663,3.8737621198987506,2.244052638148581,2.482279014367399
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.0150719425,20.907537,20.160334,3.071941375732422,0.9531166118028018,4.165113744179541,3.3871997446880693,3.6274700306029963
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.019675417,20.200953,18.007206,2.8365817070007324,0.9381623437396408,4.177462768869135,3.3951779903623387,3.621216133949416
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.039993398,12.556251,11.347107,2.3836617469787598,0.8544140808236924,3.812232090825,2.6846737155186573,3.007716391429819
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.079948865,17.48637,14.985496,2.051170587539673,0.8249620945230138,4.0732334524152485,3.0981486447000326,3.3584342467131894
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.042282194,9.431702,9.202201,1.5220612287521362,0.796310859412022,3.2064085012462584,2.388854229446286,2.9337123521952027
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.030984083,8.276986,7.7679944,1.471181869506836,0.7121637648133321,3.688849994699381,2.4358128181799166,2.8042190245219167
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.029918302,16.331232,15.705092,2.3400235176086426,0.879290561783078,3.905760316922004,3.0560917437159443,3.3928714493769334
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.029944792,13.874298,12.417537,1.972538948059082,0.8137878217516806,4.056685094338605,3.1379540681411484,3.419923406207956
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.00613184,16.348722,15.864226,3.120126485824585,0.9711662604518926,4.129481309802148,3.3002594667569736,3.5649087718670507
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.019759526,13.45082,12.592891,2.4505834579467773,0.8966078755776534,4.1024497225235645,3.0386182595384312,3.266606951013984
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.03074314,17.57402,16.347338,2.1967592239379883,0.9030124234595954,3.5292506910441888,2.9197839741810383,3.4133472742022426
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.01710897,18.270802,17.76675,2.862004041671753,0.9651070146920443,4.108498652677501,3.2704765797264455,3.5070096822385723
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.049936462,14.076622,13.244149,2.0539331436157227,0.7898151437759061,4.089109201068867,3.1812503702808024,3.4422879824041455
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019676497,16.374907,15.551785,2.712143659591675,0.945480772769815,4.180007645856876,3.3478557783413394,3.5853445181006154
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.024709595,16.018171,14.23574,2.4344234466552734,0.8931402822712272,3.8640685866679574,3.168370655057512,3.5574278795938756
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.009650473,16.412785,15.314363,2.7752695083618164,0.9182904375018591,3.728960373617431,2.9973675496347316,3.4617903470664766
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.014146706,16.76198,15.913758,2.967707633972168,0.9563951204408127,4.155801580283458,3.367728630394606,3.5940961682140613
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.0443854,11.7467985,11.29878,1.6237835884094238,0.7400648202348757,3.9645168908145445,3.0356277502231874,3.3297813429245955
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.01681094,16.976572,16.362457,2.335430860519409,0.920789520063097,3.9720248025723306,3.2435935255785178,3.580082034305471
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.01551836,18.187315,17.428226,3.180769443511963,0.9475452920367194,4.081521788697558,3.2356687851978063,3.473364428739403
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.015168246,17.051762,15.4844265,2.4909555912017822,0.901723851341924,4.1587475550930835,3.328242127337488,3.5620531557661597
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.02351547,15.795097,14.540532,2.782818555831909,0.9283418570268374,4.105024834584946,3.2396088960653535,3.488287065754976
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.025044043,17.576391,16.070448,2.229301691055298,0.8972184668792403,4.1911255984996805,3.444795363096574,3.656146327426183
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.0409978,18.053926,17.50942,2.3215432167053223,0.9063053086880515,4.154905645572183,3.324642436915178,3.5239200124605774
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.039600387,9.700278,9.384156,1.7986760139465332,0.858507717140505,3.637673005243059,2.896123160092223,3.314466115818122
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.041104585,12.269907,11.295156,2.1531143188476562,0.8680594077292672,3.9614340291701735,2.77949358582789,3.044875689051008
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.030065872,15.326098,14.615812,2.26004958152771,0.8774866891130815,4.124526011647013,3.134663758925421,3.3792579918036774
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.02100093,17.143158,16.127235,2.5479414463043213,0.8274071093416818,3.872672762286676,3.045950360309827,3.447842489273431
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.03470949,18.069,16.780039,2.8132476806640625,0.9392685108258781,4.204337389969393,3.5450028068239474,3.745596528640534
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.01633281,18.940779,18.146791,2.5901544094085693,0.9153894383448612,3.973409289454662,3.129157276016413,3.476116168753272
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.019012723,19.501616,18.64643,2.2656643390655518,0.8773912657835916,4.062076416159986,3.0134284943197382,3.2768659778696736
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.020315425,18.694324,17.907907,3.27504301071167,0.9420180330724869,4.007221238298436,3.024181796613395,3.3019220285232156
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.025105305,7.8498015,7.1134863,1.3642640113830566,0.6862325587463138,4.079909783314687,2.898068065183466,3.1963895815044814
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.03777777,9.386896,8.909948,2.2530477046966553,0.874096168729834,3.7987578236552126,2.912209429265027,3.225568045600188
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.030083256,17.45551,16.236103,3.0575945377349854,0.9392902894339046,4.0501307075221336,3.2973608759399555,3.592298058740101
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.024725448,15.68849,13.330115,2.0170321464538574,0.8390293510979868,4.045664590976823,2.7976848412119457,3.0790986993669014
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.015615634,17.244673,15.999213,2.5870134830474854,0.8948909435964655,4.0824003185936695,3.2934298378274214,3.570933788070234
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.03169475,21.841297,20.179077,2.751020669937134,0.8989757331067886,3.68088712213496,2.8794396739052046,3.265600102747342
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.060195856,9.244123,9.027773,1.592551350593567,0.7930467621056172,2.668300932005102,2.3124065047599975,3.1397696148943424
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.023680398,16.554996,15.921815,2.5054588317871094,0.9333086647634691,4.142040672313264,3.239213266888865,3.484642488283849
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.014308089,17.373867,16.464827,2.837695360183716,0.9131195248758841,4.131152049872491,3.132544910136417,3.343978044723042
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.007338285,23.576342,22.003454,3.471498727798462,0.9729206091398613,4.233430366765535,3.4727223987225075,3.710090119436404
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008632443,17.36291,15.777959,2.7872745990753174,0.9762528974497338,4.107161865058966,3.3068591344588736,3.579573795198556
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.040795185,13.23587,11.870271,1.630449891090393,0.7318486524403903,4.039407770147051,2.9981349451708303,3.2376120411766256
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.00912142,25.218508,24.09782,3.6711926460266113,0.9746102470700524,4.079195197431571,3.251764107167445,3.551395836551017
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.020484457,15.011309,13.571222,1.9225716590881348,0.8897033556860859,4.122471631471442,3.321678150206367,3.584824266826547
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.02712573,14.021043,13.542064,2.4300949573516846,0.9195728839168499,4.168350590310613,3.4133795119931825,3.6356280657362676
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.025052764,9.177402,8.476895,1.5542738437652588,0.7321900741976077,3.9491222259107097,2.548681496486472,2.8663113393340227
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.04703833,11.95087,11.282903,2.031822443008423,0.8483936968004023,3.8589293251715837,2.9265219392793744,3.2461438951122905
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.0090246275,17.581177,17.071276,3.1761345863342285,0.9286865871834863,4.06536821317118,3.2708580435862875,3.5809223537268697
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.049806,12.943809,11.956899,1.7584455013275146,0.7963945443889309,3.8220736599783836,2.619873194671392,2.9559444668551422
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.023241125,15.942566,15.302535,2.0996148586273193,0.8571379031516794,3.890619596164786,2.888641938659429,3.197429780194015
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.03686695,11.4980755,10.973734,1.9077110290527344,0.7867590269883521,3.7988224962947843,2.759746535248207,3.129133758805191
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.014418352,18.311281,17.427446,2.706692934036255,0.9543062963387441,4.038656985338309,3.219687372937562,3.518413549405517
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.016093206,23.898867,22.625233,3.226346254348755,0.9621530744012816,3.9843355398638103,3.275318320769644,3.592635158167532
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.036530044,14.149232,12.85307,2.072011947631836,0.8774637431609612,3.945837290825154,3.0656133784688326,3.3649504500828202
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.034767777,6.551785,5.9551396,1.3040757179260254,0.706420035955235,3.962277417758882,2.978534550042578,3.358382883874382
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.056663055,12.310835,11.7525625,1.9627480506896973,0.8158647339872017,3.647152311954871,2.937452727152764,3.383912661550443
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.014222118,21.453022,19.829927,3.2939181327819824,0.9503912734385461,4.161468893612078,3.404722806118006,3.640020997767511
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.028688602,17.066227,16.219286,2.48590350151062,0.9254987074683461,4.000116188881221,3.1387305556596163,3.4508050184894277
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.02815134,11.569886,10.194743,1.5711395740509033,0.7271438919860953,4.059389982387818,2.997502489287123,3.3242133344959717
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011177826,21.774368,20.864527,2.8592946529388428,0.9519906079077247,4.152226573742213,3.3667188198834452,3.6260802326313244
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.021653222,16.35275,15.374569,2.2140555381774902,0.9204818247546472,3.9639439566086727,2.9978106974380854,3.307621872545677
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.023761591,14.233818,12.989086,2.063610076904297,0.8375747363386806,4.111035328440393,3.2126584964949174,3.4848311363004774
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.016337413,16.98851,16.051382,2.8066279888153076,0.9103678974469331,4.026528324969794,3.2022959523171286,3.509611372195184
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.02560991,19.216421,17.360617,2.4595274925231934,0.8992162081280736,4.142992429319879,3.1574197118248546,3.42110436049137
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.032787576,9.475834,9.172914,1.4550734758377075,0.731408931393896,3.8327369752098948,2.700338186863375,3.013938810767179
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.029917462,17.798462,17.210533,2.8516483306884766,0.9250326082089869,3.692987900262466,3.052420817683703,3.480358501678139
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.013696185,14.949549,14.574153,2.4287610054016113,0.9215585035355185,3.731511869682385,2.9060593640459147,3.3192006148327984
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.033062592,15.949293,14.460781,2.7851312160491943,0.8889451700219222,4.011901106825605,3.1726534728544933,3.4688494493690114
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.07144769,10.874839,10.47149,1.957899570465088,0.7909007872469396,3.5659928885263867,2.4160559679565803,2.7898695479760383
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.016175093,17.96113,16.936243,2.6891188621520996,0.9287455408412051,4.138761870783432,3.266611727666857,3.510107258489271
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.038907357,11.9130335,11.152734,2.056692123413086,0.8884194559719525,4.1100055479258515,3.1783989473606464,3.3970250509164606
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.019985633,6.4438314,5.955913,1.5317718982696533,0.7292504680501313,3.6458761078876103,2.8777679045638127,3.3789771386038945
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.04908504,16.326948,14.782559,2.0750787258148193,0.8572618979559619,3.9509759662424253,3.145394796508931,3.4550019583347966
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.03666788,15.4852495,13.822229,2.357724905014038,0.8887523192403389,3.809717690042697,2.7342165393432287,3.0883115855104535
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.04074127,16.187307,15.492154,2.6443262100219727,0.9225078156820798,4.016567399846338,3.218366816416885,3.500376143637331
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.010704966,16.437325,15.657747,2.955676555633545,0.9140876284484485,4.13753568619379,3.2496472696076277,3.5069294905422796
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.023447886,13.819386,13.130276,2.1474826335906982,0.8330954038974778,3.9707540241057915,2.8717103891433333,3.158965817050669
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.032272965,7.109114,6.6877174,1.441413164138794,0.70709294243402,3.833746161124661,2.7261312233839603,3.109311685475255
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.041975666,16.989758,15.772339,2.527547597885132,0.9072952879554839,4.112092783701648,3.15997789505949,3.3918463864923876
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.028025161,13.192621,12.657518,2.0858402252197266,0.8581346207760497,3.957739280905881,3.157095531116025,3.4931904034257366
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.0227755,14.415994,13.643776,2.3248181343078613,0.8747832164223479,4.175084747996492,3.3216205416895646,3.5410681654169482
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.013110087,22.0886,20.823467,2.9087657928466797,0.9421773840582827,4.177393659678602,3.3099595980975596,3.5066548079392335
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013329003,22.205582,21.286413,2.9192934036254883,0.9621976545177444,4.2243055525320505,3.534048997775755,3.753203664502554
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.027300583,15.360732,14.661353,2.088200807571411,0.8491242311761719,3.8482803362214124,3.0094381202124016,3.4137258674407316
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0044122036,23.745466,20.684353,3.954697847366333,0.9748281908210495,4.200577221491241,3.4202557492759906,3.62565966544516
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.023667121,10.0088825,9.479893,1.6823022365570068,0.8170742407924043,3.7265775833900543,2.8293282199253214,3.250912564987627
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.011867627,11.01423,10.832312,1.9213145971298218,0.8347865021895831,3.7189485075846296,2.6050552597877044,3.0327298649071994
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.023138957,12.384427,11.239172,1.5910863876342773,0.7615565397866626,3.7917831494055703,2.9822907615083643,3.435703487785663
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.039524067,21.411283,19.815157,2.8931422233581543,0.9280703795052478,4.159973958978833,3.3350052776393078,3.557803016151303
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.03944845,9.133399,8.33917,1.61153244972229,0.7877298034761053,3.7796246505158395,2.681435637905908,3.028266516891319
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.041190278,19.028242,18.369097,2.158411741256714,0.9152388695065715,3.96348849578781,3.005388578027724,3.290550104601247
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.032799155,7.7311387,7.0962443,1.3809006214141846,0.45479993102841537,3.9867350593378967,2.421521134319326,2.7136651013580986
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.008967723,20.05301,19.689032,2.602064609527588,0.9221593282791336,3.6997433964176327,2.976655493949063,3.4437792489578842
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.016715843,20.851774,18.939953,3.0990700721740723,0.9572596919555313,3.9524449493883553,3.2598382645937125,3.573391883451629
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.018182185,17.567913,16.664783,2.5146167278289795,0.9054411015128159,4.1177529295684305,3.2794615148991944,3.5403468443785604
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.015652474,11.165137,11.004946,2.335476875305176,0.9132204662363327,3.9970939807205133,3.163717421061662,3.4737987302876734
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.024043206,21.633993,20.866043,3.0314974784851074,0.962353427146915,4.098675292910363,3.196092587996058,3.427543005308978
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.044068202,10.065914,9.783518,1.7417384386062622,0.8354875936456341,3.921040903023326,2.990657842777068,3.283636477131726
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.059703216,18.365269,16.49521,2.637629747390747,0.888115316121039,4.032725817193923,2.9841976319658556,3.24831523357939
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.016894609,14.991746,14.078751,2.50376558303833,0.9131892910005135,4.0857479991720025,3.0996621819395935,3.3432842097673925
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.016266244,18.522411,18.326742,2.7218916416168213,0.9267079840599051,3.9995863733562027,3.0594164286853673,3.346729352668783
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.017187871,19.674412,17.289686,3.0917136669158936,0.9522730183904669,4.120538646916457,3.336925391394224,3.569696209456463
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.014238661,14.158448,13.885831,2.729296922683716,0.9254496398733328,4.07526316597527,3.2667916019222285,3.534456472660061
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.014203196,23.33739,22.322882,3.1326534748077393,0.9467228373615798,4.2146314328991785,3.457302745633228,3.6533758267804366
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.065946646,14.023798,13.010572,2.0518505573272705,0.7761575411263533,3.9915302832779824,2.901924018233445,3.1599941378210423


==> kd_icassp24-main/metric_results/local/student62k_output+sup.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.08830397,6.08243,5.138228,1.24562406539917,0.5572870001741217,3.6328861257081275,2.1143015003254044,2.392788294281414
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.025437666,11.765136,9.642933,1.877351999282837,0.8275724527148303,3.952049249226117,2.710431703579353,2.9634810655502095
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.01962116,20.228163,18.712551,2.761090040206909,0.9443520750139587,4.184291782801914,3.372455838578348,3.5830573576532547
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.014565588,16.17548,15.060681,3.058185338973999,0.9411749319549495,4.049709381508641,3.3711455951486866,3.6193777791172392
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.0477848,7.004357,6.1501536,1.3856844902038574,0.5674887667447522,3.4847244476917103,2.1085368960669366,2.494896769058372
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.01712303,14.986811,14.6152525,2.7339773178100586,0.9269062535048499,4.093688895968206,3.223789606456647,3.4894283909797723
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.01478544,16.553492,14.676441,2.466585636138916,0.9074758813345035,4.129865053407117,3.2002488160745535,3.447966515737959
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.041916847,5.2888536,5.0981555,1.4796218872070312,0.686537717747413,3.3627392182624654,2.436967042774672,2.9044505217885455
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009618533,21.922749,20.717636,2.988697052001953,0.9789275608213039,3.9573054389592484,3.0509448740625404,3.389352089962487
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.010504016,18.282326,17.320915,2.9154574871063232,0.9126754053566333,4.1537488212241795,3.263324335524882,3.5249175185064674
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08182899,11.2307205,9.52612,1.4493436813354492,0.68181715292832,3.748039598657728,2.3520519325045766,2.6543167907297516
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.036549248,17.71576,13.981575,1.839585304260254,0.7476588483756289,3.9719653477716292,2.7648300758106794,3.0680477589342643
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.028504077,21.929327,18.932312,2.685582160949707,0.9139854400616012,4.130528264464748,3.1902547971627127,3.4383941288838917
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.018159892,17.091574,15.3585205,2.5530407428741455,0.9491480961350462,4.012658164476369,3.128595100158616,3.4488324183305457
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.038018666,16.612305,16.09461,2.3045170307159424,0.8936369202728673,3.7353716332313196,2.9103795316416687,3.2807774834651915
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.042316325,15.680329,15.311143,2.329738140106201,0.9026072982321541,4.132693383324734,3.3626921453373204,3.606603363145436
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.013893193,20.085289,18.681595,2.3740642070770264,0.9194063909091442,4.132680885509204,3.269645895087556,3.5178584902749392
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.030185774,11.834183,10.880642,2.0182950496673584,0.8471053738566684,3.7701070291176615,2.789741671934652,3.1647141074671126
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.010029848,20.609154,19.71266,2.8751847743988037,0.9451491087693934,4.148473114542186,3.329973462147352,3.596531526995368
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.031949937,17.33332,16.694288,2.03070068359375,0.8927169662865433,3.9125425783651187,3.1662024899308148,3.4936209123937556
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.05503168,9.035337,8.002226,1.3857090473175049,0.6481475108399615,3.625889871491667,2.273162179856501,2.6213350959534263
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.01427646,12.551021,11.570497,2.1221694946289062,0.8338066414199506,4.154371325657754,3.350418662709946,3.619149846414318
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.021057677,11.865745,11.473746,2.4140465259552,0.9100764518493065,4.136730998865873,3.3869108565234423,3.6236152272477313
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.016287306,7.074354,3.842894,1.4291743040084839,0.7849687466157022,3.8084491100193762,2.854036102516205,3.2653651894476874
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.011061258,21.218481,19.758026,3.052999496459961,0.9348959511333359,4.16066878533967,3.3704949780920286,3.602323198007463
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.031106712,16.600954,14.481059,2.637481689453125,0.9353431321680781,4.121252368118817,3.3443049263320117,3.583884958420263
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.06787301,15.673663,14.221057,1.6430965662002563,0.743996841025728,3.781631804534043,2.698532068136608,3.0581825584827875
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.022335602,18.21491,16.85876,2.2647528648376465,0.9022680733313561,4.153735410197224,3.3183347808599906,3.560443357218325
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.03147573,12.005248,10.704874,1.8504654169082642,0.7775657950624963,3.8779654639762624,2.771744056608351,3.0753377177113963
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.017000658,18.481628,16.899227,2.8047382831573486,0.9615080956933436,4.126217964691247,3.4586658449573484,3.7113036487822164
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.020523101,15.287442,14.849688,2.131615400314331,0.8563971986541903,4.044943281294597,3.1399430456879576,3.420836631170981
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.019732112,18.631245,17.511095,2.7733540534973145,0.9114205833308223,4.161297620514049,3.348768310998694,3.575389264430561
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.018287726,17.713276,16.847544,2.2553486824035645,0.8875057455064963,4.159497618130068,3.315051802498614,3.5581008850007234
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.041192427,14.939234,14.45425,2.3456807136535645,0.8935379512886245,3.758040046294356,2.676780673030885,3.0424549788954383
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.016540581,12.5204735,12.030628,2.1741487979888916,0.8936930243649764,4.103839457708663,3.0471158456404526,3.2898682325401913
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.044949245,14.007811,13.175925,2.2299587726593018,0.8267433080796881,4.110242724752102,3.2736490352898975,3.5111413095338944
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.035087943,14.170964,12.573547,1.7911792993545532,0.8496387907642352,4.05396851307709,3.238972364319118,3.520056625418157
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.04286124,15.093003,14.434869,1.9523975849151611,0.8874407962597469,3.917330633444089,3.116265668466558,3.448402751832251
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.02320903,20.021461,18.407501,3.2525813579559326,0.9353114866245961,4.133390356118509,3.3314834668103104,3.567910434497237
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.018990166,12.406256,11.572605,1.9171695709228516,0.8337279208587693,4.034267387193481,3.1321309644359197,3.431729474823857
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.03698753,15.694993,13.758329,2.531543493270874,0.8967042173999549,4.096664021980907,3.130640748075214,3.3605867940395586
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.03528467,18.228434,15.958959,2.5086936950683594,0.8898418221633979,3.7974333084761795,2.906391058233197,3.2598535317429067
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.028849633,9.4193735,8.46453,1.5970821380615234,0.7427501458331217,3.8522549966027624,2.228792560285749,2.446865655520257
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.015537803,19.892757,19.044592,2.8430097103118896,0.9390694922217322,4.206129988923262,3.4415858630357565,3.6726430195409323
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.019550895,20.400356,18.230906,2.790006637573242,0.9293908463321061,3.9524478181678084,3.25100593673827,3.5720008328520025
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.04080453,12.71692,11.332186,2.355666399002075,0.8537380768118806,3.7954509619597836,2.8122513579713777,3.165544789842729
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07887959,17.981203,15.414008,1.9799580574035645,0.830976617167573,4.078280326723437,3.137552279339206,3.402117491293796
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.04268139,9.394436,9.120308,1.5020437240600586,0.7900535577505352,3.399155213811778,2.410910826048944,2.9022327311752303
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.031019345,8.448582,7.883163,1.4768366813659668,0.7165541005734989,3.6633711441751506,2.288309344479912,2.6455985221300855
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.030778904,15.910393,15.121047,2.258026123046875,0.8638896829748814,3.7757335750977523,2.956140844308143,3.3384059866205584
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.031344295,13.6894045,12.042449,1.941074252128601,0.7896965979302588,4.002584432365485,3.0916215852588538,3.40033887183297
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.0067951996,14.509535,13.950247,3.0225040912628174,0.9532661563210894,4.1865894496472595,3.3242370392146126,3.557584391136767
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.020181714,13.23795,12.194576,2.2554714679718018,0.8849820951673556,4.156041842385637,3.103890261895511,3.3042579611263188
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.03274004,16.513704,15.585289,2.053483247756958,0.9020783070120617,3.342517211965924,2.889806810585023,3.485518225935044
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.018215258,17.62032,16.84544,2.781404733657837,0.9606390368585144,4.11195677855549,3.276350176576183,3.505332693551944
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.04956382,14.076083,13.127322,2.110203981399536,0.8079560288820614,3.9970193773939293,3.048401993563451,3.3306688482845215
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019787252,16.212854,15.4707,2.8317806720733643,0.9446153464542227,4.162594835261365,3.308302405017042,3.5529752976269435
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.024639538,15.490218,13.916616,2.421247720718384,0.8881617922218601,3.5979248549609046,3.087758058536363,3.622114765828122
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.010583415,14.530718,13.713779,2.5281636714935303,0.904001957522311,3.5980067825558435,2.9221439827500753,3.427252173575563
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.014540349,16.377892,15.353269,2.8416426181793213,0.9488984874899252,4.162517619251779,3.3596708592956337,3.5898813718873392
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.04606722,8.071941,7.8133607,1.6773545742034912,0.7240275459413942,3.9721852119459857,3.050873500667431,3.341451520046601
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.018061638,16.039894,15.075527,2.1252026557922363,0.9106878105675063,4.034794206187975,3.2747649557895864,3.595116880861379
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.017118715,17.534332,16.773256,3.073978900909424,0.9315156739099003,4.035819043667825,3.23506624554875,3.4916955187087244
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.014681539,18.125679,16.821539,2.656069755554199,0.901283135106111,3.998612678149522,3.174845003950523,3.49323025450987
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.023644041,15.071046,13.977293,2.7892258167266846,0.922944216391716,4.19587403478161,3.3452602561890457,3.565630685351556
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.024423748,18.146555,16.334463,2.4102678298950195,0.8937772720114271,4.16476361374454,3.384296564260598,3.604006157612271
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.041858368,18.20076,17.47461,2.2493457794189453,0.9013656968275886,4.150431582942653,3.322477267538044,3.537793334119657
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.039574828,9.622402,9.195117,1.7768657207489014,0.851772647979516,3.7717028081673165,3.0665799462634546,3.4559894154725983
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.041590743,12.576163,11.178675,2.1653378009796143,0.8674719223780722,3.8959585010994555,2.6717745004650517,2.960330008018463
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.031338204,15.37605,14.642349,2.216101884841919,0.8828090292450467,3.890395206566091,3.04439550910408,3.4053983181038103
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.021528011,16.724089,15.748582,2.434976816177368,0.8277717351548645,3.872785554586468,3.1569750127606624,3.566244686214001
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.03528997,17.014082,15.956419,2.943112373352051,0.9394953453371683,4.1608607514586495,3.5031771734864647,3.7218779987382313
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.016593149,16.43646,15.119226,2.5503122806549072,0.9061206856481354,3.9092277105276416,3.0324301242694114,3.396869204553602
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.019588076,19.795725,18.748993,2.190582513809204,0.8775492710000135,3.943240368540204,2.9950209754419252,3.321711009007717
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.020778054,18.405394,17.29818,3.103179454803467,0.937790680204243,3.967279081745996,3.043181804704889,3.336208679697542
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.026499137,7.6153197,6.657608,1.319610357284546,0.6679011303635182,4.031955084514882,2.8293820115191233,3.1304899009391636
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.04018541,9.60264,8.971116,2.0946555137634277,0.8629900805494377,3.7078505615043804,2.805005080024124,3.137504155286417
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.030278873,17.320791,16.054777,2.9292843341827393,0.9376134544848674,3.9429892686557935,3.2453502537548307,3.5910397796952678
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.025476394,13.318695,11.709321,1.9849252700805664,0.8304517506931629,3.925946063288049,2.5910364438911255,2.912867724335082
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.016052129,15.224905,14.28557,2.5759739875793457,0.8869072919638709,4.131749878994648,3.3370341258548786,3.5929125844154854
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.030673983,21.965414,20.203314,2.891083240509033,0.9123687694836428,3.910228969703529,3.00853999429779,3.314107111568147
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.059425026,9.113105,8.854049,1.6595449447631836,0.7915420801176853,2.620364133891805,2.3026963976553416,3.161238058317739
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.02480113,16.514996,15.815061,2.485971689224243,0.9371600714729631,4.02600166574986,3.20151236154609,3.5012339328749973
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.0148893325,17.551666,16.039682,2.790915012359619,0.9127484197414482,4.152390339850546,3.1930598491452127,3.4003875382807967
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.008082641,22.758024,21.130314,3.365595817565918,0.9664046475141955,4.208391260119269,3.4304715386552243,3.6908013689445927
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008329723,17.79467,16.10008,2.952392101287842,0.976211572143301,3.6419724974618184,3.016223156811421,3.4940070488925126
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.042067796,13.190445,11.8906975,1.7664297819137573,0.7218946341659437,4.015112431594875,2.9748413874042385,3.237535139604915
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009517194,24.366968,22.70921,3.6388511657714844,0.9733225575928385,3.9984126795457193,3.177335424074624,3.5012516289612297
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.021530377,14.041286,12.725495,1.832137107849121,0.8797790533432538,4.106694345849683,3.318738800568091,3.5878396805484134
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.02816407,12.599643,12.211365,2.207435131072998,0.9193075638517164,3.8360059608587287,3.2483685133915374,3.632053587083453
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.026129436,9.166199,8.240379,1.5547215938568115,0.7372994071997628,3.878917465879744,2.568943570233997,2.9239695982939975
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.047434155,11.659409,10.911725,2.003431558609009,0.8429577608245854,3.696832395231066,2.8941346846028964,3.276563408827911
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.009289454,17.664185,16.659817,3.1325411796569824,0.9291850675240854,4.127977186163353,3.316987365479307,3.5871716946341237
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.05015738,12.665377,11.664321,1.7257471084594727,0.7845153202129773,3.890646097315476,2.652603298994021,2.942345184043194
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.02363441,15.760533,14.915788,2.0946714878082275,0.8519579629046716,3.941683985256228,2.9129088117488946,3.19215136039912
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.037911136,10.946359,10.457099,1.917494535446167,0.778517149061565,3.8089970745584356,2.789525344600785,3.1620568920756194
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.0148846125,18.193415,17.37643,2.6615242958068848,0.9543969876766875,4.101087701427492,3.27296073747953,3.545353517961941
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.016273268,23.388065,21.768963,3.1890921592712402,0.9601901203772304,3.967542854744301,3.2294747692460866,3.5495407846361346
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.036929976,14.066826,12.772776,2.0664479732513428,0.8722550026267368,4.009171128679951,3.14909808926598,3.4518073631598334
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.034880187,6.361425,5.7183094,1.3740525245666504,0.6842990107180454,3.8102435860526516,2.8342958959576787,3.300336385254397
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.056491144,12.192337,11.716049,2.003422737121582,0.8154413586332361,3.4985034210650663,2.830139018534016,3.3416584171959616
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.014280465,21.110306,18.939606,3.2642407417297363,0.9566398896065976,4.2107059969565155,3.432431212217313,3.638622857840895
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.02858706,15.773956,15.249446,2.4042515754699707,0.9233959017175104,4.038054397765761,3.1991293073292075,3.4916525363506894
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.027872924,11.544948,10.203054,1.5737237930297852,0.7437078752622527,4.065830301914928,3.074314877205553,3.3931147911381703
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011074247,21.190144,20.171135,2.907186269760132,0.9518721232004963,4.112108483650604,3.3554460296026902,3.6310140343415567
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.02201285,14.617525,12.085719,2.3447024822235107,0.9214581631837959,3.850870777413016,2.8555349897329294,3.2138276474476313
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.02421294,13.599283,12.16276,2.0134124755859375,0.8228034185868242,4.076510688359293,3.1738045499452063,3.4645177591165783
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.017403694,15.3935175,14.526486,2.5819320678710938,0.8959267500120135,3.9195883459017438,3.133797531699794,3.4874728235802888
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.02640446,19.202682,17.230179,2.5437984466552734,0.9081842984346445,4.137770120517969,3.1845782883641376,3.4547826547032217
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.034301728,8.97622,8.648099,1.48848295211792,0.7300620530516075,3.5058110613152564,2.504976450540973,2.894044806409148
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.030378425,17.358543,16.612358,2.747633934020996,0.9235244362204394,3.92044760034546,3.074399084473334,3.409870244250497
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.014102803,14.212064,13.945502,2.325667142868042,0.912991559208968,3.8968555367464317,2.9674421440166645,3.3233925466368333
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.03241466,15.866211,14.652271,2.7656822204589844,0.9013912884090425,4.030950866478905,3.2057107640369034,3.5162339391920736
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.072036326,10.916124,10.475096,1.8760159015655518,0.7829900132284819,3.4736825227106616,2.3363128655028964,2.7436388715955027
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.015654456,17.205162,16.148027,2.8695664405822754,0.9405693100775854,4.1552840167483085,3.302534267122743,3.5448714132858847
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.03907914,11.880811,11.047214,2.0382957458496094,0.8829601010635864,4.052239953859147,3.03664198063355,3.2845074064208353
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.02335888,4.574363,4.0873075,1.4027271270751953,0.6946382095580783,3.5242245017140275,2.8551732640336143,3.4121458555825033
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.049090303,16.301577,14.723987,2.112630844116211,0.8629529529142478,3.9715359987325707,3.2537499409712325,3.562034484826518
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.037689313,14.390697,13.205626,2.222684621810913,0.8804356647257112,3.775462398133943,2.8612404651759853,3.2450686000685574
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.04171071,15.432038,14.709693,2.581557273864746,0.9162768262213686,3.8988418057920837,3.0997216662669635,3.4200280628959154
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.010716645,19.905107,18.719845,2.9436919689178467,0.9109043961553224,4.1191553268670855,3.2939200542167653,3.5762233791475255
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.022759927,15.593263,14.072749,2.232815980911255,0.8482014384497887,4.063349078907242,3.0816913565131796,3.342316386157262
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.032017518,7.3994207,6.4781294,1.510404348373413,0.6979515915653642,3.8783143498694477,2.7779694282333485,3.144769271514044
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.04238805,17.237915,15.864276,2.608992338180542,0.9077660208965221,4.13414219321897,3.2599789005861446,3.495630142356907
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.028484335,13.603632,12.576979,2.1408770084381104,0.8705404437700551,3.892041905266696,3.136648515258857,3.5245348124720484
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.023193283,14.276954,13.452817,2.2597031593322754,0.8706376139491712,4.155302208765372,3.296141482243818,3.5357328748195367
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.013473125,20.956238,19.808647,2.8607077598571777,0.9421274687312168,4.171033034059947,3.369826418289783,3.5658480553762844
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013505065,21.386618,20.366972,2.8730673789978027,0.9586980599801178,4.212416661178678,3.5125426445606394,3.742634284512966
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.02744979,15.307648,14.540752,2.0619165897369385,0.8508175627585055,3.9283606646817146,3.118602216780406,3.50317454998487
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0043381862,27.392078,21.639677,4.24660587310791,0.9826865192095177,4.202744911972542,3.4194524702745412,3.6191192523848423
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.024510598,10.102174,9.348256,1.6701724529266357,0.803509602305218,3.3813092610979094,2.7043843782851624,3.2826180445628736
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.012656977,9.254319,9.055705,1.8206918239593506,0.8181863626888413,3.7650385364639307,2.6613627616039275,3.0580362337176767
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.021848604,11.647003,10.466174,1.6556758880615234,0.7491461454176593,3.618345281077505,2.8472288147045166,3.366946622637578
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.03937126,21.659649,20.167921,2.8740408420562744,0.9253430041048372,4.160628102697676,3.355555820338609,3.5857566661237485
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.040538505,8.525327,7.64764,1.5442569255828857,0.7678208600580615,3.4473474874002483,2.380691532769033,2.8375930801383817
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.041295677,18.204634,17.550014,2.32023549079895,0.9124440522948971,3.8920719425025476,2.7401125763942953,3.018770825616123
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.034633897,6.7451015,6.0042357,1.3998734951019287,0.45380960450931307,3.8054994183693482,2.3353265135728476,2.6873079636714086
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.00910398,17.746124,17.122229,2.7698330879211426,0.9275664639318061,3.9217842605998054,3.082576128428187,3.437594337509282
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.016167637,19.989515,17.665945,3.2939603328704834,0.9590404366511898,4.002487807657301,3.262369056012798,3.548267208674841
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.01904094,16.502636,15.686618,2.298480272293091,0.8998722710626301,4.154673799080496,3.3197006333974715,3.567176014667234
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.015480956,12.119652,11.9129505,2.1833293437957764,0.9173863789857453,4.007736748532484,3.149845322082383,3.4540800875234776
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.024767786,21.441385,20.12491,2.976364850997925,0.9633351200232024,4.122619406674782,3.2434890406924346,3.4776628887077212
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.04439666,10.286368,9.853203,1.7832518815994263,0.8344119202883034,3.6023069337514135,2.667356558149639,3.0718135841253793
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.059550725,18.280289,16.398943,2.6513125896453857,0.8858617931067063,4.017540385060449,2.9268342862354166,3.1911231806280917
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.01742892,14.859016,13.723791,2.424696207046509,0.9048358036680186,4.120084885154583,3.2037839201186777,3.4516154903888534
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.016876865,18.942776,18.596365,2.650514602661133,0.9279993906098009,3.92177395236316,2.9961689218819916,3.3255004702223023
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.018319825,17.768427,15.6010475,2.919435501098633,0.9421346413649427,4.098535048529815,3.3333278012174103,3.585347332606894
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.015420632,13.866497,13.492431,2.5787556171417236,0.9210613998252613,3.9833887814836197,3.196229265626775,3.508122120935948
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.015014259,22.603207,21.439348,3.002859354019165,0.9372491019848409,4.216547374967349,3.454731874078235,3.653726118169066
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.066732936,13.693966,12.834938,1.9953162670135498,0.7663999677277801,3.972363018554402,2.8434534215509863,3.1191106170606746


==> kd_icassp24-main/metric_results/noisy_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.2647463,0.09890108,0.081670426,1.063169240951538,0.4793224541391694,1.1718474044550065,1.0863725299971039,1.2256196576002845
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.058464147,4.013267,4.013373,1.199752926826477,0.6713543327039527,2.312890212188673,2.403909928296646,3.5869605629660275
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.030690849,17.763178,18.002733,2.30411434173584,0.9512972019564493,3.64679510109152,3.1803506632116587,3.6560914308051755
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.017214682,15.004623,14.992665,2.3495934009552,0.9246844832073711,2.612621360011123,2.603004665519439,3.658049368024217
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.15812889,0.018146928,-0.010484295,1.0589323043823242,0.3914746397689405,1.147397541575491,1.1378762840371037,1.2368325053289335
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.028007802,9.005739,8.999626,1.6999471187591553,0.8417017772141623,2.1975265448671912,2.3524518247010495,3.5598057769881213
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.027773067,0.033448584,-0.0060545458,1.3804700374603271,0.8570850922084038,3.967096076401602,3.2036269129783816,3.5301620993902536
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.10289681,-0.009398225,0.0011103661,1.0964239835739136,0.5643887891654185,1.331901698184216,1.3209272771569112,1.963937712180012
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.013967025,12.298731,12.999948,2.8424150943756104,0.9861513285848276,4.071612570541466,3.204557520296168,3.4876602475001697
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.01960775,16.042679,16.007685,1.6453567743301392,0.8708562614747807,3.159014389113638,2.7777175155725646,3.585855147409741
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.2964991,2.8856878,2.976075,1.0609132051467896,0.5459188137689673,1.3509254157768054,1.484583514185891,2.5917870164635137
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.102266684,9.020357,9.010676,1.1596280336380005,0.7135397067974775,2.23782125684479,2.229274180868036,3.4980173239621495
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.07635338,13.999279,13.998088,1.2311826944351196,0.8891530565980252,2.824197790222065,2.574953612536752,3.5653677351271997
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.034554675,9.280591,9.991543,1.6736482381820679,0.9188164505706531,2.9644146828796973,2.636598257924716,3.540303794818346
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.05592599,15.0060835,14.993494,1.7014212608337402,0.8635779681279274,2.503504514265732,2.489673024674612,3.5286646341752115
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.08962444,11.047072,11.006719,1.280055284500122,0.8118197195988814,2.619427415844787,2.5599731186123797,3.6385470337332606
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.018400798,18.841969,18.992432,2.1509604454040527,0.940759149403779,3.7598408691089737,3.0603981577541752,3.476766319514728
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.052451193,5.9988017,5.9980516,1.3712692260742188,0.803400983333617,2.7876768405084245,2.564487946797037,3.4543029032213703
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.01582404,15.000803,14.997169,1.9729835987091064,0.9000652626420917,3.3859371576631405,2.9224830868262397,3.543086513132409
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.07060116,1.2284658,2.0079987,1.2099055051803589,0.8003115977345184,2.679513031988172,2.55947377491851,3.607093979635234
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.17921376,0.9466701,0.9559986,1.059712529182434,0.5165575741203624,1.2966965536901924,1.152416348711591,1.4686012673718105
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.024521656,10.992517,11.010281,1.5612534284591675,0.8395350852346779,3.771346590302178,3.1033700536474966,3.5685693661672664
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.04235086,3.5311716,4.004725,1.6153391599655151,0.8846634144218423,3.2327700169081184,2.879596166071651,3.589373220042739
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.037592694,-0.080077335,0.14413191,1.07198965549469,0.689535847732966,2.750943903605762,2.662132581718142,3.6485500188884306
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.017420698,12.979349,12.997629,2.103780746459961,0.9148759078983297,2.6070014685079004,2.6168544645144696,3.631195761462237
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.04757288,14.988698,15.00256,1.7355395555496216,0.927360844078612,2.741399830404478,2.638710220982002,3.6236707457322637
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.3484594,4.0127797,4.0208645,1.0341336727142334,0.652829300019804,1.6172006091232276,1.9816501343835091,3.468506911815436
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.04199176,7.0226164,6.987895,1.2557764053344727,0.8455261355443254,3.057910616470938,2.7953045918463957,3.6200563753110244
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.0892834,1.0324005,1.0327213,1.1952141523361206,0.6954193252848198,2.084577278552881,2.1909515046541865,3.409024056804335
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.019643448,18.68534,18.9998,2.877990484237671,0.9897137097999122,3.362305405768853,3.04899138962082,3.6839307622496698
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.04779717,9.007575,8.992844,1.322102427482605,0.8096788786907823,3.0378899680024705,2.752675718232369,3.636836573163361
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.032231785,11.982079,12.003294,1.471759557723999,0.8668235445762256,3.1490205541685294,2.87634085357582,3.636480567040281
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.039949924,1.2131988,2.0049727,1.3868764638900757,0.8311048742237032,3.126101294451742,2.8525335995135483,3.620873477751728
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.080482915,10.011674,10.0148,1.2294836044311523,0.7278618559382023,1.9014854156398624,2.020509034953477,3.305965361325714
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.026824562,10.033193,9.996888,1.670823335647583,0.8770024733126351,1.0217991670835664,1.1975655792987436,1.2417071720552173
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.08403301,10.987304,10.987272,1.4403053522109985,0.7360118225122965,2.2975309526631067,2.4358275611375517,3.6206006542966733
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.10203631,0.9947676,0.9686599,1.0832374095916748,0.742509903237907,2.4096890702647626,2.293663549309187,3.3301015560451224
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.13959119,-0.30991548,0.99958843,1.2452374696731567,0.8495362750610742,2.20942277520735,2.3495740761595454,3.569552650313519
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.038074218,19.076921,19.003374,2.494736433029175,0.9406734543730161,3.134100422291296,2.8844186469724287,3.69292735372182
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.039491203,9.96966,9.980855,1.398482322692871,0.7949788157473433,2.8303957075540658,2.5162900927524325,3.4034585580896786
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.07095263,10.973722,10.969404,1.5776944160461426,0.8493797056732377,2.738663321330693,2.6440393690577717,3.573807925657735
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.06456158,16.963367,16.985825,1.603234052658081,0.8767151378936883,2.6094216323535186,2.608427807663153,3.589804559045753
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.07582475,0.9871149,1.0682571,1.1216661930084229,0.6117958552040441,1.4790645786375562,1.4706956466936332,2.192398436106289
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.027636936,15.013258,15.003879,2.2128586769104004,0.9177885149105636,3.995570569420388,3.285012572575015,3.6055010986158234
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.03312019,11.725172,12.00093,2.000737190246582,0.9395110430356695,2.920545709259655,2.820651846126174,3.717048582824013
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.10229338,6.002939,6.009533,1.2664904594421387,0.7186600660619946,1.1039726551295115,1.2183002699695613,2.0138488405134596
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.38766718,4.0120997,4.013912,1.055753231048584,0.7114324438605304,1.625646543132157,2.0436690965642623,3.5670392301575244
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.08435047,5.019871,5.0478377,1.2578206062316895,0.760065176034537,2.630944873599161,2.612573592287557,3.6238385401614783
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.075579375,2.2337005,4.48572,1.1709582805633545,0.6372357108839545,1.1671169830466883,1.1513504643174441,1.3244793364257328
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.05602164,12.005693,11.985221,1.5366201400756836,0.7838836185786748,3.0067556095344123,2.7921673546121055,3.6829960706442213
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.08785018,2.9892201,2.9981046,1.3565304279327393,0.7376605787838473,2.20737592155298,2.2791620301775333,3.5336114503418408
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.008933853,13.874621,14.017319,2.2841856479644775,0.9405215136542054,3.148615679450696,2.8064835203521707,3.58910185448706
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.04442463,7.9833765,8.051772,1.4217116832733154,0.7993977976343454,2.3848228216112464,2.290245893859876,3.3638785526794344
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.06573863,5.2345533,6.0043054,1.4172008037567139,0.8563019051396404,2.6758672580597427,2.6397676289896386,3.6289800422491147
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.02618698,11.900612,11.994853,1.7125604152679443,0.9280609377268887,2.5064524215130377,2.5714572201914248,3.632964669528639
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.12043495,9.978317,9.986639,1.180968999862671,0.6492068494869491,2.0527401356587176,2.1702914136421816,3.4685205490158637
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.0333118,12.026274,12.024677,1.7782607078552246,0.9314084909383294,2.255925534812176,2.316023172634323,3.4383736360411645
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.05797454,1.9777217,2.0278316,1.2805604934692383,0.802737596387463,2.110781655577931,2.355785716438181,3.6445562400807576
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.017143553,11.99393,12.007211,1.5743513107299805,0.8078200983290982,2.6329652456325636,2.5093209493147772,3.547673608356391
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.019090906,18.964956,18.994387,2.4532506465911865,0.9632979273843713,3.1215183077378943,2.7807896202594113,3.597079978658806
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.09682283,5.9999495,5.9906034,1.243446946144104,0.6706123706513788,2.1723556762401266,2.3099501290599878,3.4977643032464436
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.03140617,1.4652187,3.0160666,1.568020224571228,0.9109795086522499,3.7137209245989036,3.208615992857032,3.673211786172866
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.022323392,11.98852,11.999833,2.140885353088379,0.90067028333304,2.121938364244551,2.3187795008994234,3.465961768221918
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.026466487,10.997187,10.989991,1.411970853805542,0.7912924305587589,2.610307964485284,2.4868729315142764,3.5106793122176843
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.050463144,7.9361405,7.9811964,1.6564675569534302,0.8748379171069246,1.787335971175873,2.1814348558327956,3.543362085261629
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.05235161,5.9729533,5.9977975,1.3967771530151367,0.8124757406378329,2.030096080508734,2.3125735246613464,3.602428068290187
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.07794815,15.002717,14.990353,1.663637399673462,0.8853461178335545,2.876307842576646,2.7262126282434016,3.56988416113435
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.06560261,6.0005593,6.0054603,1.418562412261963,0.7899964998479917,2.2565518202405643,2.3392309304525605,3.5626131919048034
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.08196686,7.021974,7.03934,1.2179276943206787,0.7551309039708798,2.007007374050936,2.032432505675691,3.2648879449542765
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.06569612,11.977674,11.998411,1.3774163722991943,0.8423495261521246,2.9552564256778386,2.733508162142586,3.607363732062631
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.066219315,8.023398,8.007019,1.181567668914795,0.6092185174774889,2.0725416690871383,2.2309990636898314,3.6219723295544677
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.06353131,13.948186,13.999569,2.0055501461029053,0.9135431726693659,4.004505588402411,3.415084364062478,3.6993965992169078
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.029082026,13.006724,13.004567,1.5300081968307495,0.8389680976432734,3.6906704442308262,3.1644183018674936,3.6958815769385147
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.031687383,17.903631,17.995949,1.5410189628601074,0.8539227045693898,3.0191259806137176,2.661708317411539,3.4692932131650487
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.03638989,13.910019,14.007397,2.1293134689331055,0.9400930084524142,2.966499572983634,2.709313761362284,3.4927519862955694
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.06131571,1.0115595,1.0584456,1.0569705963134766,0.5636346966347905,2.1966309006276594,2.0436015004914756,3.017741148864202
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.064335324,5.922282,6.003383,1.4562771320343018,0.796389720029977,1.6187390510038584,1.6135404661375163,2.3239059499614294
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.06636543,12.02474,12.006985,1.5788781642913818,0.910205443619376,2.952515407807333,2.7917194428909315,3.718997470296227
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.060975835,5.999384,5.985879,1.2506957054138184,0.7529709883273477,1.123977455345777,1.130333502775094,1.2712908121029591
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.0259294,10.012005,10.00663,1.4429078102111816,0.7499114374977707,2.496155470712757,2.511224500487112,3.5694302542404777
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.055716723,15.9039755,15.997966,1.8015587329864502,0.8514490283124224,2.4811188183237833,2.460925503164264,3.4523830075018314
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.09848103,6.041558,6.0172424,1.2566111087799072,0.6974161765820924,1.8437039809845894,1.9411904466632994,3.3708727661023636
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.049555533,5.3396792,6.0065675,1.8430440425872803,0.9331106745327293,3.458717164814803,2.978500941890824,3.593332586257133
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.023688992,13.95392,13.991281,1.76282799243927,0.8952501876068425,2.817417083407658,2.6866037230459514,3.575381801383498
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.015720863,2.8414059,4.995142,3.1920413970947266,0.9835101093733504,3.6606853546680567,3.0283076476026016,3.5923745043792668
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.012988508,8.845539,8.996493,2.191603422164917,0.9591824416003392,3.0755373501941556,2.906122468484316,3.659303818414943
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.122139834,3.953814,3.9925942,1.2034084796905518,0.5687803734063771,2.4292355276628457,2.4739980834822237,3.627655147762668
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.015700204,7.9123597,9.999206,3.337031602859497,0.9786205204566346,3.524762896257689,2.895392352550377,3.4333997523850655
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.05237784,-0.52910155,1.0024014,1.489892601966858,0.86456963851131,3.6384854842430743,3.160797008710133,3.67012250233088
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.048993826,2.9060557,17.69448,2.0848121643066406,0.9358495448922775,2.902952313418521,2.740576097777729,3.6383093788084704
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.06232217,3.0827048,3.053571,1.0748761892318726,0.6153372603769304,1.6989977179654467,1.6678549232716597,2.3720105341409807
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.089058146,8.016722,7.9981794,1.279760718345642,0.7516473310196956,2.109556199403748,2.1744923012344164,3.4130277776028386
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.011339645,14.002253,13.995455,2.299428939819336,0.8825591126008457,3.280454059831939,2.960175382495825,3.622312503951945
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.18430023,-0.17970608,4.030683,1.0986980199813843,0.706177385971348,1.329289657181473,1.4509305333180214,2.086047458188578
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.042951915,12.006848,12.012317,1.4981577396392822,0.800162440382582,3.0794063567928345,2.7408618137299547,3.5400289359174093
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.07221135,7.9832525,8.003168,1.2412272691726685,0.6764480704072892,2.1427980387255614,2.2257847664420782,3.4483889745182874
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.022259144,13.829287,13.992004,1.93997061252594,0.9342579998950449,2.703254904667911,2.553261448967306,3.488105643082258
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.02253482,19.038933,18.993898,2.43349552154541,0.9189524793806992,2.566562875010982,2.594572548960295,3.6696597420383807
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.0709366,7.001496,7.024939,1.2239590883255005,0.7785067058218104,2.4819385745549134,2.4898812564755297,3.5369261963670864
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.10420788,-0.038863312,-0.0070293257,1.1196194887161255,0.621441241382977,2.6007114643122216,2.4619088202355397,3.570804264157426
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.123065114,8.086971,8.06486,1.3253898620605469,0.740826363895125,1.9129539472153645,2.143873483242172,3.46412990384951
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.026079329,15.998856,15.999162,1.599410891532898,0.889442983910996,2.297828382827664,2.4594390225600895,3.536812054531018
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.052913003,5.806041,5.995945,1.489384412765503,0.9022179914068283,2.7940925970057418,2.6582244911263087,3.568809103989336
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.096371435,3.9598854,3.9638283,1.0878311395645142,0.6635205896236338,2.629992448878677,2.4783808898093183,3.579793023759312
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.019963022,15.985673,15.996694,1.6421003341674805,0.8495630126014782,2.9259758907924622,2.766238430614812,3.652810336159347
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.04588209,11.020224,11.008163,1.525549054145813,0.9163272567185782,2.21111482291411,2.183399889347706,3.308672377464508
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.0684837,6.978773,7.0061994,1.2207406759262085,0.7241843541273366,3.0725799866866548,2.6659014748058603,3.4627745403664765
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.022555012,17.002184,17.00101,2.1748645305633545,0.8942779969513569,2.671430961656998,2.539368203139566,3.553200485480187
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.07741246,12.956431,13.00364,1.2737027406692505,0.9025448923907067,3.027178302457388,2.7312906564860016,3.565953107896112
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.07047385,4.0766234,4.06548,1.2204294204711914,0.6510533480551903,2.2670104915926,2.338159329638532,3.508635094720819
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.04243903,15.00352,14.999124,1.928061842918396,0.8890287659400131,2.1398147007051236,2.227865416264256,3.3971748107290254
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.030782625,4.6475616,6.0039244,1.746902346611023,0.8952482498787687,2.7440549076117606,2.50727895972493,3.528432265890451
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.05469265,10.992656,11.003006,1.5745561122894287,0.7847266354587356,1.907900713905067,2.0220019333336903,3.3979548010933596
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.1737655,5.997982,5.983651,1.1369227170944214,0.6543664027397856,1.651566445346684,1.725406625386418,3.1904847022418883
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.028085735,12.010829,11.992612,1.7910230159759521,0.8534056850308674,2.9107622574681775,2.6818779357329876,3.529394704474552
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.06734011,4.9623713,4.9906716,1.596297264099121,0.8826612637003649,3.279120804850791,2.8516380043883776,3.4826950158706813
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.040050752,1.9879991,2.003306,1.2379729747772217,0.7116980905577551,2.79514751338438,2.5447186432836193,3.491862049329309
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.15790984,4.9745355,4.9744897,1.2530081272125244,0.72320599082842,1.7349842694940627,2.1436616962538064,3.587538429227602
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.09977406,5.462698,5.9916472,1.2722842693328857,0.7825244271020828,2.16658267145032,2.267343434216843,3.4543884786536427
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.07900523,3.8925314,4.995418,1.7475271224975586,0.9242136633600772,2.548437910714126,2.444994762631427,3.536665947745937
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.020825867,13.357631,21.482117,2.1005356311798096,0.9008596261960946,4.149103457154851,3.292209097650792,3.5578760584420053
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.05485929,7.9281383,7.988422,1.4631931781768799,0.7889574317449312,2.2154004180443314,2.368236863212445,3.538543790577365
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.07356192,1.9203207,1.939098,1.1220158338546753,0.6275650558492346,2.412514872665351,2.322671441930267,3.4112761849687043
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.12261503,8.032349,8.022065,1.2953577041625977,0.8369730035086212,2.095346352174489,2.312936706013481,3.566726059412703
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.056149986,7.9719453,7.9701786,1.2828037738800049,0.8127363186082296,3.0327420883406644,2.713421239288162,3.5943629208097265
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.059155434,9.042286,9.030455,1.3266336917877197,0.7734103110352493,3.3104745488942693,2.9725140881829835,3.6459857129997424
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.019504772,14.998547,15.000609,1.822068691253662,0.9027296513998274,2.8757289616392634,2.7842943564740485,3.66372368318932
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.01935404,17.865486,18.00231,2.2917394638061523,0.9648098704258113,3.947769159440252,3.3686698448230277,3.769267216017151
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.05826228,1.7063088,3.0019886,1.4101684093475342,0.8227830726845202,3.5175744737549164,2.9508919676521246,3.4946268025385003
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.017372515,2.9952984,2.9979455,1.3486902713775635,0.8578533855180875,2.3749255215701632,2.502610636142272,3.7226327575074505
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.04046855,8.044437,8.021575,1.261690616607666,0.7309557936370437,2.891444223587907,2.6718819555165303,3.617394285126231
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.025244353,5.0596166,5.015319,1.4508799314498901,0.8138928438142076,2.6980164640671447,2.4384086623527637,3.396526669108466
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.06663656,1.9843599,1.9995017,1.146440029144287,0.5726488711782873,2.3127197662981973,2.3611169548230593,3.5922379190887437
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.0698095,19.011847,19.000906,1.6782519817352295,0.9070319696382217,3.0425702048355836,2.7608659698436826,3.5680931514112686
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.08321061,5.0655494,5.0167885,1.1776111125946045,0.7509033673968849,2.2542359157275977,2.2080608513579674,3.3367778996662465
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.07717762,14.929476,15.008545,1.59604012966156,0.8943713722670356,2.5180503722825134,2.4764612756922024,3.485141993103865
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.13532868,0.99014544,1.0151827,1.0598326921463013,0.402563586315083,2.1575618005983714,2.095799912412407,3.3139029262750435
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.012388298,13.859723,13.99925,1.8166908025741577,0.8877129868761141,3.2118560084168792,2.743936606235144,3.49029762286616
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.018891657,19.061565,18.999153,2.6182150840759277,0.9431186517147919,3.174668544404642,2.856701019838217,3.606926246430142
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.04386475,13.04631,13.012206,1.49875807762146,0.870211825452602,2.7090922445365186,2.545593433125302,3.564742034680261
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.03195913,4.4519567,4.9999523,1.7183241844177246,0.8788464176951072,2.8646712341241813,2.6471311816950793,3.5469432961715386
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.041064452,17.998652,17.995794,1.889997124671936,0.9321493342295253,2.9278603971907557,2.7389647373647135,3.585422554971718
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.109033324,4.002145,4.0027847,1.3016269207000732,0.7878825337543355,2.3052625623713072,2.4715216106584568,3.6163509026065523
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.16919321,11.99772,12.000269,1.3310012817382812,0.8115854098133479,2.1312502350545035,2.272179801150117,3.569417084531525
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.03287096,9.0557575,9.078179,1.3674099445343018,0.8103520955744978,3.417562312210272,2.969484296764242,3.619720496395772
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.022036454,18.007647,18.005985,2.1670165061950684,0.9115700172554433,2.979359769510796,2.673663506013154,3.4856324465666764
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.023065967,17.956179,17.995258,2.513462781906128,0.9482072919116132,3.063037076788433,2.8344728950491214,3.6145254715165667
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.021009425,10.967818,11.034456,2.155123472213745,0.9029487543981689,3.757773222134994,3.0947720775744707,3.5180620401623988
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.023909707,18.533691,19.005306,2.473918914794922,0.961491672462,3.8725449191408705,3.2048382504670534,3.5652784369618837
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.17052327,8.045606,8.029281,1.1967084407806396,0.6429077770662278,1.5620418775564406,1.8908440876734953,3.369970111158759


==> kd_icassp24-main/metric_results/size/student236k_gTF_sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.08325021,6.703823,6.031437,1.320845603942871,0.6068285556959758,3.6573719593169054,2.3373803750401567,2.7178270181850195
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.024437033,12.622165,10.64184,1.8582745790481567,0.8504878986818826,4.0163369669531495,2.892839640853129,3.143846198951578
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.018511843,20.734766,19.487085,2.9589154720306396,0.9554438392897318,4.202215734417669,3.360003049025228,3.566531301555072
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.013472942,16.780134,15.398326,3.2770819664001465,0.9517984914709595,4.087050671908148,3.34321616554086,3.5739361959804765
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.047439568,7.6391172,7.2197814,1.3958081007003784,0.6023694254122623,3.629655348062701,2.1859840393376126,2.4879253987995673
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.015563222,17.307999,16.876324,3.0983879566192627,0.9521820417806783,4.113687106359202,3.2140439771009355,3.460803195304003
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.0136512015,18.383224,16.056818,2.69689679145813,0.9298182113530973,4.166246512839816,3.262140351982671,3.502011867285765
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.037002012,8.207798,7.6130667,1.794926643371582,0.7265981653692679,3.783010394186153,2.7572056810658476,3.0941726566621712
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009106294,23.068258,21.744432,3.1545968055725098,0.9813628579667756,4.071421058339589,3.1799319155748944,3.469292804212726
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.009965973,20.901915,19.635775,3.26098370552063,0.9366755039506132,4.106158409987092,3.1812496203901603,3.462506856970171
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.07864942,11.519298,10.35421,1.5103662014007568,0.7356234518494771,3.85805625845161,2.5517254889997045,2.8415709715765667
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.035559945,17.52738,14.3753605,2.0116944313049316,0.7873765022928252,4.083945115946875,2.9577103426534217,3.229807634654507
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.028344892,22.7443,19.151361,2.711566925048828,0.9185376636744592,4.150132414605128,3.174560460377634,3.4086267558716314
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.01711236,19.526428,17.470158,2.943608283996582,0.9662420968316399,3.951336537276746,2.9747837093520273,3.2940897144802808
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.03471244,17.778524,17.262642,2.55458664894104,0.914976824327513,4.02011719745787,3.0804652177771583,3.3265311341128605
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.04061338,16.5023,16.069946,2.6193339824676514,0.9117673628256715,4.083307711508932,3.3762886977241413,3.637085854673119
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.012686867,20.947004,19.697008,2.7097461223602295,0.9469243989650801,4.154546126586963,3.321732763061736,3.5633010664410474
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.027732521,12.501298,11.56211,2.0892581939697266,0.867672457571559,4.010601522769657,3.093465384806471,3.3899599220032077
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.009232471,20.651949,19.567013,3.3752188682556152,0.9654282647195958,4.162817535035499,3.354084939833272,3.6043024693060866
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.029139865,16.34797,15.912351,2.2016990184783936,0.8951403334260679,4.047578743831745,3.2381238229585065,3.5096414013525026
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.05269449,9.36076,8.527378,1.3646745681762695,0.6443366965037872,3.7510411570062177,2.439613948445638,2.7874656045729065
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.012331039,13.853494,13.204314,2.447462797164917,0.86259113951096,4.147998317307804,3.306550682657067,3.5695428382864463
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.019530576,13.337643,12.97242,2.512139081954956,0.92066369092479,4.177667420928761,3.4292855713981716,3.6385071379142717
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.014066256,10.341503,8.109772,1.8311631679534912,0.8701730178988191,3.6806329686612242,2.622590473002332,3.0305484132226104
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.010547488,21.36824,20.115412,3.186244487762451,0.9462460992153318,4.191182190866038,3.4088036634997367,3.624515044858281
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.02975447,17.312977,14.999157,2.7776763439178467,0.9448441800491871,4.142038543664167,3.3599731199868996,3.5910874664610746
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.06631055,15.99315,14.560653,1.6580886840820312,0.7777431228753764,3.631071269231783,2.641593643249763,3.071695646604234
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.020630226,20.457008,18.85294,2.7444615364074707,0.9277066376424681,4.1618865373524665,3.316874085698916,3.549307820726019
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.028272776,13.428529,12.311055,1.9569661617279053,0.8361957170030707,4.013138155982918,2.801067914079948,3.0406619581131844
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.015034356,20.234524,18.04136,3.255843162536621,0.9751514609115849,4.149556896956343,3.4683369898084715,3.7068372704141397
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.019531604,16.12339,15.661038,2.32934832572937,0.882718544044064,4.110589278575462,3.280767923557845,3.544554695744182
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.017350595,21.699774,20.274303,3.1570231914520264,0.9425118798298074,4.205648487389427,3.4423333178556463,3.648392164329386
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.01667852,19.911705,18.836035,2.647449016571045,0.9067559290208562,4.168061836243412,3.2971864639426305,3.5244017534624703
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.038475193,15.971139,15.531759,2.5759849548339844,0.9235985928109549,3.846730828474535,2.808615979197362,3.1274318122722202
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.014686144,13.24408,12.77086,2.378145217895508,0.9300044911070822,4.196202980171933,3.291673291132875,3.5129231396854217
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.04403904,14.359297,13.548644,2.2068023681640625,0.8431497502646574,4.112565418875097,3.278304760947814,3.5084963479396696
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.03342895,15.523365,13.938036,1.9325306415557861,0.8748157655025519,4.184498999802508,3.312001770660607,3.5233973435011343
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.039791096,17.085146,16.519068,2.123134136199951,0.8997326469644233,4.138609213098549,3.317221909242957,3.564679374687067
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.022462038,20.070139,18.567743,3.3640925884246826,0.9398067011732988,4.138935658123563,3.340285560220146,3.5628127913410226
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.01617363,15.236267,14.31028,2.2677602767944336,0.8706477476425617,4.113586683462352,3.197295308617172,3.4871877365253834
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.03493819,16.209755,14.056699,2.7660906314849854,0.9107581388867972,4.175539102299415,3.3124456758702947,3.5159839021675796
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.033524945,18.433905,16.288757,2.653674364089966,0.9026353108341443,3.8027501743026635,2.905052153668339,3.2492627343983402
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.026372546,10.498731,9.587542,1.7295260429382324,0.7853155466614107,3.828390010334074,2.1833030083721443,2.4214421108308937
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.0144075025,21.290443,20.481392,3.2298331260681152,0.9497468668940262,4.210571558874312,3.4595037874544734,3.679302734590399
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.018916262,21.53312,18.913813,3.0069046020507812,0.9376850520995961,4.156658222232947,3.39154115454809,3.632824918928523
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.03845454,12.991303,12.010247,2.7200119495391846,0.8818721620725483,3.8593017728212438,2.948454052039566,3.2941268822169327
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07657787,18.454973,16.236778,2.2004776000976562,0.8461644040283546,4.105974637976413,3.1328560562912657,3.3803202246159043
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.037585508,10.9423275,10.607595,1.7343682050704956,0.8349725300941966,3.5198150118749685,2.6075518828103523,3.0321355532531253
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.02920592,9.164237,8.77869,1.4999808073043823,0.7507640725130686,3.7537267762722744,2.6431395663347126,3.0068502830635957
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.02866398,16.933409,16.047258,2.472377061843872,0.8880379978743175,3.9156252187429486,3.0862515442377756,3.4142700169908777
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.028318876,14.167053,12.736858,1.902523159980774,0.8016086665510438,4.081328045457122,3.140596014895421,3.4097341754145223
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.0061656353,19.991663,19.074528,3.203404426574707,0.9713202068111529,4.172029897335319,3.3093978122133896,3.550503397196479
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.01821687,14.204238,13.565019,2.6766393184661865,0.916295747827322,4.143664998057726,3.1653571253198978,3.3805852370909695
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.027716246,18.846811,17.654072,2.3648269176483154,0.9161175852543025,4.07157547693711,3.2756606720048396,3.5594469070355514
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.016616002,18.915752,18.175758,3.0690860748291016,0.9675813455302447,4.1458161526210775,3.3435265795403906,3.5617748863942875
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.04791049,14.520678,13.774222,2.148735284805298,0.8201255358812863,4.097177925738681,3.1695413261018706,3.4090057949985892
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.018951813,16.91758,15.854641,2.885436534881592,0.9548858510405733,4.183270814208908,3.3605692462838253,3.5966743753698243
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.02288585,17.499443,15.378061,2.590958595275879,0.9108582113945825,4.096548001452808,3.282327089552108,3.559547668047308
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.009069655,18.630432,17.312662,2.97355580329895,0.9385113656775912,3.9728545267654587,3.1438502278969285,3.4919621493099307
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.013865399,16.88558,15.971362,2.9976046085357666,0.9581736746274916,4.159784250076986,3.354786482924479,3.5782565543851015
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.042603303,12.526078,12.116376,1.6921453475952148,0.7644265034463014,3.9846977991937473,3.1008750657122235,3.400011578091746
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.015959313,17.019688,15.38157,2.5042521953582764,0.9173636927916313,4.073549735614074,3.273458141075696,3.5727105442408456
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.014745335,18.874863,17.917383,3.4430036544799805,0.9588198980627655,4.056232056559263,3.1577446130685307,3.396532604606095
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.013460204,19.255657,17.883219,3.213536024093628,0.9379625308778241,4.164792299149883,3.308901818243869,3.5403696812283214
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.022101281,17.004848,15.383293,3.0577573776245117,0.9374755956248955,4.152014463502596,3.2873993357910183,3.5078860869973747
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.023576489,18.262224,16.59971,2.452500104904175,0.9043421813143203,4.176263010949447,3.40565440881935,3.6229993960845794
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.039859608,17.75321,17.285393,2.459733009338379,0.9148851287362874,4.169585390847179,3.361457348168733,3.5548056861140513
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.03919304,9.494315,9.065544,1.8380666971206665,0.8671924081915787,3.909586256990927,3.061701248800372,3.381900269028914
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.039785124,12.996629,11.835433,2.2903881072998047,0.884850982914172,4.060258007119832,2.962622056102975,3.1964463448362896
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.029868085,15.401731,14.749591,2.3675475120544434,0.8897934405351264,4.141513009974834,3.1965061821735175,3.435825911866101
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.019899892,17.865843,16.9268,2.726396322250366,0.855987702871744,3.9778986984520293,3.2091497476585804,3.538310316482431
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.033488218,17.71901,16.763386,3.0416455268859863,0.9493859436751859,4.201035600049251,3.5421458683874354,3.7280680548507874
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.015361473,19.862804,19.009146,2.91637921333313,0.9261484811843752,4.072180838286337,3.220812789342618,3.512586844591104
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.017764335,19.792473,18.990265,2.5291213989257812,0.9058624324695087,4.089618581769236,3.120755005758995,3.3933541416931052
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.020450966,18.651052,17.816006,3.2004854679107666,0.952887423303358,4.055186775505651,3.1934078630982543,3.4789611165072336
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.025261682,8.37967,7.4289894,1.3612011671066284,0.6840336352969609,4.040074509667762,2.8471347275354226,3.1499069947022336
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.036435787,9.815923,9.391408,2.3993546962738037,0.8891535945464635,3.765022144811801,2.9063962892333497,3.2334398911074214
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.028909523,17.864485,16.90832,3.2250466346740723,0.9471340669193464,4.078451275740506,3.327276999299362,3.608434481987318
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.02424971,14.551532,12.679398,2.2705986499786377,0.8647898578993923,4.088204206713673,3.0320464538819967,3.324679862564744
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.014358024,18.026173,16.931166,2.9496073722839355,0.9208944227290627,4.119973430113366,3.2878089116099796,3.5425365530890383
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.028535675,22.279402,20.714825,3.2021119594573975,0.9163595310559164,4.00366486896083,3.15630473874355,3.444684241273293
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.051513344,10.944357,10.401038,1.9114861488342285,0.8301864774253968,2.4654622840252585,2.116980058411742,3.0048218856614635
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.022750763,17.273745,16.277367,2.513415813446045,0.9415103425508352,4.119792748031456,3.1738481538825702,3.4165563086094206
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.013600519,18.344593,17.125517,3.018084764480591,0.9235529403588719,4.192897703027096,3.2958837729346433,3.480074252709496
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.007371863,24.333628,22.67675,3.4579854011535645,0.9708702854451509,4.235091591853969,3.4633010413796375,3.6944849101969623
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008150502,18.98831,17.164618,2.9843575954437256,0.9795317285811912,4.032829727660778,3.2102736800456775,3.514168260732104
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.039490495,14.22924,12.779027,1.986973762512207,0.7697485208868592,4.085923200862612,3.0132566779599044,3.24478612843271
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.008977929,24.342085,23.447098,3.682281970977783,0.9763521427497297,4.000133412098492,3.1901749547574085,3.5146782409940713
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.018477976,17.266747,15.592541,1.9771637916564941,0.8966287687275404,4.148742573367651,3.3497839281106647,3.596145115096866
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.025916878,17.976767,16.856016,2.684051990509033,0.9330634797527944,4.19074242967626,3.447668308686774,3.653672364415648
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.024625428,9.187952,8.218344,1.6383365392684937,0.7638929372496234,3.926185903910235,2.6428430957661346,2.964298672398434
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.044061936,12.415962,11.614733,2.282639980316162,0.863011594388503,4.077070546099314,3.125167740070087,3.3648966598764907
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.008251548,19.116022,18.270327,3.616870880126953,0.9598331701806668,4.15708512244692,3.329219840342618,3.579765814234017
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.047872372,13.4504385,12.758465,1.7917537689208984,0.819943662623696,3.891750547978922,2.85100472753602,3.171756563116593
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.02264337,16.495758,15.806284,2.140918493270874,0.8651685923890123,3.973446911996108,2.982303230359238,3.269889624394438
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.03499603,12.073331,11.748109,2.1231915950775146,0.8148171847044849,3.869756255062426,2.7753330750795664,3.095027727694924
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.013404091,19.573296,18.39732,2.931144952774048,0.955409416875174,4.144310439322027,3.3217846656173746,3.5702685212489125
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.014779024,25.40302,23.936163,3.7167789936065674,0.9772066573502383,4.10321696726271,3.386043575497157,3.646926890441299
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.03537052,14.432677,13.269227,2.1848695278167725,0.8824697656240713,3.8951329270197714,3.1426368830478983,3.4973938434445824
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.034002014,7.1646137,6.595244,1.4376518726348877,0.7012195469685852,3.9306809314247406,2.926710455930401,3.3198223639746196
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.054840412,12.608947,12.145451,1.9412986040115356,0.8268913118171969,3.965834808139844,3.1474774576532027,3.4492776911905567
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.0125671,22.68074,20.45574,3.869199275970459,0.9703083227304162,4.211971517808027,3.4162442741262353,3.6179417029355525
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.02630075,19.462215,18.37267,2.8206214904785156,0.940915433699719,4.134352722828473,3.326358347870284,3.5911445868184693
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.025918972,11.876685,11.009016,1.527357816696167,0.7333366659866177,4.109953226800343,3.1796225049521802,3.4748254056738617
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.010213648,22.673906,21.723116,3.1862716674804688,0.966464044722605,4.208606948019677,3.391658276881173,3.6017630190888044
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.020342248,15.684774,13.524104,2.691896677017212,0.9353860704606395,4.042029589936399,3.0977108924468637,3.3883406328999848
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.022292152,14.562208,13.510406,2.188276767730713,0.8535534067666013,4.133709986961271,3.242353690243377,3.508959153160641
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.014478575,18.537825,17.347841,3.2382473945617676,0.929555121028376,3.9428120197413703,3.1292048951343006,3.459030634432207
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.024871238,19.585428,17.49218,2.7266767024993896,0.9181649634829965,4.160335161304398,3.2070521869734896,3.453241899822096
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.030460788,10.221163,9.910307,1.610597848892212,0.7860500224139901,3.9282500241179426,2.862405460496223,3.1416577281384432
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.028891899,18.185028,17.573627,3.006206512451172,0.9405808959584235,3.8540855884227536,3.1143350206116365,3.481034186875988
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.013078259,15.542993,15.286379,2.7311880588531494,0.9318475068751476,3.8030824313886367,2.983120797070676,3.3668177868270113
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.031211067,16.114084,14.91716,2.892624855041504,0.9144646988240465,3.903633483586624,3.0168774728160046,3.3602590673546944
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.06879614,11.611436,11.258346,2.1471009254455566,0.8219276751479875,3.376324404419922,2.4777561411302913,2.9818871744799527
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.014754187,18.288813,17.244452,3.0088541507720947,0.956183202219285,4.078490384597057,3.2398961772599044,3.5115238643476387
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.0376544,13.46499,12.255263,2.2663075923919678,0.8979376594811402,4.108114109192391,3.087974939011109,3.2938415192768193
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.01920331,7.787774,6.855951,1.6175004243850708,0.7635742483893915,3.7109305400088592,2.747443413335411,3.17801534534014
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.044368442,17.306484,15.6738405,2.4664368629455566,0.8982656577005396,3.8907453686900615,3.0961598348245576,3.421122235795385
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.035429522,15.920425,14.8190975,2.680053472518921,0.9114069496872444,3.887762447449049,2.9124600874840727,3.247208887489919
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.040941987,15.688391,14.990815,2.616480827331543,0.9316281569136462,4.005384366250328,3.2392445724170034,3.529684116119334
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.010166789,19.834452,18.949762,2.9067330360412598,0.9123639566450431,4.184245436086492,3.334199030981623,3.5755609056493385
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.021530243,16.462328,15.433338,2.5517489910125732,0.8848813743133221,4.036162021015258,3.0324189469928635,3.28987950724459
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.030333284,8.151861,7.296467,1.470043659210205,0.7203863148846066,3.973582547151776,2.8224453492578623,3.140179011519078
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.040134978,18.038637,16.707762,2.838503837585449,0.9310479570912082,4.140622732405057,3.2422225852439106,3.4697227019823673
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.027333563,14.041233,13.468359,2.1598379611968994,0.8755927888580417,4.137968744727525,3.3232899664024105,3.584441078789435
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.021891735,15.46621,14.595751,2.5669116973876953,0.8894570655758599,4.169508932778941,3.327882521950331,3.555198299185628
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.012051198,25.615364,23.487127,3.432755947113037,0.9650245496127308,4.179660082572839,3.3563523667657438,3.5567403128717845
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.012508794,22.86365,21.98775,3.128326654434204,0.9693235171570417,4.227246178886678,3.5382606102474248,3.7526230369604927
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.02532562,14.412503,13.711358,1.9978257417678833,0.8295227577969828,4.066630000328387,3.073661339569769,3.353676088655724
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0038235763,27.122831,22.393295,4.300049304962158,0.9883662537350606,4.2091620590365855,3.4474748968809195,3.645233012057928
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.021240814,11.857024,10.944688,1.9230482578277588,0.8469843391116371,3.7957280499449277,2.9193762051498964,3.320946668833982
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.01058358,11.387475,10.841145,2.2641289234161377,0.854675159639041,3.881372603367754,2.882849300014433,3.2742719803167644
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.019681167,14.2783985,12.936127,1.9866673946380615,0.810774180426805,3.8157814840222626,2.8965787511722905,3.3399291339943185
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.03803267,22.081549,20.891445,2.9644908905029297,0.9442405480608776,4.143608920465877,3.3134528457013213,3.545965943110094
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.037263487,10.262671,9.625571,1.812824010848999,0.8173948206226744,3.9383658845567506,3.0184133958248327,3.3285693047311504
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.041606177,19.932322,19.347595,2.440955400466919,0.9323030746795352,3.810506169495106,2.9505293696026875,3.2939805770527317
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.031122616,7.996289,7.1617336,1.3243093490600586,0.46379162348417474,3.9440758353384338,2.299933021692873,2.586750780722914
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.008022058,21.89799,21.329184,3.1437768936157227,0.950515529320823,3.9755593724369573,3.147945871909455,3.4896430047132374
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.014966964,21.911905,19.065,3.4905872344970703,0.9671144269033434,4.074634705002398,3.3274120304009758,3.589830333840074
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.017873624,18.032951,17.072357,2.4863452911376953,0.9020600751580266,4.168720293692318,3.3463069132808934,3.5794754670207025
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.0140422145,14.292146,13.813453,2.802276134490967,0.9378199302957397,4.045301142234054,3.1961998715282727,3.479966479250476
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.023175808,22.251844,21.428797,3.1584372520446777,0.9701682341938057,4.092529116994552,3.238165579775459,3.4807035563036917
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.04098386,11.342355,10.915112,2.017967462539673,0.8489113024873036,3.9578332449800335,3.054506814121006,3.3368884714904983
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.05706294,18.756334,16.94317,2.8189642429351807,0.9044137790349713,4.040433719008597,2.96809287222807,3.217008547210932
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.016082266,15.82735,14.471873,2.7049710750579834,0.9224990215993732,4.155905842868789,3.3116117541739447,3.545627564805537
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.0151175745,19.352041,19.05083,2.9409894943237305,0.9427542440529064,3.990471754399363,3.0221721721110995,3.29695859618086
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.016636137,19.714064,17.434908,3.1759448051452637,0.9578840436750083,4.147843715930645,3.34497817433545,3.5590578324856623
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.013637464,16.19894,15.373439,2.9055590629577637,0.9435144755813163,4.09550107188935,3.2757807749126835,3.5420602483914925
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.013327641,24.4865,23.189419,3.1951637268066406,0.962833987455718,4.194044555607719,3.3795855528747847,3.581857128403519
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.06536937,14.087791,13.320831,2.109532594680786,0.7965596632067552,4.038068818133695,3.082850544295011,3.3393279255356574


==> kd_icassp24-main/metric_results/size/student236k_sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.084504075,6.8016376,6.034696,1.2976104021072388,0.5943413300390271,3.448337001022415,2.2812618970778806,2.7564572872965534
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.024574945,12.657351,10.424849,2.0535941123962402,0.8576015025378808,4.005776183256066,2.866640564958485,3.1197455894129895
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.01886225,20.586744,19.326603,2.895221710205078,0.9530015697833529,4.191204826450819,3.3398354180893626,3.547426805054553
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.0133500565,16.92704,15.807165,3.307955265045166,0.9551230968726773,4.039060661967323,3.3239652197831098,3.5708398712917497
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.04951975,7.7949667,7.241995,1.424853801727295,0.6083432804255305,3.6483584298082263,2.241288125374878,2.5554555004539763
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.01624427,16.994392,16.584661,2.8574321269989014,0.9505328298872759,4.0620307303735546,3.2131066522447624,3.483195569623181
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.0137402825,18.081337,16.33081,2.6604671478271484,0.9265718623346179,4.162534388047746,3.289583987327162,3.5304955970979615
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.039143927,5.9203343,5.613858,1.6230089664459229,0.7150155041112438,3.6314984034728806,2.7188391773722773,3.1142056360711026
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009573652,22.26377,21.148726,3.0577263832092285,0.9806214038446139,4.042401226535678,3.169957041171362,3.4751893904896116
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.0103083765,19.533972,18.57961,3.022909164428711,0.9237882479687671,4.134238755802637,3.243948334186333,3.5147252250776457
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08002206,11.284459,9.863477,1.490162968635559,0.7125383328048663,3.866206094692381,2.410263999131819,2.671886837740368
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.035345163,17.372358,14.414125,2.006377935409546,0.7811757833336201,3.9933610692212644,2.894884944197207,3.1909982804777446
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.02734569,22.386518,19.789778,2.8443710803985596,0.9308766091319012,4.144218752451179,3.2024991865107277,3.4448308238414778
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.016961813,19.32666,17.493366,2.865387201309204,0.9683653213116875,3.893506446647594,2.8622894250398376,3.1867696452288232
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.034765255,17.526913,17.05847,2.5435659885406494,0.906531925831148,4.031799316830136,3.151568899013374,3.4208688946226165
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.040592052,16.731668,16.241867,2.6290884017944336,0.91269800096209,4.172273735016926,3.430455146745331,3.649746100367628
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.013153875,20.66714,19.43269,2.741884231567383,0.9408568176026615,4.158433029317701,3.3165252164447887,3.560428562568143
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.028784476,12.401736,11.459435,2.0383167266845703,0.8584766598789878,3.852863022492147,2.9595129786801193,3.325657312495208
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.0097238915,20.102938,19.22539,3.082341194152832,0.9499676963780513,4.13824348026308,3.2893944954254324,3.558845337714486
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.028366556,19.145954,18.295101,2.4756345748901367,0.9115039994508118,4.057009297700194,3.2582954680161484,3.5409536288794072
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.053006437,9.510058,8.701988,1.3493702411651611,0.6553309566804398,3.685666996040988,2.4436310898273117,2.7789738852450654
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.012723646,13.792102,12.967665,2.3325018882751465,0.8513712066583312,4.126162124387349,3.273669793326493,3.553626283648947
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.018923935,13.858436,13.301437,2.5566775798797607,0.9244772899730278,4.116000894060021,3.3848129888966296,3.6289506284783006
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.014263439,10.455181,8.191484,1.8227019309997559,0.8632082816253978,3.7353754658749097,2.765679299131383,3.175134926630551
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.010812713,21.417664,20.17402,2.9889373779296875,0.9464975030593963,4.15654905746709,3.3948555123918442,3.6337616638325043
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.030193299,16.995121,14.705039,2.740241289138794,0.9458739062299582,4.148924408149781,3.3548650461139493,3.579725512544966
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.0646298,16.074596,14.595299,1.689584493637085,0.7811760656116727,3.806428111378664,2.7073261241201747,3.0571704832696933
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.02127183,19.522585,18.308212,2.5360817909240723,0.9216786907370412,4.146396259731817,3.2870630792192044,3.532525225345892
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.028647624,13.280463,12.113449,2.1958134174346924,0.8387793327711415,3.9362383910318828,2.721351243043856,2.9911350755679393
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.015508423,20.221779,18.044613,3.1765401363372803,0.9727103155441607,4.089578151303171,3.4314491157097406,3.697573219270615
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.019664198,15.732223,15.414949,2.3001835346221924,0.8799931051286086,4.120243391729413,3.296191005678647,3.561382952553797
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.01888411,21.142797,19.864002,3.0485055446624756,0.9406498333449577,4.039942829876365,3.3219316697967796,3.611333993650472
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.017598582,18.77986,18.00499,2.491260528564453,0.894948854612133,4.168202736727491,3.3447022810784865,3.581486100252433
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.039001707,14.776905,14.467437,2.5574474334716797,0.9081944393663256,3.7922404895085604,2.8010670723191393,3.155032646441661
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.015468139,13.462644,12.867821,2.26646089553833,0.9117299366583971,4.10128353169841,3.080885715563529,3.3343767948479637
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.043842126,14.665686,13.88363,2.2653791904449463,0.8432260687594838,4.109363053150422,3.308386528738007,3.549603199177445
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.032114748,15.284903,13.955894,1.9501415491104126,0.8828131617114703,4.148467838336194,3.265997796459589,3.4909857138103435
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.039784312,16.681896,16.21187,2.426180601119995,0.8953739706095465,3.994513328948516,3.1643650552371283,3.476586249524027
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.022866528,19.866316,18.522308,3.172290563583374,0.9358934596454593,4.141239025766982,3.3467389883016456,3.573354782592067
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.018484963,14.340776,13.526426,2.0996150970458984,0.8598031770229562,4.094556060077413,3.168455311983355,3.451693204538119
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.03499189,16.099855,13.573176,2.772770881652832,0.9094480574346392,4.134778767443657,3.225466563573773,3.4434397883498113
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.034688495,18.19607,16.116652,2.5494866371154785,0.8987563470529836,3.840556045813363,3.001052213878688,3.335943419965166
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.026771309,10.68712,9.518126,1.8104848861694336,0.778604855439561,3.8342000243538044,2.359558630559783,2.6043792349369226
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.014439763,21.125793,20.369223,3.3532700538635254,0.9493370172381183,4.170418509661315,3.3947909286431908,3.6301748384805546
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.017933277,21.246433,18.916994,3.136558771133423,0.9438136557377801,4.152476617337547,3.3742978200771,3.61206702326368
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.039189897,13.224019,12.192599,2.6083784103393555,0.8756695097491815,3.9516594137987777,3.012011253397935,3.3119875888125527
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07758224,18.220806,16.21655,2.1557981967926025,0.8495979689261763,4.1119333347300575,3.1718015301237927,3.420776292959214
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.039645925,10.463579,10.137325,1.5950510501861572,0.8242827468726408,3.526310789384711,2.464061010769235,2.855043005264877
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.028921152,9.359942,8.937475,1.5542991161346436,0.7627867383781192,3.868829745804848,2.683005864727213,3.0205249037877846
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.02872711,17.179384,16.405813,2.4302806854248047,0.8870848676320712,3.818146368863311,3.053214214348016,3.422679439833707
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.027800389,14.175633,12.741686,2.049278736114502,0.8188408696457976,4.118435126688756,3.141995299796142,3.394794056358117
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.00602499,18.391102,17.625086,3.226001262664795,0.9714388009852594,4.177780257369769,3.3107454986393194,3.549730894098832
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.018844053,13.731656,13.09335,2.5202157497406006,0.9106787107875797,4.110233416300126,3.100586679234954,3.3201500089286484
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.028789766,18.684526,17.603437,2.354931116104126,0.9236696521232388,4.0278528528115585,3.1498259197390337,3.430928423992541
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.01731398,18.715288,17.943968,2.99983811378479,0.9645795924970134,4.138170740586877,3.3512839075873617,3.5646325076931342
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.048597928,14.566616,13.7748375,2.134291410446167,0.823848453124266,4.065545141542348,3.163264762364848,3.4138846568277725
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.018949365,16.681341,15.83866,2.9573447704315186,0.9552803967492033,4.1818837587094055,3.3674492805925937,3.6088438161844323
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.02376843,16.33351,14.656451,2.4820854663848877,0.9118659429773089,3.8400977242110104,3.166466287044744,3.5659753595924406
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.010021864,15.825344,14.955953,2.6852753162384033,0.907354369763683,3.982988027197276,3.0412858924807993,3.365788256412271
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.013656377,16.804733,15.838107,3.008201837539673,0.9533929640875438,4.140531876897555,3.3457534018224897,3.5808908010410336
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.044345293,10.220368,9.972018,1.64813232421875,0.7583788039211424,4.0267544711646375,3.108368262330495,3.3811285445418977
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.016640993,17.18859,16.412312,2.263301372528076,0.9200948027503828,3.913598537188115,3.226781463415232,3.583026868924055
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.015040895,18.513035,17.719934,3.3930046558380127,0.9534863454714614,3.8937571279926413,3.0415511993920954,3.343573503281746
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.013778014,18.163055,16.974857,2.907473087310791,0.9187985301572555,4.165208416891966,3.3116701529388957,3.543415543723187
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.022833658,16.201942,14.927499,2.886634588241577,0.9277909662968873,4.125949156196536,3.290764224651208,3.5348267045886415
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.023594424,17.916882,16.398502,2.3284730911254883,0.9037267879578251,4.1879893676045175,3.4003072197403674,3.607046743221834
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.039942104,17.596485,17.14133,2.4441747665405273,0.9122962569466164,4.12940471158083,3.3154937696107254,3.5330197272480235
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.038479086,10.044373,9.591549,1.909830093383789,0.8660392040791508,3.8990806434562604,3.0869501153384453,3.4169954623124403
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.04017265,12.864251,11.635566,2.2724380493164062,0.8811250946336107,3.985330825559414,2.9048878002535536,3.177448910998177
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.02979736,15.461091,14.7836275,2.3559203147888184,0.8922003741374307,4.115157156156052,3.1479214518646863,3.393230718914046
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.01947841,18.149841,17.183708,2.85508394241333,0.8618784311653992,3.8910878840880576,3.0631185620243198,3.4385912925773967
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.03455569,17.553444,16.496845,2.917494058609009,0.9469215838016313,4.196914696553317,3.5673920382303153,3.760357574677192
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.015462809,20.381065,19.510645,3.0374271869659424,0.9347447841334714,4.056694284803082,3.1722024839291887,3.47390195269866
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.01836313,19.636139,18.893532,2.3165929317474365,0.8986983512048295,4.06017537333744,3.1065030549015513,3.401438456209649
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.01942642,19.291082,18.356771,3.258741855621338,0.9515355185796315,3.980869413882287,3.037070062765898,3.3295603588004536
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.024346516,8.676706,7.493175,1.4924404621124268,0.7194014009243535,4.0220016107914125,2.9206991618316196,3.2331112234685113
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.03488321,11.134093,10.245336,2.4193918704986572,0.8843302830560362,3.8377550512057033,2.9025371056042086,3.194303249790993
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.029193882,17.849747,16.97903,3.134671926498413,0.9514795625830943,4.000896438840526,3.291389916709717,3.608825648116595
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.024348242,14.260552,12.532382,2.2868053913116455,0.8593014421671074,3.9538602023145053,2.8407451738153786,3.166608087468475
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.014459114,17.55213,16.295187,2.886744976043701,0.9127232181720366,4.087431483293243,3.326008450251484,3.59875219098981
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.029206796,22.27081,20.834682,3.108525514602661,0.9172835768291792,3.927217679964464,3.0797298309035837,3.38962533125082
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.051482446,10.472762,9.897379,1.9059948921203613,0.8231120812837401,3.183333341443338,2.577983973930697,3.1557949967592274
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.023406904,17.385128,16.599266,2.6987721920013428,0.9442187523724196,4.089715788832784,3.2606905782908058,3.5443767385623013
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.013496351,17.664204,16.599388,3.0167429447174072,0.9219323602658982,4.114047643757933,3.0924264612535954,3.303632949964474
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.0073230816,22.760513,21.44803,3.474346399307251,0.9692004540303218,4.224538443859991,3.457201974279284,3.690056479140149
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008362721,17.856066,16.197933,3.0029773712158203,0.9780800312391248,4.110064516044204,3.3195936059158955,3.58880312379481
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.03984741,14.393942,12.766428,2.0871951580047607,0.7628371360070519,3.9296065539204914,2.813736947310051,3.0835665736911424
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009364092,22.158321,21.5381,3.4107906818389893,0.9709973314861575,3.9986616719630685,3.2035185656180385,3.527454648289053
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.019187422,16.201471,14.732131,2.0167298316955566,0.8969940063156616,4.103841244521027,3.3229296846139267,3.588935133461115
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.0257904,15.577763,15.052593,2.495403528213501,0.9282131066298605,4.165805244940474,3.3670985790479775,3.586431597002812
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.024125574,9.809362,9.203382,1.7444255352020264,0.7751939247844623,3.947426844516735,2.6094949425173914,2.9618905713246977
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.04549701,11.791779,11.203089,2.136580467224121,0.8615019836597948,3.967234298425308,3.0949997352527006,3.3932458640723784
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.00826117,18.5321,17.745556,3.4591095447540283,0.9547763537672845,4.061080418891913,3.2625443975197084,3.5650946496242546
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.04841987,13.160908,12.618307,1.8500559329986572,0.8253405998002032,3.8001370738830067,2.7116625837384185,3.0621578406347134
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.022544596,16.098732,15.431335,2.13523530960083,0.8550426744516004,3.9614749072018984,2.9944616644673165,3.2876227265751172
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.034865286,11.9656,11.537793,2.0846641063690186,0.8149908477411487,4.002257166900448,2.9608991140270313,3.2273222260334817
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.013954,18.91869,17.895061,2.771333694458008,0.9534756532749765,4.120584599746088,3.2981778140201987,3.5643764002020326
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.01486993,24.822206,23.459023,3.74544358253479,0.9766963497159171,4.066152924658412,3.3391857680381163,3.6170119136289234
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.035427235,14.733107,13.090908,2.1790387630462646,0.8840676683457548,3.7952619342964073,3.074905833993673,3.458315185572497
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.034384277,7.2026324,6.7023993,1.4363176822662354,0.7180217221954119,3.999846820616992,3.029275335247704,3.387933700495134
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.055748634,12.457699,12.011271,1.8892951011657715,0.8253836374661815,3.8615895915550356,3.061498768190505,3.407907823698014
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.012739258,22.782879,20.852486,3.7880966663360596,0.9697067134642041,4.170580634455042,3.3839948152623713,3.6073104417303834
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.026610805,16.084902,15.68335,2.606955051422119,0.9403334696294563,4.076223592634822,3.279911536985734,3.5679109514036895
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.026842197,12.089261,10.7790575,1.5926942825317383,0.7491450305493579,4.061729615819118,3.1035102722731054,3.4212114703251912
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.010564952,21.600454,20.790226,3.040374517440796,0.9645813840529244,4.189776070976342,3.3881551467210014,3.607277860547648
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.020573663,16.176334,14.46019,2.7334158420562744,0.9352575398461003,4.075183045118424,3.1773809278895477,3.449477363587031
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.02359632,14.379197,13.341383,2.0920021533966064,0.8387930499682635,4.072564887099766,3.1799380674428432,3.4652970636984843
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.015751978,16.987158,16.175005,2.788914442062378,0.9167076752990823,4.017856899556429,3.197164946049422,3.501786856948131
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.024939274,19.249245,17.56737,2.672227382659912,0.9144943016242614,4.158509019277951,3.1930453601052218,3.4383437271927
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.031428784,9.74431,9.344436,1.582945466041565,0.7832916871710687,3.8229577083568422,2.7205319573858677,3.0413598073957675
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.029122459,17.847118,17.21456,2.9612433910369873,0.9323578548974967,3.6812220766486323,2.9786467347976915,3.395885253513334
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.013164936,14.7212515,14.360243,2.6376473903656006,0.9307530412966164,3.5332100908859405,2.762734073132264,3.235334898133156
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.031692393,16.150988,14.917041,2.8608503341674805,0.9107771637897083,3.893867247553037,3.0606227108638935,3.395337958478342
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.0685574,11.420957,10.957769,2.142902374267578,0.8153687377234392,3.5610921413985603,2.5454685769712633,2.979704186827704
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.015021304,18.039892,17.17694,2.8815743923187256,0.9520939343867374,4.105037770443659,3.2679447881117705,3.530790243782559
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.036693648,13.581998,12.450206,2.290107250213623,0.9062988393405629,4.0695757226073646,3.0777292063301505,3.2959905684612845
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.018416038,7.35034,6.2704763,1.6246793270111084,0.7729758532395244,3.8602548564751364,2.9112502002733387,3.3241972607016934
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.044458814,17.098383,15.673633,2.416231632232666,0.8958442533660229,3.777112736736604,3.0392514047499257,3.4166038951322006
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.035728455,15.367168,14.738828,2.540037155151367,0.9056659128315782,3.8229431136745236,2.784692436169333,3.1255001061502137
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.039779965,16.425112,15.609254,2.7568376064300537,0.9309219072870963,4.057652420760782,3.2545396677451093,3.51739882623699
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.010569734,20.578499,19.308033,2.9650166034698486,0.9197569769892445,4.171519072947984,3.365658137903176,3.627069786351125
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.021370023,15.874784,14.993742,2.488469362258911,0.8808260861884473,3.9911141991886376,3.067140902612976,3.358453237706826
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.029900992,8.357948,7.2078805,1.5755876302719116,0.7283703221130665,3.947697928649437,2.8426444399130357,3.1761684109930277
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.039768912,17.806444,16.724886,2.8277902603149414,0.9268077716946193,4.149729051379891,3.2599584767155867,3.488751882642712
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.027787497,13.832351,13.01553,2.1480557918548584,0.8697730844278981,3.9652249081944877,3.1523473190507145,3.487170448969319
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.022488862,14.873061,14.064033,2.4536564350128174,0.8832209548639179,4.160972379540016,3.337424370160989,3.5653195923331698
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.012384797,22.690125,21.485413,3.287548303604126,0.9538071720721741,4.182642406082139,3.355670532582154,3.5482026566706795
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.012767748,22.867178,22.03437,3.0703840255737305,0.9704633975651237,4.207417612091543,3.522001626404192,3.749397146696524
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.025868377,14.192734,13.62738,2.0038833618164062,0.843056181878146,3.812461259098624,2.999486799689634,3.4082453988107995
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.003874478,26.35996,22.173054,4.184229373931885,0.9816994934354607,4.196569176560292,3.4282819655474035,3.637271860519126
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.022196092,11.858986,11.118984,1.982503890991211,0.8490286474107634,3.767945912700892,2.8952431224435102,3.309029597215489
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.010847795,10.224659,9.629356,2.078188180923462,0.8336825569796491,3.8443647393582783,2.8373643768303247,3.2291302419812506
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.018961132,13.6957855,12.368689,1.9522526264190674,0.7957148454511365,4.034044898934733,2.9898941282673697,3.305561100636089
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.03795375,22.105625,20.962729,3.0298726558685303,0.942380514451068,4.14006975334955,3.313230414147136,3.5449905443250573
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.039042223,9.48489,8.804232,1.6110224723815918,0.7925608460470948,3.881418800571919,2.8128966473276873,3.1121577818675807
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.04134839,19.733282,19.101887,2.4780194759368896,0.9271511049065816,3.751066653856493,2.880845383479944,3.2454535425635123
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.031154092,8.570878,7.629114,1.3708019256591797,0.48743732127341055,3.9366633541537723,2.320318217692187,2.6140712189722497
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.008493858,20.577713,20.2374,2.864720106124878,0.9499964445098554,3.792429615332294,3.042860300632793,3.46171809323406
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.015041091,21.22863,18.95332,3.2949390411376953,0.9682183605170229,4.060203075261596,3.305903119253074,3.5679091422304396
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.01817001,15.353905,14.8361025,2.454777479171753,0.9141293390280376,4.1252533494079975,3.273367407222936,3.5302123852980283
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.014188162,13.642282,13.421287,2.818671703338623,0.9365303479117109,4.069681902914105,3.209711026368503,3.486689981427104
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.023390392,22.340965,21.597433,3.151759386062622,0.9697577842508215,4.09852380999041,3.2145701977541665,3.453978562055332
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.04245397,10.822085,10.313358,1.9375944137573242,0.8579677037878746,3.740598454957377,2.819151643841231,3.161255419808384
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.05738572,18.213013,16.973816,2.781966209411621,0.9032648086730344,4.089339391173092,3.028586005713263,3.270219539435839
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.016357534,15.513948,14.581727,2.652398109436035,0.9202999546138314,4.1361359388882795,3.262200845967735,3.5033850661292467
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.01560976,20.363697,19.85284,2.9993042945861816,0.9426173087688763,3.9620315275172917,3.09022452952583,3.40945442680473
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.017059777,18.805225,16.815279,3.1175119876861572,0.9535673508346629,4.125673950937427,3.3346378007244546,3.5717107294614463
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.013972804,15.749208,15.003981,2.6967055797576904,0.9386713850242655,4.084458908833953,3.266680855490249,3.5253992625083233
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.014041496,23.80173,22.646315,3.187343120574951,0.9540254458204248,4.192530229899054,3.4186150233880754,3.6229561141106523
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.06531756,14.099551,13.370783,2.0465853214263916,0.7944242113935317,3.9828936506512918,2.907667678975568,3.1672320280010413


==> kd_icassp24-main/metric_results/size/student30k_gTF_sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.089349546,5.5285654,4.844094,1.2117267847061157,0.5427744780706253,3.527714052027994,2.0326657879746555,2.328105583792357
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.026440052,11.02014,10.456761,1.7398573160171509,0.8296243565402097,3.839211464445918,2.7276484356959085,3.0324445387467036
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.020029861,19.88995,18.791029,2.6498029232025146,0.9400923539607812,4.140735966662152,3.3353196493578676,3.571884023699014
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.015509482,15.896557,14.95126,2.7984254360198975,0.9283353033996309,3.3226657319043413,2.979864680226723,3.6245880286506122
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.04895006,6.314589,5.62337,1.3535847663879395,0.5498503477846425,3.621253976502768,2.0260880057204065,2.3322468545724324
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.01844389,14.574634,14.254227,2.4907281398773193,0.9031573767827332,3.7210482105675373,2.9768987199671626,3.4181032846964206
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.015467935,15.781536,14.420524,2.432511329650879,0.8927262059605168,4.144979499767958,3.169451279400533,3.4079147106682304
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.043972112,3.3571665,3.223971,1.385195016860962,0.6801575183701757,3.189436624162181,2.3016085532875357,2.7854228000853536
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.0096467305,20.317064,19.106577,2.959296941757202,0.9698940633531441,3.8733852775006214,2.889471072767705,3.2595717572052605
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.01161265,17.91218,16.87068,2.7300262451171875,0.9137416319953051,4.09043269256947,3.214879598133455,3.5116369223178254
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08332867,10.503793,8.705981,1.434768557548523,0.6757197381140384,3.7447186086826374,2.2190645078268165,2.4876771500283374
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.037588287,16.780697,13.314884,1.8810436725616455,0.7423483511953923,3.990896400928089,2.88378214049762,3.2035772605495847
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.028647058,21.21261,18.311478,2.7624545097351074,0.9092230401920781,3.989353410416796,3.021532190378925,3.3360695858193834
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.018484766,17.669943,16.266802,2.5567550659179688,0.9460492541095005,3.71327857975239,2.7996893572911596,3.2252038550230386
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.036813997,16.795942,16.328527,2.300173759460449,0.8940069299970893,3.7723935903149437,2.864347706645648,3.209347421694786
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.045118906,14.002201,13.644374,2.0992798805236816,0.8748250492005277,3.9790076569569806,3.2709725450599194,3.5842841440958892
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.013955288,19.0351,18.11299,2.357048273086548,0.9250579687690953,4.096650505843485,3.243746136943388,3.5155646154476408
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.030766953,11.644524,11.035792,1.9642930030822754,0.8375293297116951,3.7370436163538834,2.7560645409635405,3.147230661787176
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.010755353,19.899757,19.135986,2.6670756340026855,0.9381369280401077,4.03039604795141,3.197100806702706,3.525309937665538
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.03343609,16.785355,16.205708,1.8998992443084717,0.8777357413114817,4.002638717550598,3.1998379924799076,3.5043867032038567
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.05637289,8.046313,6.505668,1.3745133876800537,0.6237551029893393,3.3517324218969335,2.1092147866050532,2.5330305277340384
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.01556485,11.852246,11.410568,1.960810899734497,0.8320088932175128,3.9550231393132798,3.1635328955584,3.5350923508202863
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.023926683,10.68582,10.462711,1.947595477104187,0.8805207973993714,4.158424076550576,3.3798950794403217,3.6167012814416806
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.017800936,6.4509068,5.0559025,1.3070287704467773,0.7584120486002387,3.331094543007335,2.41842548732759,2.920617030102207
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.01227739,18.546404,17.963627,2.568633556365967,0.926278031054805,4.127013205050334,3.3636796949670047,3.6181128435300867
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.032426853,15.85755,13.844396,2.4913225173950195,0.935851275824674,4.093125150880531,3.350320500608359,3.608508936803283
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.06927148,14.739098,13.398548,1.492324709892273,0.7411292298441641,3.765225298510356,2.6406785460842284,3.0146559946746962
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.023706827,16.748907,15.933735,1.9027657508850098,0.8870007409303885,4.12486451800365,3.241844798240717,3.5108158960989675
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.033576585,10.83147,10.080055,1.6533401012420654,0.7777428127628887,3.6384882465860517,2.5111862856519918,2.8866031338533267
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.016352972,19.251417,17.409552,2.885023832321167,0.9669738077992404,4.086139416747217,3.439183135320704,3.707984806256607
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.02130218,13.2417,12.7638235,1.9733024835586548,0.8575541929366083,3.8658600945086423,3.069167269015052,3.454116904672982
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.023284199,11.420631,10.726691,2.1641342639923096,0.8856199109147633,4.053474897668586,3.2548188398974216,3.5432199147087737
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.020420719,16.686317,16.130089,2.060401678085327,0.8652078071822393,3.9604167718317216,3.164290991049742,3.497846364102069
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.04417294,14.754789,14.24628,2.147590398788452,0.8845954204798704,3.588269943352552,2.391011828160023,2.7876382107508784
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.01773938,11.423078,11.102032,2.030675172805786,0.8926448003091718,3.8958703072303518,2.8683342857267524,3.186277037597175
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.046041593,13.454031,12.791837,2.096035957336426,0.8239518265072094,4.026173925144267,3.2134024173466957,3.499031081253645
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.03662093,12.619235,11.692304,1.6597245931625366,0.8339481022602079,4.0508769998900735,3.177273549767527,3.4516676211015755
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.04535169,14.312003,13.525538,1.9981465339660645,0.8636417393401193,4.004892024905134,3.2311832966906837,3.5392843490153276
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.024139233,19.64329,18.190998,3.1531624794006348,0.9164711891634297,4.095185883704214,3.340601137263131,3.5960403619370225
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.021032736,12.452319,11.859416,1.7894178628921509,0.8314641279914112,3.7432860863504143,2.962601151902807,3.386871163158459
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.03768754,15.121315,13.652708,2.4431614875793457,0.8835699477536846,3.7682589712800354,2.86819035004487,3.235307266650445
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.03618684,17.907295,15.719959,2.4154698848724365,0.8858719024066379,3.7577714089006093,2.985865804121945,3.38185501517786
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.030302532,8.0929985,7.446848,1.5193921327590942,0.7170441153458913,3.7784287687377613,2.4714687838326963,2.7766226720458858
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.015915174,19.767208,19.078548,3.1393542289733887,0.9491721397284338,4.163185582698361,3.387165129907946,3.6213020372732316
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.021652052,17.849808,16.469976,2.5465872287750244,0.9200465946788546,3.731558895778118,3.100441551485261,3.532066715760378
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.04242386,12.013763,10.920909,2.213054895401001,0.8448661609659833,3.7341043553045816,2.6757729187300883,3.025519789192813
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.08216651,16.913004,14.470117,1.8159866333007812,0.8056655122759468,4.040302328240016,3.112764090082004,3.3893495374636715
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.047057945,8.48296,8.337505,1.520704984664917,0.8005298463984051,2.9827707328567157,2.3185207921739774,3.0966461651376904
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.032511145,7.665443,7.1137805,1.3674952983856201,0.6794151087555939,3.403478251472839,2.410859305734643,2.9398853983243023
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.0319479,14.935366,14.564901,2.0491764545440674,0.853977996689545,3.507454600966865,2.7967611407104123,3.282054701704418
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.03307843,12.40874,11.47176,1.7377820014953613,0.7996269851537219,4.017167555365687,3.1325869876292245,3.429723958335033
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.007124504,14.483647,14.084912,2.7753307819366455,0.9569238493001528,4.053466621239395,3.246922084715114,3.5575131567019596
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.021166656,13.115849,12.343123,2.2258453369140625,0.8856970975484805,3.9356404836811114,2.830366991673207,3.114861526996645
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.034092963,15.849989,15.17807,2.0665481090545654,0.8982876247139048,2.814067087925168,2.612797181390952,3.461780494427864
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.017953675,17.451473,16.911612,2.688408374786377,0.9587475717763931,4.100538281250679,3.3346739831741408,3.5889499424194162
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.052062307,12.930997,12.302617,1.8746447563171387,0.7714419945383385,3.8265505674981943,2.9915431735064524,3.3528657502086285
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.02090326,15.984848,15.402549,2.611426591873169,0.9456114437017943,4.15573471065913,3.313230557195913,3.5653496170264187
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.025283275,13.564181,12.527735,2.3748462200164795,0.8831552385254675,3.58982539093433,3.1065059764182648,3.6431697142544994
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.010733805,14.753711,13.968767,2.371258497238159,0.9055106744873506,3.091712405924949,2.6352772549695134,3.4556122275363483
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.014946062,16.322834,15.20479,2.744558811187744,0.9526029237123427,4.143121677061526,3.3278047052963076,3.5657021099032336
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.04644428,10.542568,10.107316,1.6021497249603271,0.7228606424563343,3.9205987676413505,2.9673547926397923,3.286272502008918
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.018254919,15.945416,15.409783,2.293429374694824,0.9090328003540233,4.032148791968039,3.2904319922881036,3.610773297534644
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.017255444,17.17001,16.515863,2.8984203338623047,0.9319970461867925,3.8526016052787515,3.015229724529963,3.334740122556076
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.015387675,16.664722,15.6112995,2.4433135986328125,0.891494238001032,3.488613542764334,2.859079986501638,3.4438476036571495
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.025509873,14.90793,13.922164,2.532104015350342,0.9152814616618854,4.146635581631688,3.352605046696324,3.5989857218958687
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.02654701,16.2514,15.040049,2.081622362136841,0.8783869785336822,4.0757963516183136,3.3334916224832214,3.5857640843917595
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.04228611,17.836136,17.250414,2.1913444995880127,0.8944973016184876,4.124602433129287,3.251975819480884,3.472647271387213
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.041029047,8.691534,8.3813305,1.6873507499694824,0.8361382029500619,3.5909435414296182,2.890732222727765,3.3437292163756513
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.042156603,11.886815,11.053672,2.0174808502197266,0.8650219860817234,3.626613699832526,2.3758197069278904,2.743463445627561
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.03167268,15.023948,14.581376,2.071437358856201,0.8776475917585151,3.990213256304913,3.1345977911745235,3.459205482365861
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.025484174,16.310785,15.570595,2.0734357833862305,0.8048284137122195,3.650189771076427,3.0699737477984876,3.5896723614042814
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.03617136,16.901478,15.828086,2.8692626953125,0.9285244769777085,4.1910606602143305,3.545259910429684,3.757676829865349
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.018636236,15.313068,14.443598,2.1076810359954834,0.875295785085184,3.801682239373875,3.0821581828189863,3.5076123464830906
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.019957773,19.481739,18.735395,2.266044855117798,0.8825310261817907,3.8200895990213644,2.8835006195227,3.251186319774829
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.021205265,18.334158,17.59864,3.059796094894409,0.943966940790499,3.8859811636879424,2.9257502132349127,3.2505772290868093
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.028087836,6.3095117,5.8192997,1.2295457124710083,0.6548992495783372,3.8355690187525227,2.7101657861175408,3.1139595754901466
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.041689508,8.037968,7.8077893,1.9275784492492676,0.8419074072781675,3.444291489718244,2.6787768052729204,3.1156479366358223
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.03207597,15.565833,14.51341,2.7444491386413574,0.9306390529237336,3.8819359845668915,3.175547150943238,3.542775510144112
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.026184175,12.646397,11.690723,1.909766674041748,0.8168722906376256,3.8132589819508818,2.5549746589102953,2.9389944822119007
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.016410291,16.68601,15.725516,2.359452962875366,0.8734657712620981,3.9441483418125527,3.2365760307562215,3.592466234609722
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.033629593,20.675047,19.329653,2.6562983989715576,0.8996373797785115,3.590386969717197,2.8477472473188166,3.2858457324173345
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.061235465,8.997703,8.766407,1.5254361629486084,0.7704160253615321,2.523092624164351,2.222872165770245,3.119736530803812
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.026240671,15.659029,15.15854,2.234332799911499,0.926916113732803,3.942329312532359,3.1656326077663492,3.497576933270984
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.014937095,16.54389,15.623042,2.82082200050354,0.9199636455041484,4.059926018502889,3.036166197038748,3.2870295567405012
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.007891067,23.543945,22.181644,3.3625683784484863,0.9749556488191067,3.7692361471935545,3.13154478743602,3.5822842117583917
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.009186426,16.397526,15.133705,2.6494193077087402,0.9683400055826239,3.799565288834584,3.1055626435438164,3.5097118678772232
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.043578364,12.91084,11.617039,1.7011911869049072,0.709078858333755,3.904701364615904,2.8386004710660457,3.1259269598770185
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.010195632,20.54298,19.888374,3.4425671100616455,0.9606503613644136,3.852758263815544,3.0927810965592824,3.477523760427882
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.0225286,18.01612,16.253082,1.9361491203308105,0.8864356339031173,4.023938795446519,3.2654071697292935,3.576697888921733
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.028450627,12.1815815,11.811715,2.149160146713257,0.9086990400532514,3.9551745689877453,3.238412726258537,3.556737711885769
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.02821219,8.421462,7.9919667,1.3375369310379028,0.7183135594893741,3.5496813381365326,2.440440423983739,2.8760747179193897
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.04902271,11.4818735,11.134079,1.9795894622802734,0.8485364879515761,3.4072387709892924,2.657716614432561,3.2189637749602125
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.009403861,16.009184,15.558882,2.9719340801239014,0.9209190777776197,3.882318068349562,3.1818344766653737,3.588086978677564
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.052090418,11.067817,10.143239,1.6055365800857544,0.769691774502181,3.7282080897217105,2.5304352446724336,2.8931765242853156
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.0246203,15.034176,14.659042,2.0773794651031494,0.8439383878126444,3.7026228005811417,2.7616670879955705,3.152249085782011
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.039762497,10.301548,10.040532,1.7034590244293213,0.7597681435355289,3.5046107535081,2.573219883782596,3.0558394580138515
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.015046295,17.88537,16.887062,2.640505790710449,0.9490831745144269,3.881417694071577,3.0232507892420672,3.3722168155061802
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.017072428,23.438902,22.301779,3.1401264667510986,0.954615439741282,3.4334633271292123,2.9834901145776214,3.59565968727521
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.038091443,13.573748,12.804231,1.9298194646835327,0.8657752254010238,3.877713447312617,2.962874986621769,3.296020899493399
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.03542098,6.4594803,5.8346148,1.2989397048950195,0.6688133173035298,3.6810733923591963,2.8534392591587374,3.39580523945357
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.058975767,11.685725,11.073424,1.7913841009140015,0.7936281883037559,3.734600008272441,2.7761719548791293,3.162951742437223
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.015592917,20.187769,18.933104,2.9447638988494873,0.9333948355836967,3.6224709684036576,3.082333767081722,3.584369397512275
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.030050782,15.519958,15.081127,2.2825565338134766,0.9137974727070319,3.964664205910469,3.088522487187357,3.421880256051626
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.031913213,7.3627553,6.061329,1.351643443107605,0.6785106514976617,3.7873677802113557,2.8732690173369897,3.3096632736459037
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.012537161,20.638481,19.922874,2.564108371734619,0.9388697552229213,3.9406855459951453,3.2521335324906007,3.615987384536611
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.023281839,14.329465,11.275697,2.1680378913879395,0.9117634433136026,3.8450094782038455,2.9086991253981864,3.2832490939936254
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.02654417,13.018926,11.882323,1.8706077337265015,0.8113673932825101,4.02858944319685,3.1027543090453302,3.3972941870468505
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.01908837,14.60154,13.851104,2.514387607574463,0.89068510557999,3.983957697127037,3.1592265525328287,3.4752629130901247
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.026551444,18.937227,17.174881,2.440361738204956,0.898549090092019,4.082401692755064,3.1384723573694706,3.4329414939648344
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.036707662,8.436237,8.277118,1.431330680847168,0.7318141733679246,3.3941171534613863,2.5898686770397292,3.050453209618032
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.03164629,16.87772,16.264835,2.6742987632751465,0.9163326686086914,3.6738715483209665,2.9360020273822824,3.3553712137781555
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.014903037,13.696273,13.221229,2.257601022720337,0.9005524005339959,3.7515366004688273,2.9208814864969463,3.3368101564069024
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.038060017,14.670203,13.488924,2.115044116973877,0.8380441609617684,2.431674879688761,2.299944414141338,3.288878068853043
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.07439941,10.295035,9.995033,1.7862036228179932,0.7732553512198251,3.4724204991335705,2.367140402972249,2.782514682912595
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.0180318,16.47281,15.816054,2.568965435028076,0.9201254032280628,3.7275689991100744,3.097798016100367,3.5581905477386573
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.04163509,10.657187,10.123235,1.8717637062072754,0.8626219108579801,3.9698454247895043,3.0315630617783675,3.309176264644042
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.025999151,2.9404356,2.8004491,1.3029903173446655,0.6862664363902161,3.4528283224178598,2.834175111211222,3.435625287761747
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.051464047,15.176424,13.883013,2.0144853591918945,0.8315985579488759,3.7774000192551993,3.086414362144196,3.4801081424873206
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.038461845,14.422921,13.168423,2.1118698120117188,0.8690572903754169,3.7630043141720435,2.835187976618326,3.2164727929815635
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.04218719,15.654932,14.93502,2.5124926567077637,0.9175674748366139,3.9494083369440176,3.1536690617654877,3.4580578619277156
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.011685596,11.823572,11.193569,2.814455986022949,0.8959530514770654,4.0961060769534905,3.2649608765208824,3.559240952344028
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.024351893,13.124134,12.548042,2.1451642513275146,0.8467239469989721,3.78816071781881,2.936467297160404,3.299735853436534
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.03457357,5.8093557,5.4401374,1.3509763479232788,0.6536630677052491,3.466722481703275,2.60019181426817,3.129198526321437
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.04311456,16.371977,15.467174,2.467463731765747,0.8919408239131662,4.08383605603305,3.2616547486547045,3.5271804832952522
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.0296594,12.986988,12.603883,2.0485286712646484,0.8599865118653526,3.451202077074669,2.9308566643080174,3.5212049140128494
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.0242388,14.292948,13.550837,2.2063469886779785,0.8613197006942522,4.138749471158196,3.2684972034189794,3.518632710676711
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.014188275,19.420605,18.677008,2.6238059997558594,0.9336618466036881,4.107019256326112,3.3367508680868387,3.5903477888573367
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013930753,21.273329,20.529112,2.791944742202759,0.957708041650596,4.158317259417565,3.4853788759591042,3.7498052509777438
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.027227653,16.327545,15.388998,2.069059133529663,0.8538916929865737,3.965860836138634,3.056350821662654,3.4337349467436464
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.005221692,22.353682,19.924822,4.0136332511901855,0.9708503757080215,4.195929231990893,3.3950104511406582,3.5973147571574513
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.027527208,9.128043,8.702857,1.4965260028839111,0.7791910969695319,3.167357603689338,2.6531856709843193,3.341823543997174
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.013646942,8.721767,8.519552,1.682802677154541,0.81090233316736,3.287534018328467,2.4165883128366867,3.035886541016284
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.026826737,10.436683,9.753727,1.4235141277313232,0.7124981441218821,3.159602215919251,2.7549187945653144,3.540793029317277
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.040710714,20.866693,19.640636,2.7302801609039307,0.9225561630543277,4.191446621233257,3.4350830929272225,3.654113385592851
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.041451037,7.7809167,7.272964,1.5152561664581299,0.7670552517034763,3.443107419985872,2.3666025544253726,2.8332470724875938
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.041737385,18.084507,17.43688,2.227090358734131,0.9077369803513463,3.7880301214584486,2.8462595655804153,3.197926362325179
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.035474673,5.2623835,4.8794866,1.3124066591262817,0.43262617045673474,3.5031825358409425,2.3023309010320228,2.7888188373309473
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.009625208,18.61603,18.305225,2.5281267166137695,0.913301249728937,3.8196487650000286,3.0521676775093907,3.453625449130858
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.017048215,20.287184,18.470757,3.1185529232025146,0.9549921275660977,3.879042461591336,3.199937239226785,3.5377081637266743
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.020213569,16.0436,15.321537,2.2783010005950928,0.8801928730776525,4.022599985081715,3.2702284907863852,3.583093482254282
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.016590878,9.69148,9.55055,2.1438679695129395,0.9022366500355428,3.8858343792083003,3.0442508989872277,3.391664091273264
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.025337903,21.277569,20.57165,2.9155397415161133,0.9576587963579755,3.919550121681154,3.116753810125024,3.432009941286517
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.048710354,10.113172,9.917006,1.7273510694503784,0.8238951176206228,3.4867386058617837,2.618615884505948,3.0949728701166257
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.061472982,16.261591,14.802824,2.451399087905884,0.872356995785698,4.028957046507203,3.0052387221530563,3.277378226647626
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.018805617,14.446663,14.019737,2.2599096298217773,0.8978104093232899,3.986235908907453,3.119463759859494,3.422786606587054
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.019084694,14.677316,14.467756,2.36962628364563,0.917943562364106,3.65283937927739,2.883205911549844,3.3448458266339087
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.019065456,18.549034,16.37897,2.6661083698272705,0.9372304987975625,4.023606396109261,3.297848939220601,3.584596719254204
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.015922591,12.911292,12.766302,2.448448896408081,0.9150761625182975,3.9804077082873004,3.170767975964029,3.4754725934389956
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.01530229,22.411285,21.536316,2.945726156234741,0.9414574310534728,4.19492785661331,3.4405068233676994,3.6482589238572283
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.067690305,13.253004,12.334424,1.8207190036773682,0.7570556490611736,3.9828705626542016,2.842212664573971,3.111944525759991


==> kd_icassp24-main/metric_results/size/student30k_sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.09063961,5.037122,4.2278223,1.215775966644287,0.5270038230618749,3.566399886709397,2.0220037407022637,2.3027084445263504
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.028047884,10.051596,7.374065,1.5584893226623535,0.7704144808962347,3.9078102136326915,2.706804718001313,2.9856971012085136
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.020183643,18.87275,17.785442,2.6377272605895996,0.929867343997252,4.17179476027215,3.360124166733645,3.585996592443893
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.015852356,15.765513,14.925592,2.7915947437286377,0.925100927827715,3.77434192627687,3.206399990472066,3.6265843209697723
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.05024526,5.203909,4.543733,1.2195158004760742,0.5079063992582769,3.566647288360691,2.0012129860515357,2.259141264880619
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.018890122,13.974395,13.668767,2.2966272830963135,0.8869530057001901,3.9002550672862597,3.125964325400024,3.5060513003309217
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.016752964,14.92106,13.298089,2.248453140258789,0.868496735060156,4.120086636779933,3.161717505147229,3.4203646326723005
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.04552259,2.8070362,2.5575979,1.327423334121704,0.6263149929153361,2.943624486875241,2.2520445162711593,2.9003369922837496
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009653886,17.989561,17.528563,2.8500988483428955,0.969375404701517,4.002062103391204,3.0201660419652856,3.3397898388719782
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.011779493,15.03295,13.657209,2.528225898742676,0.885984156457422,4.095887170359778,3.233192015186657,3.538673062082652
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.08508659,9.877056,7.750459,1.3302669525146484,0.6567685606026301,3.6848485491934255,2.251269754483543,2.567545076731977
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.038280584,13.959187,11.578437,1.8766028881072998,0.7204599197510244,4.043035761691052,2.79032152227851,3.07890604554611
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.029807774,21.330357,17.908924,2.5588343143463135,0.9077339511913606,3.994004772658813,3.025032381478617,3.3292066802462097
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.019424405,15.058067,13.979314,2.119128465652466,0.924869152053386,3.77784619640029,2.9634571529424076,3.360763860788167
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.040269583,16.005669,15.560825,2.135209560394287,0.8666160250068771,3.8881767661266053,3.0229920233366268,3.335998218690949
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.04638628,13.318483,12.713761,2.0111465454101562,0.851254709062556,4.009593161094447,3.265200121964138,3.5666911442582645
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.013759942,18.560795,17.649834,2.3894290924072266,0.9216877993429982,4.102811182381542,3.2584050915627216,3.530266761150597
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.03120436,9.915116,8.957749,1.7410073280334473,0.8151673639002607,3.804867123264245,2.8029011493210416,3.157273434726409
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.011409844,17.42969,16.399673,2.603302240371704,0.9145962525450355,3.972822261494298,3.168412381283673,3.53557312690322
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.035667997,14.133222,13.3087845,1.7101788520812988,0.8374513000435834,4.009340853166497,3.1782653336983637,3.493759009968899
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.05878576,5.81697,4.798318,1.2630692720413208,0.5505481663618956,3.4907132845404414,2.039921789113838,2.41842069408875
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.015270828,10.10542,9.266235,1.861189603805542,0.808463498073539,4.0347647851857324,3.2057370870456983,3.5372247984109064
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.024614641,10.494574,10.239138,1.8539454936981201,0.8698018858412093,4.069446058799802,3.2998000197462267,3.576106339140874
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.018718751,7.324614,2.119431,1.273069143295288,0.6921904852610127,3.5965168937862333,2.62272799922635,3.0814729992927763
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.012578145,18.753393,18.064528,2.6228225231170654,0.9098636788766906,4.1489212443518,3.3606761494106423,3.602145106181767
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.032517985,15.62822,14.350229,2.3158769607543945,0.9292924911211082,4.105401676172478,3.3369697646737406,3.5815135390730606
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.07118671,13.30687,12.096902,1.4558950662612915,0.7233798839339329,3.7496869408404185,2.582071277645623,2.95150722898609
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.024635008,14.19266,13.570466,1.7464573383331299,0.8761483703115827,3.9554958345354008,3.050309813784979,3.3711877259690013
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.03446349,11.118725,9.737447,1.670254111289978,0.7715796037983366,3.873609893238511,2.7844609328159144,3.0954309447438773
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.01948198,18.06328,16.511562,2.497743844985962,0.9451367848522124,4.142301599326381,3.458436600934164,3.705046294367864
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.022630397,11.328122,10.673224,1.9103376865386963,0.8140122595692902,3.7531267065993186,2.7826361346155872,3.2104082716984212
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.02151793,14.260312,13.584918,2.2260138988494873,0.9059988875276626,4.118227104700748,3.2963749830247555,3.5533143717220654
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.020018881,16.58176,15.95052,2.0691869258880615,0.8643234047189855,4.0859273067286725,3.2831127028429394,3.5642414691014808
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.047840152,11.650205,11.288295,1.880711317062378,0.847462989157806,3.433315220305076,2.4275220723301456,2.860406633981913
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.020421382,10.318531,9.921984,1.759163737297058,0.8530624342639567,3.831628111358402,2.7592989746903913,3.067685668537673
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.04529799,13.777253,13.150137,2.0792558193206787,0.8226939545583217,4.0922556261367875,3.2306911025641374,3.479780199952488
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.03826909,11.232095,10.435692,1.568532943725586,0.8012024133891672,3.991296460631972,3.0955887893294114,3.380840250116652
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.046841256,13.879911,12.815886,1.861523151397705,0.8583772458060444,4.031057628737713,3.1806407957212044,3.4727479696988817
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.025472965,17.999496,16.793743,2.8882853984832764,0.9082794337359886,4.123559547716895,3.3352182203724894,3.5899890571554085
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.01986929,11.434918,10.593176,1.8385931253433228,0.8063225658689605,4.018697999926786,3.1279441096970166,3.43988857307093
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.038147222,13.926517,11.980039,2.243433713912964,0.8670184223307232,3.9692690766482617,3.021917268559568,3.3063241855836933
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.036567792,16.143078,14.438093,2.291902780532837,0.8610522923942681,3.7909459206072498,2.9485993785697255,3.3301273518192422
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.031109015,8.072429,6.9400735,1.4748750925064087,0.6902002764393117,3.8731597875480466,2.420364541498946,2.6921066750385116
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.016348721,16.94554,16.517872,2.93780517578125,0.9228851222109211,4.18483626772839,3.3759780315645673,3.619847587004223
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.02158332,17.830944,16.270576,2.5287892818450928,0.9181690153804014,3.979723431279429,3.2095308766371144,3.515496099878428
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.04257442,12.267908,10.698471,2.0962326526641846,0.8264981993446135,3.7936082556462,2.683753238547501,3.0057984180098205
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.08244354,16.93905,14.680987,1.927872657775879,0.8164751701060088,4.015170483659448,3.1094347058549205,3.401687710512222
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.045468077,7.8868093,7.523647,1.427706241607666,0.7537539039317266,3.0322712199159985,2.349790852823434,2.97988835111972
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.033491164,6.479923,6.01857,1.319149374961853,0.6642904818643254,3.5260882320021327,2.3122601207196234,2.7347501219901567
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.0325824,14.6499,13.995535,2.0384790897369385,0.8436934102548092,3.7894005065870546,2.9667500146125905,3.3586563733838717
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.035183154,12.196392,10.680029,1.704500675201416,0.7795466504165833,3.8869507548523767,2.962984642889653,3.3158200133836355
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.007781764,13.6957855,13.315011,2.7369606494903564,0.9359207711388349,4.120586350277862,3.2804832635225223,3.559427169669224
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.021696787,12.199724,11.461778,2.041684627532959,0.8726299573668189,4.013003327674704,2.9225423127098185,3.1790782521650547
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.033693578,15.190696,14.545648,1.853642225265503,0.8809729416182579,3.4084794346359852,2.907173822478742,3.4963062227131174
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.019221973,15.935528,15.457894,2.4288086891174316,0.9516495797943139,4.044494810743617,3.310739341791432,3.5836782876859017
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.052166604,12.908193,12.351717,1.9016594886779785,0.7641734649987122,3.7936145985650027,2.9824136895456306,3.3613540265257478
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.020985043,13.86586,13.233134,2.5739972591400146,0.9297671958678275,4.1469099351907674,3.3302946915155007,3.5829359119392614
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.02689322,12.511783,10.8178005,2.1352081298828125,0.8526812239001605,3.5062502122756136,2.941233829866736,3.5280829313310758
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.012571441,12.780081,11.912491,2.059314012527466,0.8471531842866633,3.1923717689188287,2.5837516319610816,3.294710085168192
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.016765289,14.602951,13.818282,2.422571897506714,0.9258915138848933,4.064326720419148,3.2519888406523285,3.526346631993429
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.04761817,6.806343,6.578224,1.5206172466278076,0.6881359472862986,3.9817124827343315,2.970710242037064,3.2558911839511966
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.017511344,15.196224,14.111635,2.247317314147949,0.899003190511602,4.0474371490337315,3.3018965060290313,3.6236787482415114
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.018627537,17.2486,16.2453,2.9665873050689697,0.9258537033519924,3.9397935718080683,3.0856167517091495,3.3775080044269448
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.01673067,14.588467,12.719519,2.1782078742980957,0.8544300092196376,3.240475619805042,2.7714409838523784,3.509492585458338
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.02630937,14.540684,13.007906,2.461174488067627,0.9041791902198508,3.975650814888131,3.167293251322986,3.484446247588683
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.026220301,16.559042,14.975809,2.268207311630249,0.8647089644788007,4.0986303453271375,3.339881724437189,3.6092071359699465
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.042821836,16.734968,16.203636,2.215540885925293,0.8908361098060411,4.039698850779537,3.145060804689781,3.387272196885833
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.041365117,8.384186,8.086879,1.6050031185150146,0.8327712197627523,3.439495359128317,2.8095326783215944,3.3406713125399725
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.043778475,11.136574,8.784652,1.8822388648986816,0.8317070036504695,3.6797016425141003,2.279866665931547,2.6012813817813196
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.031011796,14.8442135,14.109836,2.187488555908203,0.8673877864770875,3.9496203894552764,3.0765297701840053,3.4193674762576003
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.025068492,14.306612,13.403448,2.0475058555603027,0.7375582448707273,3.4866101834958845,2.9297120005003365,3.54238068303874
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.037387896,15.125641,13.841952,2.5336990356445312,0.920156265954621,4.195389477942564,3.5346790954366964,3.7387991994291605
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.019029234,12.246377,10.873927,2.133242130279541,0.883444689560769,3.805035869940175,2.9251235052436453,3.310405573421029
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.020332819,17.85892,16.91043,2.1262733936309814,0.8521806743688649,3.9303041731441315,2.88263617158565,3.2089725249254517
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.02289251,15.763691,14.936934,2.807356834411621,0.9183045514439705,3.894683528744534,2.9783061679699547,3.31229389925644
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.028750913,6.105767,4.761742,1.208534598350525,0.6128260812627696,3.8727992003962424,2.6590850766889718,3.031946010086147
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.045047663,7.529699,7.327104,1.700791358947754,0.8172361307982944,3.2012052610497994,2.5305463045431855,3.1167711112159626
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.031603478,15.47748,14.3031845,2.7721805572509766,0.9313074335796884,3.660426075789979,3.015025873608494,3.48821808937477
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.02689441,12.45039,10.312996,1.6817283630371094,0.7986172645864018,3.7543055603701267,2.5673324260988477,2.963860828861569
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.018614812,14.586163,13.673555,2.1095755100250244,0.829946900038436,3.6872537276979838,3.0881506598900317,3.576265820273626
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.032799065,19.608143,18.255257,2.6299800872802734,0.8902471329240457,3.863464842921873,2.991747532744223,3.3197351010450964
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.06338051,8.096239,7.64583,1.464609980583191,0.7347253873674874,2.618966247289788,2.289542045741491,3.1212720780348953
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.027628636,15.321909,14.646075,2.2706432342529297,0.9214995005187793,3.926281666566827,3.0987591430903962,3.4274927496672793
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.01629306,14.904726,13.254002,2.5269289016723633,0.8878902840689347,3.9753261339030947,2.9444562624309008,3.2151656552664365
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.0081722215,19.547012,18.415691,3.201887845993042,0.9643368357245325,3.7338892322661357,3.104436232106802,3.5650294134335168
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.009495514,15.836384,14.672969,2.59875226020813,0.9587316942563707,3.969909102516832,3.19032775983959,3.526358667751788
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.0436826,13.008585,11.127116,1.7163867950439453,0.6778725108532712,3.8455373574380243,2.706050358508324,3.0268782785501966
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.010452541,19.882504,18.992,3.3273754119873047,0.9548670066573688,3.973983979799762,3.1120251364190783,3.4441567586229085
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.022400934,12.686774,11.49839,1.8718209266662598,0.8719827367828739,3.998291411734031,3.1339360533312686,3.446280334555967
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.02942097,12.032361,11.590551,2.0497078895568848,0.9018506915932224,4.069992936893127,3.2901336264199834,3.5624721625510904
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.028854314,7.295205,5.7846184,1.2965960502624512,0.6900834742391447,3.773084651962188,2.5684233267860748,2.9490507412915705
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.048779093,10.31759,9.61366,1.7510619163513184,0.81131787529697,3.3806399223322803,2.5662839621661346,3.0727499476508715
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.009906676,13.669084,13.31559,3.039630651473999,0.9059688767519632,4.007979543383803,3.2433042748678584,3.579415389084906
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.053467307,10.354165,9.551185,1.5141935348510742,0.7471047384594653,3.7732183689410803,2.6587875186636643,3.010809202924748
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.025608592,14.225049,13.357474,1.8093616962432861,0.8129624082678926,3.7203604293262655,2.821579930571277,3.1969798261186457
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.037913788,10.526166,9.929206,1.8185558319091797,0.7568204627984567,3.9034755727777526,2.7335463866710628,3.028479968378855
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.015901068,16.197714,15.460448,2.3625924587249756,0.9367830996508457,3.893078391732093,3.056222379147583,3.3994948572859025
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.017017689,22.448242,21.041454,3.062502145767212,0.954847939064636,3.8231175173619496,3.1118463181353127,3.519642774423193
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.0387619,12.962078,11.227968,1.7867350578308105,0.8456878541855317,3.9082307749770715,3.0268883734688603,3.3589780138916603
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.03620796,5.961437,5.274682,1.3287756443023682,0.6487962557660849,3.641342681061171,2.8234686883417544,3.361979078798516
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.05926258,11.412675,10.964158,1.676668405532837,0.794542366212071,3.7101753445485475,2.864024265568553,3.2620514223287804
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.015681297,18.78216,17.846128,2.8059308528900146,0.928857586895939,4.080728661231645,3.3351159362526137,3.611503047376899
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.029904092,15.649942,14.927827,2.2719643115997314,0.9017530967366454,3.9093629723991983,3.0535033982580386,3.4088455056120175
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.031208122,7.299247,5.8518543,1.3856024742126465,0.6576801180460357,3.631936362388373,2.667971110653258,3.186059274549157
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.013101282,19.856768,19.12196,2.377244472503662,0.9152105571238887,3.904376697380661,3.245309923729227,3.619603674674394
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.023977121,13.877175,12.769339,1.848832130432129,0.8901505920978342,3.546271053510612,2.8390590032221,3.346319820494092
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.02644315,12.583552,11.127963,1.652414083480835,0.7679712824680267,4.067068614012004,3.112824242114222,3.407379988716847
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.021083597,12.461603,11.810268,2.028590202331543,0.8649635656014322,3.909724048256292,3.1255253354020915,3.4845775728423725
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.026892684,16.801723,15.170811,2.3991103172302246,0.8947053938576701,4.1085237495090485,3.210631796356239,3.4948279165567815
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.036097072,8.384982,7.8392634,1.3955621719360352,0.6914873603232591,3.4452547825964155,2.6442861216805564,3.0825585009036507
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.03264625,15.766859,15.154126,2.4992809295654297,0.9048077365057877,3.1523776151940024,2.712511505627371,3.381128971615709
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.015892547,12.979087,12.440922,2.1133861541748047,0.8969156905449622,3.596208358907086,2.655106474329512,3.121423916081848
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.03758886,14.056397,12.936917,2.1829371452331543,0.849122343320833,3.40370389324731,2.7345332355365226,3.287740926499563
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.07636511,9.379431,8.632264,1.6138874292373657,0.7301549530144928,3.3729133831875884,2.284349463251352,2.6900589112338498
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.018466854,14.427522,13.699979,2.317056655883789,0.9106737384458617,3.7597607402642668,3.036741499489761,3.4641543691562298
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.04212837,9.583122,9.082812,1.936899185180664,0.8627777795041062,3.9701563323267557,3.0077065017697384,3.2846688849854124
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.025784148,2.9975126,2.7156541,1.3095474243164062,0.679321293874958,3.7033308345802274,2.7809702335494144,3.260888971390306
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.05344006,14.817731,13.477261,1.975268840789795,0.8158432648539771,3.750931880005452,3.1042968250191447,3.4929916740488025
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.040661097,12.870472,11.288852,1.9582034349441528,0.8440843418002626,3.6802377890669398,2.7575841675846746,3.1572499367962474
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.044192724,14.840766,13.963284,2.310940742492676,0.8999817022009428,3.893778084326107,3.1297277404230406,3.469919218408466
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.013666648,9.377801,8.82007,2.1471195220947266,0.8559435315890733,4.08617271103623,3.2245097956228737,3.512294335666499
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.024482233,13.9835615,12.957965,2.2057182788848877,0.8345496510902223,3.872784022904967,2.925570747452534,3.2629695957110467
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.03458538,5.933229,4.847067,1.314544439315796,0.620653816184567,3.8621922312813055,2.7617470543216216,3.1388031143577733
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.04521811,16.021263,14.883719,2.282958984375,0.8800727487278399,4.075794967134403,3.18435641528257,3.441424902230049
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.029787904,12.577066,11.62623,1.9009993076324463,0.8466804049179796,3.6377076314020096,2.9974749607741584,3.506428348267482
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.024471363,12.77282,12.224174,2.050718307495117,0.834013335660648,4.1774408816677235,3.294625826697677,3.539422890896186
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.014766558,16.761656,16.230879,2.4893369674682617,0.9161075805263829,4.0613088272490465,3.2458931125999264,3.513765742010646
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.014218151,19.131157,18.560078,2.6120946407318115,0.9536901403251982,4.192054883836458,3.505450054971824,3.7542761493683825
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.029332241,13.728244,13.076181,1.888028621673584,0.8385539833884036,3.9045441337053974,3.116551206325375,3.5073346907167378
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0076882853,13.981663,13.472357,2.9566400051116943,0.9465469304821148,4.184606093703891,3.399889696179522,3.613235674703326
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.026352603,7.324634,6.5988574,1.4415569305419922,0.7242641545918616,3.302461620202459,2.6597702663970377,3.2807709302901054
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.014516408,6.7363863,6.2287765,1.5232857465744019,0.7815813629961695,3.3733919026334402,2.3100425885839413,2.883085527620969
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.025730412,9.856476,8.226185,1.389254093170166,0.652942784172064,3.1177816274014,2.642418876594059,3.399979410244158
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.041508023,20.22785,18.95771,2.52775502204895,0.9108041320385122,4.172062373109121,3.3751596454316437,3.5947034275776244
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.0418448,7.763041,7.2846136,1.4838497638702393,0.7448309496378257,3.5424554617656923,2.4887853783303253,2.9019706805502046
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.043969993,17.438553,16.865768,2.0706210136413574,0.8962367090165516,3.6360155206683427,2.7377886436918484,3.1434246221051443
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.03677677,6.5910583,5.605716,1.2773069143295288,0.4310309317784139,3.6040268644137967,2.4485702328887604,2.903576590710863
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.009664794,17.467407,16.66399,2.517306327819824,0.9028754401329415,3.831074852857512,2.9586699796016878,3.3496723744137973
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.017938305,19.25608,17.376432,3.086695909500122,0.943456059286018,3.9570259884497405,3.2442681809788843,3.5517829432142287
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.020569755,10.928212,10.132501,2.0198910236358643,0.8474002791115858,3.9954737940192455,3.212833109052356,3.5523047780149115
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.01762919,9.890195,9.253053,1.9687683582305908,0.8903973153784838,3.9931145846950065,3.159590689599793,3.4781690952514666
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.025489978,19.907732,19.344181,2.7290804386138916,0.9517177969514443,3.9712059907472907,3.089368677071598,3.369017683901415
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.047870234,9.085567,8.728309,1.5882432460784912,0.7966287863709437,3.476301178317995,2.7535307539913205,3.2298450676018726
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.063517444,16.461725,14.805566,2.33099627494812,0.8660028921305384,3.978396889315885,2.9046383934164446,3.177871456617405
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.019471018,12.231155,11.371171,2.0421204566955566,0.8793398690638501,4.038859685294568,3.1806034431493675,3.4855248495661333
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.018436672,14.13293,13.920442,2.4274895191192627,0.9048848497962767,3.87601975791637,2.9411490346215956,3.2796077469404765
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.019249462,17.875568,16.117037,2.6522035598754883,0.9398780818573704,3.961948000425874,3.2381402905097074,3.5503903752135524
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.016071567,10.774759,10.346583,2.384063959121704,0.9050797453670091,3.8520312299902333,3.012376392792388,3.3535988029583255
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.016457066,20.35421,19.441233,2.5423059463500977,0.9126811238571173,4.207861194029888,3.448922257475176,3.6570873593171185
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.06843536,13.3284025,12.50217,1.8162405490875244,0.7471332825485045,3.9815803997700545,2.9118128430622656,3.192578704137154


==> kd_icassp24-main/metric_results/size/student348k_gTF_sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.08153816,6.804724,6.161295,1.3727049827575684,0.6123813258737704,3.3519939047045932,2.2779888027837414,2.7616029865381218
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.02398223,12.765609,10.766015,2.019714117050171,0.8646145602578277,4.044862147419084,2.915543199061376,3.161700522001838
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.019031065,20.656206,19.483395,2.9173455238342285,0.953088217863972,4.1541897815931925,3.3002465297123096,3.5220258565379328
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.013112139,17.073368,15.761844,3.352674961090088,0.956260035490943,4.098185684753466,3.364963907659007,3.5903924336798734
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.046896465,7.9507513,7.3259892,1.358659029006958,0.5850186484506309,3.642872306763403,2.1165376410485863,2.404773806705491
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.0154712945,17.311455,16.8722,3.045515298843384,0.9604832200280403,4.133733227690085,3.2691697552168346,3.504396607129859
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.013329946,18.062958,16.064228,2.8188881874084473,0.9419268867887144,4.149180841891942,3.2748113881952317,3.512074157384113
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.037295487,8.244112,7.547245,1.786525845527649,0.7259759708273014,3.6706361131887775,2.7486054256967023,3.12985434600688
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.010434872,15.530774,15.137505,2.5598130226135254,0.9542384898785766,3.931886014920334,3.05926625505398,3.3998559544678537
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.009785671,20.191776,19.16829,3.295785903930664,0.9389965537821896,4.146056295269744,3.236107289402557,3.5039747071070377
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.0776496,11.450702,10.379739,1.5516573190689087,0.7315453703432195,3.767482658642371,2.4875611968677633,2.804040740872547
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.033772755,16.854753,14.740764,2.1681034564971924,0.8102575655690563,3.9825153002063027,2.9691760150342805,3.2672776941651893
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.027195165,22.65883,19.852158,2.8962419033050537,0.9357078270541266,4.155983559985625,3.2656453573394284,3.505987916735573
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.017202144,19.047873,17.280378,2.9140512943267822,0.9599123840816809,4.040292497185815,3.044202903294929,3.318513063965748
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.033851467,17.245205,16.817577,2.607947587966919,0.9204206987861377,4.020992842788762,3.13411875806126,3.402454318738916
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.041028667,16.497515,16.053839,2.6681292057037354,0.917285504875178,4.0561207668343755,3.369035312124423,3.637598186865259
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.012697389,20.936266,19.610895,2.699944496154785,0.9536694908090505,4.150802585739562,3.315069814238753,3.550846073664576
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.02913366,12.752017,11.775528,2.275513172149658,0.8763745100061587,3.72315520167082,2.964689321393343,3.3879136923789375
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.0089987125,21.563316,20.616041,3.340768575668335,0.9620846775810404,4.176302393802664,3.37419847271244,3.626718368778705
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.02811137,19.109238,18.334734,2.434788465499878,0.9090974715999885,4.150905036407503,3.363870509008388,3.606106536728548
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.05162663,9.698842,8.907068,1.4264494180679321,0.6834659974166839,3.8100159550167136,2.503337210946047,2.8134356675274867
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.012656429,13.882942,13.216895,2.5129122734069824,0.8659912382443589,4.167263759065393,3.3361923435317595,3.5988344381697863
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.01903083,13.432452,13.112423,2.6633834838867188,0.9328143246107966,4.137221710123102,3.4011018281970644,3.626531897043755
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.014302006,9.551932,7.8141522,1.7332983016967773,0.85666535350945,3.785792630156008,2.8465954242089984,3.248794164037204
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.010279393,22.880728,21.188065,3.31087064743042,0.9550393090902787,4.132172398486613,3.3757456702749664,3.631733355399052
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.029188037,17.247362,14.603106,2.8450937271118164,0.9491257989454193,4.144124294800913,3.3825507077163173,3.614901630309123
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.064761326,16.158243,14.640223,1.7319365739822388,0.7739041863692938,3.7756860928291323,2.65980607749544,3.018578902569719
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.02123299,19.985617,18.675611,2.6580650806427,0.9266990982139813,4.147925878307312,3.3502537877430822,3.5983617160559773
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.02869977,13.470094,12.144823,2.0076513290405273,0.8389238192890466,3.998594429865766,2.779550820635676,3.0107620814542067
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.014840099,20.829224,18.226122,3.2022666931152344,0.9844179574395308,4.019084963573416,3.393255394889554,3.689934692451918
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.019425102,15.878204,15.320388,2.507901430130005,0.8922800883040278,4.096843090452111,3.2836493358297125,3.551277914040012
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.019305984,22.333057,20.65158,3.025200843811035,0.9444918827334668,3.9461197651655002,3.26079208574487,3.603673092398924
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.0170911,19.614376,18.745546,2.521832227706909,0.9085540135723359,4.179435617192713,3.352317281157976,3.5815437982001
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.038207818,15.923572,15.536879,2.5713586807250977,0.9192199842968577,3.865957521287676,2.8987678413644637,3.2399826505397535
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.014174513,13.491356,12.834285,2.434445858001709,0.92997190601144,4.1388401120484986,3.1477938880170515,3.382601011234352
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.043569542,14.701387,13.87231,2.2155966758728027,0.8440731217868213,4.076023839191554,3.2337522504336897,3.4735477912175474
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.03134255,15.558468,14.071597,1.9698879718780518,0.8911325715218231,4.157152910994983,3.2787764176106458,3.495145216283075
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.037029378,17.3313,16.827036,2.4109561443328857,0.9030947686346035,4.103378779036125,3.292578880604637,3.552887195547617
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.022544231,20.360687,18.788136,3.316972255706787,0.9469593332104632,4.125454979018622,3.373297042598834,3.61365917683647
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.017044371,14.882046,13.943514,2.1712958812713623,0.8736081306832163,4.129010783061195,3.216388611984151,3.5001667660671183
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.035042647,16.32905,14.551457,2.821206569671631,0.915409222520979,4.126744884912415,3.2150677126021923,3.438701081101946
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.035568617,18.09179,16.01836,2.581768035888672,0.900057633383018,3.818591009180114,2.9999454036792312,3.356844888398479
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.025766123,10.9323015,9.680461,1.8179413080215454,0.7838740164869754,3.8406835835675484,2.4280452914166664,2.699397053364694
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.014181318,21.641132,20.843555,3.349656581878662,0.9572760313581845,4.159427761622472,3.400071705795113,3.6465913654498645
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.017361948,22.578768,19.618027,3.222686290740967,0.9565134550870478,4.121627237219273,3.3789771251062923,3.6343451149747716
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.040538106,13.792993,12.28747,2.6249752044677734,0.8802585595024498,3.744649421832391,2.9049036635587124,3.289511419005184
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07619551,18.263474,16.309433,2.2444515228271484,0.8592503224644359,4.087883138020362,3.156724736326854,3.4063436069855184
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.03734906,11.668758,11.282794,1.899040937423706,0.8404772924214424,3.540840897213302,2.517739372434005,2.9354665144506655
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.02945285,9.147243,8.834992,1.5633509159088135,0.7615631778128816,3.713706782630953,2.532353681951988,2.892133025711724
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.028341733,17.214846,16.24138,2.456256628036499,0.8945592906395918,3.926488770261476,3.1677743725253342,3.51061515168522
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.026928516,14.810051,13.236884,2.203310251235962,0.836300490641523,4.113122811687605,3.183429789260655,3.4211632925420807
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.005824284,20.783224,19.590746,3.2213857173919678,0.9767578443693609,4.174399907699346,3.3006024194632566,3.5419369891127213
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.018533053,14.289476,13.525131,2.698054075241089,0.9165557180305988,4.1649086798596375,3.2547073205659593,3.478389586056251
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.02987895,18.587814,18.030699,2.3777852058410645,0.9145123731888576,3.8086419580372697,3.129594977405187,3.50390830811127
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.016621588,18.399305,17.741552,2.9982941150665283,0.9678227102502504,4.091544775538401,3.271273597208545,3.5072569183338254
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.047602143,14.749135,13.852431,2.269634246826172,0.8266163785973963,4.088009440779673,3.224964215698626,3.4778944302201222
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.018939432,16.685606,15.86506,3.0682857036590576,0.9571204013135642,4.182192552397531,3.371469442484733,3.6081775242543186
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.022939557,17.204235,15.336985,2.7003743648529053,0.9185573506303697,4.079737967963936,3.321858382605264,3.6208356509411623
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.008677249,17.514557,16.344505,3.1958792209625244,0.9504747235632227,4.057524349844681,3.230382239762058,3.5471849361832524
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.013814659,17.370907,16.343948,2.952216148376465,0.9607917685789727,4.140837671176382,3.338936742186129,3.5752729401844134
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.045497216,8.8201065,8.617602,1.6997877359390259,0.7571421399455757,3.8630997420001734,3.0268079471446723,3.3706530391706355
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.01622976,17.754261,16.827505,2.5117831230163574,0.9300476701280902,3.933114131904385,3.2231242221886256,3.5778811533930783
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.013865072,18.71476,17.811193,3.391360282897949,0.9585567332429251,3.8983626281154153,3.03340035296677,3.3286465985990623
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.0130073745,19.526993,18.094927,3.283485174179077,0.9422869626139131,4.133085669198744,3.2742242504835657,3.5280004765272213
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.022146983,17.378,15.859354,3.0028584003448486,0.9383534465490407,4.180338282216872,3.321006020265884,3.5290954743270855
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.023018708,18.286608,16.72028,2.6788418292999268,0.9152456721666203,4.143794980061414,3.3431728884816985,3.5614594785842097
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.039175693,18.602674,18.061037,2.532529592514038,0.9185229742439764,4.127939247976932,3.3334107068471512,3.553732326451071
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.038470715,10.080411,9.5849085,1.8616136312484741,0.8647486275629508,3.972718289154182,3.0628966809214893,3.358682411354275
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.0398543,13.110717,11.971352,2.326846122741699,0.8871865658133479,3.958166728125634,2.794559911785095,3.068607406626501
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.029969092,15.58268,14.925929,2.471439838409424,0.8947898169554114,4.058048763255868,3.1697667319522846,3.451641074498375
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.01918693,18.583202,17.661114,3.0331315994262695,0.8788153266471467,3.834934259549711,3.0714901397938243,3.4826625254478745
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.034005906,17.039759,16.276014,3.1149439811706543,0.9525487546136019,4.1916861446910865,3.5459089046252785,3.745310417266712
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.015032621,20.05891,19.115578,3.1054468154907227,0.9320681301730518,4.100191542359054,3.2335650759080194,3.5232620823435328
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.0176094,20.107494,19.384623,2.6274847984313965,0.9166162102594827,4.055103451598166,3.0560559586704463,3.3418268783001808
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.020195171,19.565039,18.678085,3.160217046737671,0.9572585329303397,4.040847913761004,3.1472819094064666,3.4287644888612667
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.024308674,8.854347,7.807203,1.4646660089492798,0.7310386591203331,4.055181582732259,2.9026262937844067,3.2068973632101203
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.033441883,11.959947,11.131573,2.6199657917022705,0.9010960403639069,3.7115848616650684,2.832740400658177,3.163800654290001
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.028746396,17.41505,16.59734,3.191861391067505,0.9486042971242372,4.079311730524302,3.3543948984105816,3.6391557558074545
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.026050936,13.997049,12.672814,2.1918933391571045,0.8725599956555139,3.9388536747401455,3.106619913404062,3.4730505774837983
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.013732259,17.643496,16.619379,3.109375476837158,0.9248784638986715,4.12269994024508,3.297963172381913,3.542770136253002
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.029173609,22.260073,20.906704,3.0903918743133545,0.9097198159555641,3.975321279558994,3.086568659850407,3.3737788789146332
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.052310757,9.2800455,8.45891,1.856339931488037,0.81097063358347,2.872758626481546,2.566750495169472,3.324275875069136
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.023737023,17.127548,16.365833,2.5406641960144043,0.9432317410795337,4.115491938195885,3.234944073525659,3.4948288581775837
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.013232155,18.214025,17.128138,3.11814284324646,0.9306155501328959,4.166441308405223,3.196272087966976,3.387840469569544
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.0071209236,24.435194,22.863117,3.468222141265869,0.9728139573864932,4.230812921248189,3.4676754049766854,3.710195837905874
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008091533,18.228575,16.556557,3.09360408782959,0.9810941074324924,4.009827850470079,3.208493718872543,3.5194593123855578
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.03920561,14.42783,12.836302,2.120811939239502,0.782541922840897,4.032991612602937,2.962017550647632,3.206317000956495
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009312627,24.95722,23.956383,3.656215190887451,0.9742497231764903,4.058298390663507,3.1471878475128654,3.446892603708818
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.018482577,18.769707,16.756577,2.234116315841675,0.9066701027924974,4.158681372409385,3.3643400473823206,3.6062346744498806
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.02662344,16.34708,15.449261,2.518101215362549,0.9293452276801842,4.158158774567226,3.3942895855352933,3.6223275210635455
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.024659866,9.038855,8.323662,1.6372032165527344,0.7714509748372843,3.871035891422083,2.6567622038008607,3.019256181503708
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.044163764,11.732955,11.021616,2.240438461303711,0.8653011582723588,4.0256154328985465,3.1215226051097664,3.394255530556052
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.008113096,18.325384,17.581743,3.4744317531585693,0.9568100540111394,4.158101078306773,3.356219954483213,3.6019112528395083
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.04934123,13.441139,12.803797,1.9115614891052246,0.840466341154503,3.741050661763481,2.7746661083558806,3.1625723603269917
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.023488754,16.311132,15.779739,2.2018017768859863,0.8648404169132848,3.897834800631225,3.045634778549321,3.372077573462818
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.034673657,12.226993,11.749425,2.1579203605651855,0.8169451453824964,3.9941571645203835,2.93875399181283,3.2144527951508515
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.01347743,19.657776,18.423353,3.029409170150757,0.9583683088780779,4.034887527568298,3.230960279549854,3.53421601847203
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.014996687,25.348145,23.915836,3.6432902812957764,0.9790687918222674,4.037137781835674,3.334151914204931,3.631194018970039
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.035341803,14.70785,13.506776,2.339256525039673,0.8944117820310726,3.8635021467932793,3.114769645400794,3.4773513631832897
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.033378866,6.802542,6.160607,1.3379411697387695,0.7212536956664692,3.799191515830227,2.897841439355921,3.367775773695727
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.054183483,12.544221,12.070752,2.1496167182922363,0.8364392488211292,3.5830782502580156,2.9143079682742763,3.383188460200337
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.012467251,23.08252,20.208189,3.8970799446105957,0.9717317038825946,4.203711005854675,3.3976851611539973,3.602138772554552
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.026932482,18.111073,17.496208,2.5489206314086914,0.9387085339176653,4.020436570223084,3.296656539046239,3.6210856424634508
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.028359173,12.217651,11.470557,1.5885577201843262,0.7556605906248722,3.9846182646290895,3.069414384992863,3.434818568849042
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.010206173,22.372288,21.437683,3.1702377796173096,0.9702038552869026,4.197031796798354,3.4064466163005966,3.615911756702889
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.021554219,16.101019,12.939304,2.7514119148254395,0.9374438242474471,3.8348735180786075,3.086663525155701,3.470156183727011
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.022990273,14.227428,13.397989,2.1390514373779297,0.8504592000691449,4.097821554154846,3.2060831304056943,3.4777200301978133
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.014476188,17.549221,16.594461,3.3126485347747803,0.9397528862813881,3.8568022424802315,3.041481499585806,3.394576654005605
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.025173023,19.552015,17.558561,2.7531251907348633,0.9206160249524569,4.124426935783405,3.0992570107881354,3.353746883408124
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.030988464,10.247547,9.836457,1.6009272336959839,0.7947509189656409,3.882573740713603,2.7867922179521063,3.081526196543196
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.02928219,18.224358,17.50115,2.9912071228027344,0.9384789447670683,3.855240145917441,3.1117089356243812,3.4796391905380406
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.012756377,15.141975,14.814917,2.7883574962615967,0.929881645381687,3.750740019390192,2.97857311897964,3.3793913520247867
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.031627394,16.71954,15.219221,2.896066188812256,0.9128893753668181,3.6790572473683296,2.942398094412872,3.3723158805628097
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.068795145,11.603188,11.180807,2.1952927112579346,0.8218569782311275,3.3722139574583805,2.526401398245774,3.0236856756867003
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.014551531,18.418192,17.308905,3.1267447471618652,0.958866505317258,4.113693727213506,3.2663813375694772,3.523792471634245
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.035270706,14.037968,12.651127,2.4781625270843506,0.9141496200748777,4.126938319069008,3.1658804747853555,3.3706969577476835
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.019701924,6.939473,5.695786,1.4824937582015991,0.7566800531876677,3.8178972391702084,2.95955788334774,3.3857572385391697
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.043614347,17.314497,15.794001,2.526358127593994,0.8980769967141101,3.925091020851456,3.1794023563383083,3.503438093193742
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.03621278,15.710031,14.623102,2.654693841934204,0.9120887159834419,3.8232348338357864,3.014721181322973,3.375183061185547
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.040400937,16.503582,15.746871,2.8007895946502686,0.938291099865046,3.928731920683978,3.210917425870528,3.519588481117701
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.00986767,21.0895,19.647797,3.0423104763031006,0.9234310984848889,4.120164799160128,3.298015539615507,3.5751146546213324
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.020594515,16.800282,15.427437,2.654898166656494,0.8949359865868235,4.027176229133645,3.03244224606071,3.293447698715538
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.029920047,8.379191,7.4145565,1.5368640422821045,0.7355070575940122,3.935725955542095,2.8214905313166514,3.162998321119305
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.03951923,18.224136,16.854895,3.0542588233947754,0.9360578409188082,4.143779052100049,3.2712664781133176,3.5049199686092734
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.02761134,14.265339,13.505645,2.2956135272979736,0.8862673397248925,4.1339279489437235,3.326083472898259,3.5841008221092516
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.022137346,15.0562,14.210502,2.583261251449585,0.8956966056417893,4.166595089029037,3.310553197814674,3.5368284924507307
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.012403593,20.622715,19.734415,3.315342426300049,0.9614502922462189,4.1628402978353165,3.3443798502331625,3.5523626633078207
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.01255987,22.909983,22.128122,3.0819623470306396,0.9710378020121622,4.2348462475920545,3.5633365431089485,3.774118357325745
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.026162978,13.322251,12.781704,2.0813488960266113,0.8649395904133566,3.9295600047193027,2.9895791184073968,3.3366943496144508
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0036546402,26.219355,22.242264,4.289283752441406,0.989810443582012,4.202730283558501,3.42891080552206,3.6349060035705882
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.020847961,13.224781,12.271938,2.088292360305786,0.860127793160821,3.8449880060845842,2.9856556516877717,3.369207659178023
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.010077232,11.9271345,11.539643,2.3293442726135254,0.8613311152989551,3.9471630324996463,2.947001574868863,3.3211848946731317
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.01879961,14.263468,12.978339,2.0281429290771484,0.8201346908808839,4.04777527558816,2.963083684185358,3.2803654911111337
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.038816873,21.894058,20.752499,2.9962515830993652,0.9411295609908619,4.1472239325843905,3.340975278012688,3.5737855160151457
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.037253045,10.233977,9.55591,1.8360495567321777,0.8232801140077988,3.9494376239749345,2.9885882766571696,3.2760205361888173
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.040101454,19.675802,19.045088,2.4944045543670654,0.9254670242622056,4.000737791363662,3.059506654325149,3.3209244253265777
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.031903032,8.1998625,7.3627305,1.3571128845214844,0.48511662971549974,3.837316236597313,2.346540758913325,2.692141775392028
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.008098041,22.105515,21.685562,3.079897403717041,0.9516380990302994,3.782441068158252,3.0102000017378523,3.435467630609452
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.014810416,21.033953,18.43316,3.247067928314209,0.969082317274302,4.08387492590862,3.3274622562189875,3.578698914146466
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.0171811,17.896929,17.123657,2.7138214111328125,0.9209153757383064,4.160746408080471,3.346018587819807,3.586842716651225
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.0138783585,13.847917,13.455867,2.7758429050445557,0.9420649477100812,4.073659379010883,3.2446157161592972,3.524921754169678
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.02364365,22.121433,21.389908,3.185312271118164,0.9730364518731648,4.067818566417587,3.180512234865463,3.4338988455351744
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.041874822,11.214079,10.748103,1.9942209720611572,0.8514843329368139,3.88060512600072,3.0431496400608355,3.347929588840016
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.057155065,18.740808,17.185143,2.8158395290374756,0.9094637698593463,4.071974152854186,2.9808805203671636,3.224470430349847
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.015598068,16.087997,14.955224,2.812635898590088,0.9314173157438558,4.132674636525905,3.2537363431911883,3.5052193871944906
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.0151647795,20.5927,20.030458,2.9591405391693115,0.9452490865603161,4.081924041897358,3.223106927804558,3.4968956633928543
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.016748244,19.57178,17.360435,3.213141441345215,0.959602694364845,4.137064673831623,3.3354961122334124,3.558887942626005
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.013652141,16.204197,15.296042,2.822561740875244,0.9440894281714519,4.0005726325730855,3.2431153872720166,3.552953663496779
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.013121951,23.761091,22.623875,3.2414958477020264,0.953444462966023,4.216768424459004,3.43512726630986,3.6232275457476733
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.06716123,14.136058,13.4081745,2.1458961963653564,0.7918570134847616,3.779887177317831,2.8046749432755496,3.1383497909930593


==> kd_icassp24-main/metric_results/size/student348k_sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.08356067,6.3054996,5.654466,1.2778537273406982,0.5811834365597535,3.4384720786639593,2.3220444604162145,2.813547657821622
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.024686016,12.290652,10.257064,1.9403505325317383,0.8512271048681462,3.938605845866186,2.6994305631722035,2.9497241007188353
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.018596359,20.803131,19.478176,3.0657718181610107,0.9542388200056281,4.183940591738647,3.3191687354911807,3.530414306876869
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.01319588,16.775032,15.554084,3.3053133487701416,0.950978649784138,4.0265767197471884,3.323073489687892,3.5754265791841555
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.047140736,7.70057,7.159859,1.4574419260025024,0.6122443590901002,3.6335769732268473,2.1606613176509297,2.4761067755823207
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.015403563,16.958088,16.48151,3.023820400238037,0.9540593114138577,4.139063461680954,3.2645539805327584,3.4994723406159203
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.013845208,16.867428,15.21905,2.5231738090515137,0.9197586142125105,4.15901305742217,3.251895935455144,3.4869293522982154
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.03857435,5.8543115,5.377411,1.634965419769287,0.7244506923208317,3.670642014738009,2.658482773759236,3.0316371341108526
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009516489,21.830088,20.83304,3.0355451107025146,0.9817526285516687,3.9591821392813342,3.101846631085881,3.4393693740052584
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.009921766,20.55383,19.39334,3.21734356880188,0.9359071867266863,4.152686915685227,3.228601972104217,3.4947087304900575
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.079236016,11.517793,10.437644,1.5039703845977783,0.7266997751328382,3.86036816257137,2.394366267032337,2.651814759714643
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.03426787,17.770058,15.08046,2.082676887512207,0.7981193610306673,4.001946991226992,2.914459807228514,3.2103128675764694
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.027418109,22.693373,19.876131,2.8008055686950684,0.9321598637895273,4.144619375737374,3.1968912252001993,3.4315145492256187
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.017382786,19.16343,17.377626,2.788539409637451,0.9603706173520798,3.947135521296241,2.978742432927738,3.3002307940718305
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.033603232,17.627369,17.095352,2.661386489868164,0.9180368615531004,3.9814112083261612,3.1033217221478187,3.37849015301504
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.040671177,16.66064,16.231573,2.599736213684082,0.9119471769383054,4.124973549342435,3.413733698171122,3.655138767514102
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.013087643,20.565022,19.35436,2.686218023300171,0.9499251712748829,4.166732166472018,3.336062727222064,3.5673078761944605
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.029103214,12.41021,11.293936,2.0135741233825684,0.8614320445195168,3.8341575975105826,3.0311742485585733,3.4046302614852424
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.009264996,20.291536,19.564407,3.3932669162750244,0.9636697142290994,4.187986973340451,3.342394627079313,3.5843076980156425
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.027651561,19.465916,18.59738,2.554387331008911,0.9144727658341116,4.124483987574757,3.3183751856031356,3.563874435153446
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.052431613,9.199144,8.372832,1.4035511016845703,0.6665016693188068,3.729214646646244,2.323888693079599,2.6282415120702716
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.012601213,13.428427,12.689838,2.439703941345215,0.8568255432056305,4.096971005503045,3.2838149329852064,3.5868915433324497
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.018645998,13.73443,13.070049,2.7657227516174316,0.9297394452893237,4.146090806799185,3.4307862418446318,3.6602896442304624
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.014546598,10.580056,8.524783,1.742350459098816,0.866111911390013,3.7188454949708207,2.7249142380130813,3.1317521645472866
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.010150895,21.9887,20.638588,3.292926788330078,0.9508906859552105,4.154405242395469,3.3730159266195003,3.6134080579052696
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.029677363,17.708725,15.458664,2.811774492263794,0.9486504604256503,4.16060838324254,3.3619240998408935,3.5758802108934526
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.064773336,16.211067,14.612572,1.7589136362075806,0.7807223205092074,3.7635857566545265,2.7277232848562645,3.1046540813369212
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.020918217,19.803194,18.485273,2.646641969680786,0.9301136914929465,4.173900193696071,3.3722342020118794,3.6090381011977013
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.028393732,13.24096,11.94516,2.009963035583496,0.8375775902977731,3.9727718130939254,2.689438782735778,2.94418092057959
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.014434968,20.795769,18.18466,3.3320953845977783,0.9799065744426542,4.101890225324441,3.432013794763901,3.695339406662238
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.019390764,16.113583,15.705897,2.394901752471924,0.8814585510068983,4.129563309185376,3.22161404058095,3.4709987505326683
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.018052239,20.383081,19.07584,3.1225216388702393,0.9315296834853537,4.073081170867525,3.35278992124362,3.636218784158766
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.016833033,19.300575,18.504211,2.6263585090637207,0.9163203502420035,4.178592050438144,3.339283785345264,3.5803360977191936
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.03850086,15.485183,15.025146,2.5339670181274414,0.9131317761899859,3.705303294171231,2.5628927851548644,2.932079444093188
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.013921475,14.19087,13.3741255,2.489410161972046,0.937988576819648,4.167392071340881,3.2189171103626633,3.454309771370346
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.04416048,14.391511,13.668379,2.2476186752319336,0.8425691469952103,4.117303303002086,3.2789575237025113,3.511462132865142
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.0330098,15.579553,14.008995,1.8829700946807861,0.8669150700660693,4.110702475094672,3.1874292254700016,3.4241445408555613
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.039555144,15.950662,15.475844,2.1866047382354736,0.8995328910942922,4.028887661289807,3.2877432045646255,3.598698626627761
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.022516113,19.568922,18.15331,3.2111425399780273,0.9440727103772355,4.163199440262239,3.350202870423647,3.5658193330251624
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.017144835,14.922859,14.004028,2.184764862060547,0.8672068640535006,4.069883076809701,3.128002741210185,3.4278055394855964
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.034711063,16.146276,14.20578,2.597259998321533,0.9129892322935808,4.090360075934142,3.2193816018544075,3.466494515734032
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.034190807,18.640648,16.455757,2.606499195098877,0.9041571292521576,3.855154767237045,2.9633489589897746,3.2993727401953516
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.026738958,10.690592,9.452594,1.7784228324890137,0.7843660880110807,3.8078059972626255,2.2586367045503946,2.5117576151521774
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.014379641,20.935282,20.19722,3.2794835567474365,0.9456645148350482,4.1898411357842695,3.4330286846545763,3.661890042963345
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.01732607,22.225727,19.363043,3.2320356369018555,0.95375207277737,4.1515543314941,3.3921522396908457,3.634014402544562
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.038881127,13.395808,11.92065,2.723222255706787,0.8810646140800659,3.86440132623288,2.9351463554055015,3.2726065604576653
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07636925,18.380049,16.198364,2.308816432952881,0.8584200007673366,4.113278274605567,3.195063120533647,3.4469239016018727
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.036929898,11.346359,10.944495,1.8014850616455078,0.8508820935384486,3.5345710224231635,2.576217454468328,3.0017300812694097
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.029675696,9.043612,8.679049,1.5829317569732666,0.7542669546852186,3.6840861919104073,2.6086265013533922,3.0305871626064693
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.0285659,17.064089,16.219738,2.4225246906280518,0.8886242511285354,3.8626270501138285,3.085187446577583,3.4425182032248953
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.027238812,14.433631,12.944309,2.1128792762756348,0.8391600372772078,4.1104213379158505,3.234519521347037,3.4849764975457966
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.006506784,16.964844,16.401451,3.0710480213165283,0.9670350566476619,4.171138163270122,3.2738554473718877,3.520388382459075
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.018623235,13.853028,12.957535,2.48714280128479,0.9035927098487989,4.180279554525302,3.232928059276628,3.4437686157944305
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.027840266,18.687302,17.507038,2.338146209716797,0.9131190410907036,4.012532890526541,3.1893526298048775,3.488658901332968
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.016209295,18.869974,18.16906,3.0966784954071045,0.9710799701233799,4.131525692961971,3.349636506344674,3.5774020840311453
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.048446573,14.694153,13.837905,2.1996402740478516,0.8279484922790352,4.091461827227118,3.1878121824248344,3.4290836205988176
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.018494146,17.107683,16.062422,3.167285680770874,0.9610355946319494,4.1813834315353535,3.371438668268702,3.6117811549901453
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.022583773,17.103825,15.3142395,2.766174554824829,0.9188595489611159,4.019006553616536,3.265093679964059,3.592099029139829
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.0093813855,17.679287,16.413158,3.0309903621673584,0.9358984510186874,4.053839933442366,3.2088374990413016,3.520075868956493
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.012977775,17.625023,16.400417,3.079193353652954,0.9574924375943028,4.154439785605613,3.3660655300064817,3.5887163033638436
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.04456797,9.707751,9.436111,1.6927778720855713,0.7638317562530832,3.9645697820181764,3.0343245056517625,3.328734535342384
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.016140148,16.992533,16.189817,2.3775806427001953,0.9210095045248553,4.01668898232253,3.2042324222580403,3.5135878230411017
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.01464024,18.72561,17.816462,3.4109244346618652,0.9551209261412493,3.9514422587562787,3.059261415660559,3.336921743664261
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.013522436,17.7863,16.73298,3.0707530975341797,0.9288286466914266,4.172153256378988,3.2780330323262517,3.510766945800261
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.022003615,17.279846,15.744995,3.1026532649993896,0.9392327389200323,4.188180082936917,3.3183619077873083,3.524050855114675
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.02255892,18.751274,17.074394,2.727161407470703,0.9215744320764233,4.174180639962412,3.392548726925334,3.600070962375688
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.039200984,18.613756,18.02886,2.561509609222412,0.9180812767257701,4.131922020337803,3.3311035605960795,3.5562936676123433
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.03888587,9.744839,9.262388,1.843324899673462,0.8630499065471703,3.85526399452022,3.0925177497397045,3.44387080229614
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.039771415,12.923595,11.73824,2.2721452713012695,0.8822229809051457,3.9835054286883222,2.938970335199246,3.2198936687347963
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.029565806,15.672899,14.977664,2.4934823513031006,0.8999185279813144,4.056410516676108,3.149134325803445,3.4249171898016635
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.019071292,18.404932,17.533937,3.0064573287963867,0.8794529208919207,3.992196482341633,3.1955859590441706,3.5188552987900703
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.033554602,18.316233,17.301674,3.1677658557891846,0.9544148382583472,4.202330700164739,3.540903548996794,3.7329162325720504
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.015389407,20.035357,19.180798,2.97293758392334,0.9317132601545601,4.0582623976563905,3.1485182449086673,3.4428908394665227
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.018053,19.900873,19.156874,2.579827308654785,0.9123223217202638,4.045321894035028,3.044611000550277,3.3327905750913525
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.019325718,19.586262,18.469936,3.336658000946045,0.9562806453150412,4.008252990336787,3.0484856402417857,3.3350298111661667
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.024708133,8.249792,7.589175,1.4813700914382935,0.7242609033916954,4.085957187725084,2.987016934746963,3.2869582591786237
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.036306906,10.583155,9.893373,2.4687600135803223,0.8979059092271136,3.825634185146866,2.9421327884559765,3.262098412897974
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.028626079,17.984842,17.070335,3.2485551834106445,0.9545399901927989,4.051339991329052,3.322866972317802,3.611207255066437
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.024049062,14.2829075,12.023074,2.251819610595703,0.8698603625418492,4.10820854001006,3.08790269876349,3.3738600161597025
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.013894456,17.868618,16.844625,2.913095235824585,0.9227156082595813,4.103343692684016,3.2924626891527886,3.5645605216970613
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.028867671,22.556692,21.1148,3.055480480194092,0.9146263473195725,3.9468522485243644,3.0841019217315293,3.386021003747007
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.050792567,10.434551,9.833438,1.925368309020996,0.8324804102380321,2.701893910762356,2.302763003779073,3.1207151579727133
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.023209216,17.456852,16.710106,2.679433822631836,0.9454587863621965,4.124827517926755,3.2578548864986656,3.520548798759722
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.013155096,18.206991,16.958931,3.09860897064209,0.9281311576577546,4.202834040496768,3.2693260544996385,3.451043062761222
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.006999597,24.315897,22.953514,3.627078056335449,0.9735630730148275,4.2358419450915035,3.466936415190153,3.6972475936245566
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008026156,18.195978,16.713867,3.0274667739868164,0.9796000561628789,4.0892214633462265,3.2647390863318875,3.544653291359769
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.040806677,14.037534,12.593178,1.9469571113586426,0.7538251239249331,3.982176422775833,2.9278111214536797,3.1921671205758693
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009062592,26.186214,24.8665,3.7535040378570557,0.9769792039089139,3.956251943654358,3.141704855477539,3.473021461701566
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.019098667,15.866925,14.339248,2.0510544776916504,0.9033910718247425,4.141997459563651,3.3626500358498923,3.6134334734747866
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.025939807,17.222294,16.4535,2.5750348567962646,0.9350566201951979,4.157667897278535,3.423873473600746,3.6618187427296234
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.02503122,9.606783,8.777335,1.6842124462127686,0.7744385722943372,3.925456761149629,2.670806228009211,3.011398073228681
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.04450027,11.881341,11.143547,2.0614752769470215,0.8554753750700286,3.9890795050061794,3.083179315723113,3.356098958334841
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.0081163095,19.042131,18.236725,3.5432770252227783,0.9562009596839173,4.1302023497972575,3.3149021287914575,3.5853399125349195
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.04848141,13.572886,12.831048,1.8299903869628906,0.817590407557668,3.9838000332445,2.9059545689102757,3.1823356461831147
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.023066534,16.261421,15.346246,2.192326068878174,0.8606397660507522,3.8704244791924767,2.9504091404922983,3.284709178525626
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.034466337,11.772408,11.367263,2.131620407104492,0.8126989874103179,3.92938908692732,2.8354027903955785,3.123300682117503
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.0136844935,18.828741,17.837046,2.95151424407959,0.9566308341829142,4.138636154908048,3.3181834360640217,3.571117994747531
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.014858038,25.200699,23.795044,3.54148006439209,0.9779530468996608,4.120187786643187,3.3609080619029505,3.609210415579581
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.035174496,14.629333,13.481433,2.218787431716919,0.8880338824497398,4.016628806971049,3.2085182335154463,3.511762237988612
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.03512228,6.9712195,6.508465,1.3154486417770386,0.7250503329410812,3.7428679421153745,2.840365633485196,3.318006420908414
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.05393826,12.680048,12.253637,2.1686484813690186,0.8367135451311499,3.9327999611600877,3.2025889623264723,3.532068166087742
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.012657869,22.688965,20.50653,3.829472303390503,0.9714332980713004,4.207694016833371,3.406440408764044,3.613750757842573
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.026169425,18.701002,17.796785,2.672837734222412,0.938495537855003,4.092055659910763,3.308438549406046,3.582865448995256
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.02588643,12.412266,11.344762,1.6931326389312744,0.7692145530448607,4.087945722773898,3.0835632000616147,3.3895002713969187
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.010174572,22.319666,21.353142,3.279219388961792,0.9668738174587115,4.210416475866482,3.4188863809578365,3.624546288318637
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.019989189,16.521523,15.578023,2.8577492237091064,0.9427597695251277,4.0021049557374395,3.0773964464807206,3.3884802317831446
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.023093374,14.756607,13.749243,2.157108783721924,0.8423084129566032,4.113816423958976,3.2164640269264124,3.479193722791498
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.015104247,17.759802,16.798525,2.978649854660034,0.9238666027259931,4.023524193648402,3.1835405383448805,3.4691772035783868
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.02488998,19.67896,17.658567,2.6762094497680664,0.9212228577363256,4.1490245881177525,3.20568131767369,3.4636498299228218
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.031775765,9.719866,9.338625,1.5760912895202637,0.7901188744075784,3.7439529621354355,2.746527042251396,3.0865621614758787
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.0289258,18.017206,17.258392,2.926170587539673,0.937546648131396,3.9641058017125026,3.1781537841428635,3.507788164907363
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.012622861,15.523232,15.253174,2.738438129425049,0.9377655747307658,3.7012119203148837,2.8606335631667923,3.2623225435412038
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.030982384,16.7179,15.41824,2.908547878265381,0.9144466925736375,3.9939826777737357,3.1459539976190802,3.452085992609687
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.06931261,11.453338,11.044955,2.026185989379883,0.8035441489924063,3.523170948095582,2.5206321129684146,2.953637989080073
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.014826363,17.795118,16.824215,2.838475465774536,0.9534752103231946,4.160599249838114,3.305489112852343,3.5390256215128924
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.03576726,14.460111,12.973466,2.438044786453247,0.9050308600735705,4.11662190575176,3.174722351464073,3.387165167372975
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.018471006,7.761531,6.554555,1.692525863647461,0.7942937856784922,3.9167446393264065,2.980464848768186,3.3693897447933496
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.04390918,17.122599,15.590016,2.5197947025299072,0.8974698037249068,3.9287423019317878,3.146302307097559,3.4681760440819276
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.035620056,15.747658,14.463051,2.665090560913086,0.9100793307822136,3.712146209352066,2.8302126729616295,3.223340890548191
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.03903043,17.09152,15.918616,2.897183656692505,0.9337640420472955,4.073561995986789,3.23258982966641,3.4754371273945086
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.010170312,21.689068,20.23986,3.149947166442871,0.9241364014359584,4.165149634666265,3.297243451283608,3.544196799248696
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.020649528,16.274298,15.166235,2.598414897918701,0.8859834934292776,4.050786887968974,3.07404546091494,3.3364592300969425
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.029857203,7.9896035,7.081812,1.5358757972717285,0.7322471261955551,3.963525683246928,2.771887439143081,3.101176393093068
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.03972059,17.886415,16.697191,3.023993730545044,0.9361938802999418,4.112019808146211,3.192819500970182,3.4279362371055786
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.027530478,14.102448,13.2611685,2.3248085975646973,0.88510656543913,3.864399224099457,3.140079764301052,3.521523734052523
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.022256356,15.389605,14.51845,2.491666316986084,0.8868969483572753,4.159513418069366,3.2728985919819125,3.5037780468069974
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.011740971,23.94538,22.37915,3.384815216064453,0.9594345945062561,4.190774219908215,3.3745983536164865,3.556941877672141
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.012798725,22.684202,21.945887,3.034735918045044,0.9721426330308117,4.231502297100346,3.5595223904987585,3.7731532403931216
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.025152078,14.772841,14.263928,2.086920976638794,0.861830612176046,4.047248164302436,3.153477249346521,3.471022857417013
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0038222538,28.437103,22.803879,4.308664321899414,0.986697246241278,4.2021228097406995,3.4304065167608866,3.629752337287527
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.021518972,12.645924,11.366892,1.949465036392212,0.8415184990867445,3.7999916889720087,2.8308938637503935,3.205660588115503
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.010917892,9.879464,9.437791,2.0357463359832764,0.8448481127646499,3.9406873903847757,2.9759620662842114,3.3355833426035852
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.020066649,13.151256,12.222574,1.8509055376052856,0.8049310162660834,3.728988542678061,2.821191513378472,3.274465831171366
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.03790921,22.2929,21.123886,3.0337471961975098,0.9437829045188569,4.146348428490793,3.3286429269820035,3.5637462012718144
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.037834585,9.95014,9.303977,1.7594306468963623,0.8154464899547206,3.663158729730534,2.6119945011552756,2.9958014470493626
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.04244623,19.767748,19.176676,2.553147554397583,0.9359559673208209,3.7780708745850653,2.9909694016539476,3.3527546819488268
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.035012137,8.18417,7.59299,1.3866019248962402,0.4758795117532579,3.80031753635608,2.347261968774521,2.6987208868186485
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.008093517,21.747602,21.320932,2.994925022125244,0.9440305046417511,3.8988128857243014,3.073093928737171,3.443553178475036
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.015210198,21.351807,18.96222,3.181713342666626,0.9589025346882214,4.072938122948566,3.297485777918073,3.5534214754689515
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.017307675,17.917719,17.143917,2.6737005710601807,0.920002367200913,4.151094753524014,3.2844316755655667,3.5265526838476435
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.013731408,13.918795,13.429923,2.8795199394226074,0.9370189115622866,4.118172896042317,3.290708687126695,3.5521368478682076
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.02319732,22.288157,21.30469,3.3013508319854736,0.9719629522601179,4.149248309740525,3.290120929270334,3.510594342389548
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.04294465,10.711427,10.169095,1.8929061889648438,0.8478216556588672,3.745263613899432,2.917548305977074,3.277550044933783
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.056674205,18.641872,16.985874,2.892270565032959,0.9043537515156481,4.041024994552123,2.973883161609182,3.2363324560635776
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.015856514,15.825234,14.718624,2.7430505752563477,0.9250872036685734,4.11684507175697,3.192119106357649,3.43701704354168
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.0149772735,20.145893,19.687077,2.97273325920105,0.9450125361530691,4.062139903908065,3.1494789299917842,3.417781449784521
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.01682278,18.922579,16.73349,3.118081569671631,0.9616576032044668,4.137840115751305,3.333807453459453,3.5566742466436763
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.013664998,16.562586,15.811548,2.8889474868774414,0.942847976597652,3.9952471141257915,3.2140819382151604,3.521977731902411
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.01308698,23.986725,22.751455,3.2843260765075684,0.9568439186730465,4.212125827026119,3.423447597177175,3.6153387823492205
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.0652605,14.207929,13.388688,2.109288454055786,0.7999191963587051,3.9120503561517417,2.868146060968696,3.143573292051887


==> kd_icassp24-main/metric_results/snr/noisy_msdns-5.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr-5.0_tl-21_fileid_268.wav,0.40919375,-4.7983284,-4.8395658,1.0363408327102661,0.30685886845860966,1.1226635538767284,1.0855581778788401,1.1741719622696662
1,clnsp104_G3hs6PFniM0_snr4_tl-27_snr-5.0_133.wav,0.13146363,-4.927854,-4.9624147,1.0428736209869385,0.4328506656220332,1.3212117621581678,1.2316528586219728,1.5687892815739009
2,clnsp113_car_19980_0_snr-5.0_tl-30_fileid_178.wav,0.25335687,-5.2067447,-4.962683,1.0664544105529785,0.3833736059582285,1.462385865044214,1.5203893933103543,2.3838505438560658
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_snr-5.0_0.wav,0.115652554,-5.016291,-5.082951,1.0897061824798584,0.4813407548234186,1.1313333155080296,1.1672345800429262,1.4403067088256378
4,clnsp129_lJoaywrZPsU_snr0_tl-27_snr-5.0_252.wav,0.2434713,-4.962038,-5.0186806,1.0346331596374512,0.2379160239288271,1.142889973261383,1.100121939378097,1.1750439811144915
5,clnsp146_baby_416657_0_snr-5.0_tl-25_fileid_72.wav,0.10008479,-4.955493,-5.0019054,1.1215413808822632,0.6018952757716484,2.582009827570148,2.558162556318008,3.582914901472672
6,clnsp148_4AGxmFdExYc_snr0_tl-28_snr-5.0_238.wav,0.043956697,-4.9702797,-5.0102262,1.182800054550171,0.8248895203085324,3.5471599039092796,3.0376540049741907,3.54329381859231
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_snr-5.0_58.wav,0.15998067,-5.019808,-4.99799,1.050718069076538,0.44484107559041325,1.111188025275771,1.0985537407406343,1.158609351003256
8,clnsp153_bus_109303_3_snr-5.0_tl-34_fileid_197.wav,0.074701,-5.6867456,-5.013928,1.185853123664856,0.67772067089505,1.422011495116172,1.3480254039259503,1.798011228808914
9,clnsp155_oDyn0_Ti63Q_snr16_snr-5.0_fileid_149.wav,0.12874484,-4.8596516,-4.915769,1.2303568124771118,0.45883805900150004,1.1513104528483997,1.0966591108387875,1.1968994942732223
10,clnsp156_water_320289_2_snr-5.0_tl-19_fileid_125.wav,0.58551073,-5.10785,-5.0568185,1.0346157550811768,0.3196678058625067,1.1179728955229888,1.0749242236301477,1.2111860489570363
11,clnsp157_water_125964_2_snr-5.0_tl-32_fileid_243.wav,0.3409443,-4.9116845,-4.94703,1.0380486249923706,0.4126954813116834,1.1687143289081467,1.086639788420543,1.2298614124503187
12,clnsp165_vacuum_273194_1_snr-5.0_tl-30_fileid_156.wav,0.38951907,-4.9987907,-5.0175357,1.0254539251327515,0.5756079202699176,1.8415273443507345,2.0590052192582458,3.539483425766
13,clnsp166_bus_128120_3_snr-5.0_tl-27_fileid_16.wav,0.1365743,-5.7403665,-5.0476804,1.0521430969238281,0.5829625880773237,1.588580122510592,1.3651133455219386,1.9833356767371775
14,clnsp169_babble_188218_7_snr-5.0_tl-19_fileid_21.wav,0.3511234,-5.0674586,-5.074643,1.0750961303710938,0.24446314179364365,1.1404325903092432,1.0840114476783829,1.1884526711832464
15,clnsp16_traffic_248091_1_snr-5.0_tl-22_fileid_88.wav,0.375265,-4.8852024,-4.957325,1.0365926027297974,0.3758690402284063,1.3194289086121034,1.4187142423709955,2.3711359906915312
16,clnsp176_chair_154380_0_snr-5.0_tl-32_fileid_35.wav,0.16778049,-5.2694764,-5.1222568,1.0635343790054321,0.3465035922771119,1.371936662197114,1.4021878908434295,2.039073344444925
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_snr-5.0_90.wav,0.14458689,-4.9888825,-5.006907,1.0508452653884888,0.49001851760372556,1.159407661303474,1.1099881799958586,1.2071830201095721
18,clnsp178_baby_416649_0_snr-5.0_tl-32_fileid_127.wav,0.09496579,-4.9993196,-5.0264025,1.1177762746810913,0.5489366105445193,2.3979923671422014,2.317869796162383,3.485213514126932
19,clnsp17_birds_413745_3_snr-5.0_tl-23_fileid_44.wav,0.13155355,-5.750703,-4.9834676,1.0747294425964355,0.6873206218392018,2.2750159510341996,2.383777158996354,3.6023269977696604
20,clnsp186_vacuum_353640_3_snr-5.0_tl-27_fileid_192.wav,0.30016595,-5.0938697,-5.0881853,1.0860484838485718,0.3322008761237152,1.1129208085495792,1.0820806343869436,1.1821470582033566
21,clnsp192_air_conditioner_151977_snr-5.0_snr11_tl-35_fileid_66.wav,0.1015476,-4.9560614,-4.936179,1.0747548341751099,0.5601738000437398,2.7271360350889857,2.607428530374465,3.6598850710966593
22,clnsp194_barking_25887_3_snr-5.0_tl-24_fileid_23.wav,0.09357361,-5.4406753,-4.986772,1.3319694995880127,0.7880650774408072,2.550268064553185,2.452140589848977,3.470716936578891
23,clnsp198_bus_56903_0_snr-5.0_tl-32_fileid_101.wav,0.058748193,-5.084152,-4.869459,1.0401172637939453,0.5685131941784697,2.139296893061816,2.105763769339354,3.1451023346286893
24,clnsp199_birds_413745_9_snr-5.0_tl-31_fileid_47.wav,0.09214897,-5.0294285,-5.019115,1.0563452243804932,0.683684158648011,2.2669003623714765,2.4026947331541373,3.5491672964139394
25,clnsp1_train_69005_1_snr-5.0_tl-21_fileid_158.wav,0.30494553,-4.934356,-4.9760876,1.0336610078811646,0.3469548940382706,1.1380331840863591,1.093551097750002,1.1968840601512023
26,clnsp200_TgjQN698XU8_snr4_tl-21_snr-5.0_6.wav,0.73460317,-4.9275947,-4.9413457,1.0200741291046143,0.4055674472763617,1.1395987885765293,1.0779632121438423,1.1804316293217185
27,clnsp204_birds_105003_1_snr-5.0_tl-29_fileid_207.wav,0.12386392,-5.0041428,-5.0486684,1.0368558168411255,0.6520979330828056,2.36441291286363,2.3993392626046717,3.566487846648519
28,clnsp205_wind_407027_1_snr-5.0_tl-24_fileid_170.wav,0.15035687,-4.916787,-4.9349256,1.1335399150848389,0.5466714115894625,1.6712382255467302,1.9178754147259565,3.3475987942146213
29,clnsp211_bus_128120_10_snr-5.0_tl-22_fileid_107.wav,0.19002807,-5.303458,-5.008898,1.0865780115127563,0.5841436334049986,1.6335992387658769,1.5007022651845945,2.528250945767095
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_snr-5.0_250.wav,0.16315497,-5.0056767,-5.035811,1.157717227935791,0.42770168400179737,1.314507545685263,1.271743074535812,1.8285899006551516
31,clnsp216_birds_105003_0_snr-5.0_tl-27_fileid_143.wav,0.15092216,-4.965378,-4.9650726,1.0438944101333618,0.63965598204211,2.1644348733608796,2.387007124459515,3.59018118956757
32,clnsp217_birds_413745_1_snr-5.0_tl-28_fileid_71.wav,0.07435504,-5.772295,-4.988992,1.1081229448318481,0.728768890024378,2.9574183972412675,2.7493497460192153,3.644024888995188
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_snr-5.0_274.wav,0.32194325,-4.740371,-4.74981,1.0326565504074097,0.29767882699935944,0.9441626313122782,1.0644750273850974,1.391041033904581
34,clnsp219_wind_344887_0_snr-5.0_tl-28_fileid_96.wav,0.10751669,-4.952228,-5.024243,1.1377408504486084,0.511841481361238,1.1416862805484445,1.1112026744961088,1.200149052941774
35,clnsp225_washer_246507_10_snr-5.0_tl-20_fileid_200.wav,0.35812667,-5.056262,-5.0852766,1.0432637929916382,0.30546917672655544,1.4333692809449543,1.53326100594405,2.5105309100797104
36,clnsp228_vacuum_379760_1_snr-5.0_tl-19_fileid_104.wav,0.17065409,-5.0132694,-5.0632167,1.038844108581543,0.6198885386787524,1.8128129097280212,1.988062955185596,3.3287970951907777
37,clnsp22_breath_21983_0_snr-5.0_tl-18_fileid_50.wav,0.23354195,-6.207932,-4.914053,1.10990571975708,0.7834994545578025,1.8343151263001418,2.1370506133832072,3.53208596546586
38,clnsp233_traffic_423299_3_snr-5.0_tl-20_fileid_139.wav,0.33958313,-4.8454275,-4.9578843,1.0917497873306274,0.40879094006910166,1.4833388510348617,1.7259953976480045,3.2232890152463765
39,clnsp236_d11XSGiWtd0_snr10_tl-33_snr-5.0_155.wav,0.14714012,-5.080674,-5.1091366,1.0560415983200073,0.42021561472609087,1.49953292453019,1.4538465645993355,2.049447371139187
40,clnsp238_washer_389769_1_snr-5.0_tl-20_fileid_3.wav,0.3036641,-5.157681,-5.203332,1.038530945777893,0.3910231873114476,1.1556026058738753,1.0841534880511734,1.1797551404865478
41,clnsp241_washer_235366_2_snr-5.0_tl-24_fileid_2.wav,0.45974326,-5.1797447,-5.187572,1.0295770168304443,0.2138724180045899,1.1217747723513423,1.0845952693137584,1.182132961310305
42,clnsp243_LU2DK53Oud4_snr1_tl-29_snr-5.0_150.wav,0.12829657,-4.9181457,-4.8646603,1.0475953817367554,0.4091574829598482,1.1497982295606475,1.1163141068243063,1.2144906358870704
43,clnsp246_door_83878_0_snr-5.0_tl-26_fileid_213.wav,0.16128749,-4.9457297,-4.960679,1.248094916343689,0.7329255077805825,2.5886918837617126,2.6218131855636577,3.694581949749292
44,clnsp247_birds_413745_4_snr-5.0_tl-24_fileid_137.wav,0.15188682,-5.249419,-4.991713,1.0556010007858276,0.7327627015557157,1.9331722332341335,2.208790713698283,3.6273178295904143
45,clnsp250_vacuum_388017_2_snr-5.0_tl-20_fileid_231.wav,0.27326196,-4.985404,-4.9742236,1.0563966035842896,0.3910793610024532,1.424039417422529,1.1852455561081694,1.403142885380958
46,clnsp257_vacuum_273194_2_snr-5.0_tl-18_fileid_175.wav,0.82170075,-4.9534187,-4.9671807,1.033469557762146,0.5601702784934222,1.2467360105275826,1.7369093220344034,3.506475273389356
47,clnsp25_babble_188218_21_snr-5.0_tl-25_fileid_147.wav,0.20171684,-4.875616,-4.8505325,1.0663108825683594,0.49010418708050557,1.721845625837657,1.6965630049132794,2.7242009597103922
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_snr-5.0_snr3_tl-31_fileid_290.wav,0.15391085,-5.5930624,-3.4062479,1.066778540611267,0.3682826977508104,1.166862234248004,1.0939504668982027,1.2009330137551524
49,clnsp266_washer_246507_1_snr-5.0_tl-24_fileid_201.wav,0.2596954,-5.068295,-5.107353,1.0399407148361206,0.33868141521642325,1.4253594406640484,1.5140372553102395,2.6490482180127497
50,clnsp267_wind_407022_1_snr-5.0_tl-25_fileid_57.wav,0.17450179,-5.003471,-5.004764,1.1313846111297607,0.5948621894741314,1.8142631755705658,2.099090921056257,3.49102830687686
51,clnsp268_wind_237324_0_snr-5.0_tl-32_fileid_152.wav,0.050100703,-4.9887576,-4.8506184,1.1319962739944458,0.7556019292822692,2.5647117511184825,2.4986435134776888,3.501708318118323
52,clnsp269_wind_130975_2_snr-5.0_tl-21_fileid_293.wav,0.14316556,-4.8263574,-4.790739,1.0843662023544312,0.4607332938982715,1.2653162323019174,1.127341215831667,1.323821001841818
53,clnsp273_birds_413745_0_snr-5.0_tl-22_fileid_63.wav,0.17276406,-5.742519,-4.983842,1.0489460229873657,0.6827441989524441,1.8998342158436896,2.0627549015934736,3.4066655455108554
54,clnsp279_wind_237324_2_snr-5.0_tl-19_fileid_146.wav,0.12457892,-4.9756455,-4.930197,1.0866864919662476,0.7438175155536969,1.8241434894521313,2.15610304528174,3.5393463330470856
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_snr-5.0_296.wav,0.44970608,-5.0389333,-5.0795574,1.0881940126419067,0.20679222723092636,1.1399799133067001,1.0744592306606349,1.1779199939423486
56,clnsp281_vacuum_154783_2_snr-5.0_tl-31_fileid_73.wav,0.15896651,-4.842862,-4.830234,1.1701792478561401,0.547039572433309,2.057242415406388,1.8417198918405209,3.0101519124009877
57,clnsp283_birds_121947_1_snr-5.0_tl-26_fileid_49.wav,0.107693546,-4.9663897,-4.9379125,1.1131378412246704,0.7115739579869567,2.0862225192812973,2.2426289735303104,3.618361743597635
58,clnsp287_baby_416650_0_snr-5.0_tl-34_fileid_241.wav,0.0773351,-4.947596,-4.949118,1.105587124824524,0.5811210229457796,1.974210608997285,2.0578799033799777,3.370726283983795
59,clnsp291_vacuum_388017_1_snr-5.0_tl-26_fileid_60.wav,0.17962587,-5.10166,-5.09077,1.1143070459365845,0.42854064494494015,1.54494625890983,1.3286881641415136,1.792997135252131
60,clnsp295_CnLQFM08y1U_snr6_tl-25_snr-5.0_4.wav,0.25894594,-4.9693313,-4.9815454,1.078505039215088,0.3406974620464904,1.1450557618455977,1.0785402698631947,1.1789219433091898
61,clnsp297_breath_336530_0_snr-5.0_tl-31_fileid_245.wav,0.06428338,-6.4562116,-4.9598804,1.2653563022613525,0.8066906954391334,3.3952177335985723,2.9567725005778054,3.6052947698826503
62,clnsp301_barking_166489_1_snr-5.0_tl-21_fileid_26.wav,0.10252154,-4.99287,-5.000493,1.3048558235168457,0.7612241064525844,2.221287022212824,2.2617315624219216,3.3201618664955204
63,clnsp305_baby_416655_0_snr-5.0_tl-30_fileid_110.wav,0.10905135,-5.001718,-5.0638976,1.087540626525879,0.5677989334119661,1.8635431329968244,2.122597003961153,3.482742938240611
64,clnsp307_barking_196127_0_snr-5.0_tl-21_fileid_52.wav,0.16127397,-5.0092173,-4.9797535,1.3352421522140503,0.7492970730391866,1.5768790068538923,2.0207159330937574,3.497913917254524
65,clnsp30_birds_121947_2_snr-5.0_tl-27_fileid_116.wav,0.13920137,-5.020308,-5.007762,1.0780707597732544,0.6657021011564083,1.0087824868169584,1.1067054712164952,1.4189275375756254
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_snr-5.0_45.wav,0.4647462,-4.9133053,-4.9432473,1.070582389831543,0.41855125149104977,1.0751005796093094,1.0942596178730566,1.2835637244279257
67,clnsp314_washer_246507_8_snr-5.0_tl-23_fileid_289.wav,0.18345194,-4.8820305,-4.8699746,1.091914415359497,0.5189656528258958,1.112081703877881,1.1415851579010872,1.2739309384829625
68,clnsp327_air_conditioner_371242_snr-5.0_snr7_tl-21_fileid_8.wav,0.24705479,-4.8536677,-4.8457837,1.0353327989578247,0.4086134539601081,1.152142809031453,1.084099199478893,1.191167926414654
69,clnsp332_yrucOeXHbs0_snr12_tl-31_snr-5.0_199.wav,0.3008978,-5.0216436,-5.0116467,1.0361719131469727,0.26687182850073754,1.1273473114268322,1.0912407890315687,1.1674549455462833
70,clnsp339_chair_264157_0_snr-5.0_tl-28_fileid_176.wav,0.19798791,-4.9260526,-4.9688616,1.0604199171066284,0.4341302106804684,1.3885842282500536,1.5340308148901118,3.048862051875547
71,clnsp341_water_213280_2_snr-5.0_tl-20_fileid_282.wav,0.34113014,-4.803437,-4.7784543,1.183039903640747,0.7011908343306277,2.134411728411222,2.442307477896004,3.592759483334833
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_snr-5.0_180.wav,0.14767422,-4.952124,-4.964059,1.0246466398239136,0.40473229243294256,1.148319505569449,1.1328201179521096,1.2126333718337998
73,clnsp352_clatter_noise_431472_snr-5.0_debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.24685766,-5.135236,-5.056805,1.053198218345642,0.28382192701488795,1.1352848240621862,1.0758447477100939,1.1751109201758816
74,clnsp353_bus_128120_5_snr-5.0_tl-23_fileid_7.wav,0.20430699,-5.0064745,-4.934402,1.0603559017181396,0.5994062336176532,1.2061564263631843,1.1446204455032392,1.2554379430464848
75,clnsp355_bus_84241_5_snr-5.0_tl-33_fileid_59.wav,0.10504489,-4.9415936,-4.8839755,1.0279814004898071,0.3959518290055538,1.1954227677830989,1.08439544156694,1.2387228650693636
76,clnsp371_washer_400403_2_snr-5.0_tl-21_fileid_288.wav,0.17922068,-5.067215,-4.9886885,1.1057052612304688,0.5600288061765392,1.0950481538696284,1.1717386477761031,1.286332894222283
77,clnsp374_vacuum_195835_3_snr-5.0_tl-25_fileid_205.wav,0.29904863,-4.8986006,-4.951469,1.085893154144287,0.6368871586793757,1.1682958623493405,1.1614503555651547,1.2829373131636896
78,clnsp378_vacuum_154783_1_snr-5.0_tl-32_fileid_283.wav,0.16317277,-4.9637103,-5.050156,1.077392816543579,0.4631425520756389,1.1186303313722703,1.0866406071398924,1.2017204866902162
79,clnsp379_baby_416648_0_snr-5.0_tl-29_fileid_136.wav,0.09915651,-4.939405,-4.963194,1.090412974357605,0.5215490668802006,2.230949574141902,2.1329628433040644,3.2166784189572444
80,clnsp380_drinking_water_445523_snr-5.0_snr16_tl-20_fileid_69.wav,0.3626823,-5.0187306,-4.949119,1.1127320528030396,0.4101289972514626,1.42840194110069,1.7745059835326384,3.3131067061489747
81,clnsp383_babble_188218_15_snr-5.0_tl-18_fileid_94.wav,0.26633897,-4.8043327,-4.897932,1.0518299341201782,0.3878036832225506,1.499990469917266,1.623047544524572,2.935849009574138
82,clnsp385_bus_109303_1_snr-5.0_tl-28_fileid_247.wav,0.13350715,-5.621468,-4.976833,1.132598876953125,0.662564690686062,2.1484783756742907,1.8760121142684185,2.7668154120105806
83,clnsp386_wind_130975_1_snr-5.0_tl-23_fileid_232.wav,0.13379627,-5.092035,-5.111264,1.0472307205200195,0.43607120647919434,1.3503840131963745,1.1413565298232524,1.3259510655273072
84,clnsp387_wind_361414_0_snr-5.0_tl-29_fileid_64.wav,0.037183575,-7.158148,-5.014928,1.9267504215240479,0.9019591977823023,3.1749102020543063,2.731629375283375,3.5530404590801004
85,clnsp393_chair_400385_0_snr-5.0_tl-31_fileid_220.wav,0.046743315,-5.1527433,-5.0178065,1.1718817949295044,0.8656923739897081,2.7595660604035763,2.7368533302354177,3.6934555690967144
86,clnsp395_bus_84241_0_snr-5.0_tl-22_fileid_229.wav,0.26802838,-5.0418534,-5.0208955,1.0478609800338745,0.3547866231923763,1.124136254378703,1.1156035980859085,1.2315795161665295
87,clnsp399_squeaky_213909_0_snr-5.0_tl-30_fileid_181.wav,0.0609896,-7.0826983,-5.0135713,1.531365156173706,0.8026878116341752,3.036647357469272,2.6460844828906898,3.465055408670694
88,clnsp401_breath_336530_3_snr-5.0_tl-28_fileid_163.wav,0.087983765,-6.4887595,-4.996212,1.2348769903182983,0.7964524044021611,3.375938680557242,2.9428950020917104,3.6004795543341146
89,clnsp414_pa_kcBIPQJM_snr5_snr-5.0_fileid_145.wav,0.12360148,-6.971896,7.7128105,1.2953400611877441,0.7907153069498972,2.0180822505071228,2.033653514776821,3.2168632228273237
90,clnsp426_air_conditioner_151977_snr-5.0_snr3_tl-35_fileid_17.wav,0.12736535,-4.8182664,-4.8666286,1.0286304950714111,0.34327539719408096,1.1102448636662308,1.1121091837832242,1.170225066321146
91,clnsp430_babble_188218_23_snr-5.0_tl-22_fileid_280.wav,0.290197,-4.945303,-5.0081115,1.0627728700637817,0.35076455656038136,1.1226610023645718,1.0718868705563027,1.1584002626264727
92,clnsp433_baby_416671_0_snr-5.0_tl-34_fileid_249.wav,0.06573244,-5.000454,-5.0402923,1.1498454809188843,0.6217392208674056,2.8630956624202266,2.6364313332956173,3.5189211669796143
93,clnsp435_footsteps_324086_0_snr-5.0_tl-23_fileid_223.wav,0.30919182,-5.973185,-1.9583981,1.0568116903305054,0.5874676006529239,1.4350895677568192,1.561015794502349,2.401246834475826
94,clnsp439_washer_246507_4_snr-5.0_tl-29_fileid_132.wav,0.19806737,-4.89499,-4.9145284,1.045322060585022,0.3145274347071094,1.1990759498031522,1.114859001331134,1.2763199179675055
95,clnsp448_squeaky_51165_0_snr-5.0_tl-26_fileid_118.wav,0.23361525,-5.017338,-4.9858823,1.0396136045455933,0.24869864822657264,1.1433884014376292,1.0632826837558105,1.1845121600823363
96,clnsp44_wind_97396_2_snr-5.0_tl-26_fileid_271.wav,0.12878993,-5.2447433,-5.077099,1.0859473943710327,0.5497941251491295,1.730087834690839,1.6576581044961494,2.4915526678070288
97,clnsp454_UhNx_8XfBZU_snr19_snr-5.0_fileid_113.wav,0.19760305,-4.9379663,-5.043768,1.0654585361480713,0.5882361303148719,1.002451772591834,1.0616206746592376,1.509210793511278
98,clnsp461_bus_84241_6_snr-5.0_tl-24_fileid_20.wav,0.2125692,-4.9004207,-4.901661,1.0253386497497559,0.4372791218349102,1.1459182911328598,1.0977692777576633,1.1779559454519075
99,clnsp46_dryer_output_83885_snr-5.0_snr0_tl-31_fileid_67.wav,0.16049396,-5.026369,-5.012477,1.061037302017212,0.5043400877819896,1.8784828384488372,1.9220633680710972,2.959684115891064
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_snr-5.0_142.wav,0.39282045,-4.6802783,-4.719801,1.0980100631713867,0.3281594864014362,1.1304443942531872,1.0791887014790327,1.2001998104943596
101,clnsp475_door_73622_0_snr-5.0_tl-29_fileid_191.wav,0.16382863,-4.988704,-5.008885,1.0483589172363281,0.6056610479612926,1.8067440300567916,2.0561692254412764,3.446945410000892
102,clnsp476_birds_413745_5_snr-5.0_tl-21_fileid_291.wav,0.14426193,-5.1223154,-4.988525,1.0836176872253418,0.7694870293517544,2.1601863133904664,2.249569787949974,3.37091539280718
103,clnsp47_fan_out_83867_snr-5.0_snr4_tl-34_fileid_277.wav,0.20715202,-5.0760274,-5.102732,1.0427131652832031,0.44458514778277536,2.157025311704258,2.163591199728807,3.345501250246498
104,clnsp480_baby_416664_0_snr-5.0_tl-31_fileid_33.wav,0.12745312,-5.0284004,-5.0363035,1.069431185722351,0.425753190644146,1.4886435717864122,1.431580422958523,2.0486739376439713
105,clnsp487_vacuum_154783_0_snr-5.0_tl-30_fileid_208.wav,0.19046007,-4.8744516,-4.9486766,1.1152900457382202,0.5243523734354741,1.7954656746368618,1.8562317543703748,3.1981491060435725
106,clnsp492_vacuum_195835_4_snr-5.0_tl-33_fileid_264.wav,0.19279052,-4.978979,-4.9751883,1.0808913707733154,0.5441051722078409,2.0448281138138893,2.0633649739483375,3.3306079437984897
107,clnsp493_barking_208030_0_snr-5.0_tl-26_fileid_42.wav,0.16326904,-4.9811745,-4.98666,1.1503773927688599,0.623101992946919,1.603901437850604,1.9374175593758467,3.4945166179866374
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_snr-5.0_285.wav,0.36162505,-4.994481,-4.971162,1.0332233905792236,0.41838600571991974,1.1467697459194213,1.0831328170195986,1.2069574638818041
109,clnsp50_babble_188218_24_snr-5.0_tl-29_fileid_255.wav,0.157008,-4.7795315,-4.8176966,1.075909972190857,0.37784045542230066,1.1620098632758238,1.126728696248127,1.3112867267689006
110,clnsp513_babble_188218_9_snr-5.0_tl-21_fileid_287.wav,0.2809242,-4.97431,-4.9927135,1.0517027378082275,0.3549328441590335,1.480116081002906,1.338529193949251,1.9157823342672353
111,clnsp517_wind_112296_1_snr-5.0_tl-30_fileid_165.wav,0.08240859,-6.315008,-4.986379,1.1845240592956543,0.6395206089969259,1.1457641342308276,1.1186450046641574,1.2271012823019443
112,clnsp51_baby_416672_0_snr-5.0_tl-22_fileid_167.wav,0.23517631,-4.9739213,-4.9818983,1.0795620679855347,0.4362738828022783,2.022069652226312,2.05211687626509,3.305172830751649
113,clnsp524_train_181130_1_snr-5.0_tl-18_fileid_169.wav,0.46259043,-5.0184436,-5.059675,1.032815933227539,0.27083920878493145,1.142513305690106,1.0661285151478666,1.1831760490827818
114,clnsp528_baby_416669_0_snr-5.0_tl-29_fileid_38.wav,0.12822086,-5.009183,-5.0528164,1.1588871479034424,0.5506395061884883,2.747170229206007,2.6169183818954895,3.6254633303912995
115,clnsp52_amMeH4u6AO4_snr5_tl-18_snr-5.0_19.wav,0.16713007,-5.0620046,-5.0350866,1.089003086090088,0.6983444649250354,2.2672174960762113,2.353267459025159,3.435537239774354
116,clnsp535_washer_460549_1_snr-5.0_tl-35_fileid_102.wav,0.07484971,-4.9879565,-4.992672,1.0941658020019531,0.5518690621807354,2.3467637177708016,2.342305009235738,3.4779004016149146
117,clnsp54_door_119791_0_snr-5.0_tl-18_fileid_76.wav,0.3656748,-5.047437,-5.0757933,1.0808885097503662,0.6191214066550738,1.6487287174671368,2.0571201816746183,3.5114454663473236
118,clnsp554_vacuum_159347_2_snr-5.0_tl-24_fileid_261.wav,0.2620694,-5.5416827,-5.0301313,1.085024118423462,0.5051847889809346,1.1369296773873085,1.0956822865300277,1.1850746840033335
119,clnsp572_fan_out_62635_snr-5.0_snr5_tl-20_fileid_214.wav,0.19697735,-6.0867915,-5.0157146,1.1452096700668335,0.7248038233906913,1.6602175261412506,1.8518496477067208,3.272142147078887
120,clnsp574_footsteps_324086_1_snr-5.0_tl-34_fileid_134.wav,0.124599755,-5.9181857,1.4942287,1.1293225288391113,0.6098323669906828,2.315532695165994,2.213705094830079,3.2867782230462574
121,clnsp577_typing_138283_2_snr-5.0_tl-23_fileid_77.wav,0.16899125,-5.1064467,-5.038661,1.0974297523498535,0.5737567255405638,1.9648736454323135,2.235248136326077,3.517678173130177
122,clnsp57_bus_84241_3_snr-5.0_tl-30_fileid_300.wav,0.13749564,-5.143167,-5.1374335,1.0375149250030518,0.3975007156453923,1.1891669800744107,1.1528607088550333,1.338120080708915
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_snr-5.0_14.wav,0.37647578,-4.850356,-4.906451,1.0702314376831055,0.5678930166755154,1.1469394519491638,1.1030777131768075,1.177645108149202
124,clnsp587_Unt_WsHPhfA_snr8_snr-5.0_fileid_34.wav,0.18023205,-5.1303735,-5.135113,1.040666103363037,0.4038161670326585,1.1592067059350455,1.1258836177426235,1.2153741385639172
125,clnsp591_clatter_noise_166453_snr-5.0_zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.20284325,-4.939002,-4.957888,1.1461013555526733,0.5505771970305131,1.9832927832769423,2.240986882794182,3.5330504314895506
126,clnsp592_birds_130501_1_snr-5.0_tl-28_fileid_173.wav,0.11997359,-4.984153,-4.9928193,1.0574367046356201,0.7125779368393887,1.8023258376816822,2.0806603631634335,3.530316120351449
127,clnsp598_traffic_110381_0_snr-5.0_tl-30_fileid_37.wav,0.16505319,-5.1257787,-4.969052,1.0352402925491333,0.39619427106060817,1.1486442204146743,1.1614841466916503,1.2847422063986795
128,clnsp609_breath_336530_2_snr-5.0_tl-30_fileid_5.wav,0.11841468,-6.279549,-4.995097,1.1168193817138672,0.6511705352594334,2.2587357861464623,2.1619193703740214,3.1821200239042984
129,clnsp610_11vO87xkSo8_snr3_tl-29_snr-5.0_112.wav,0.03322026,-4.9991746,-5.005588,1.0884240865707397,0.8345066289486975,1.1249533091789394,1.2090838679770721,1.7321115986665876
130,clnsp611_babble_188218_6_snr-5.0_tl-33_fileid_161.wav,0.12990735,-4.8747754,-4.904617,1.0437132120132446,0.3347462249806645,1.1892179819468902,1.1394296066196508,1.2740692924562969
131,clnsp621_clatter_noise_194994_snr-5.0_soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.060765017,-4.888604,-4.95188,1.1659044027328491,0.6628720318052154,2.420989697535552,2.3885342628050643,3.4175956828591594
132,clnsp622_baby_416680_0_snr-5.0_tl-34_fileid_234.wav,0.12119645,-5.011542,-5.0011764,1.0800607204437256,0.4555408772570839,1.7740808101167918,2.047969438766098,3.545263206824102
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_snr-5.0_54.wav,0.59179753,-4.9660053,-4.985981,1.0309550762176514,0.3218814285569635,1.1547309985846181,1.0723199196868798,1.1912481544291225
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_snr-5.0_253.wav,0.2029631,-4.8520617,-4.9471335,1.05390202999115,0.49942862785364717,1.168216505979076,1.1402390462417784,1.2722037807847248
135,clnsp627_footsteps_262591_2_snr-5.0_tl-18_fileid_82.wav,0.45049235,-4.2090373,-4.155563,1.0675030946731567,0.47305501954759893,0.9341349859426487,1.101522190359806,1.5032233877358878
136,clnsp628_water_147808_0_snr-5.0_tl-33_fileid_53.wav,0.22546709,-4.9747148,-4.9697704,1.040846347808838,0.23725603779068752,1.1570549809711281,1.10054720324334,1.2160227248294146
137,clnsp62_birds_413745_6_snr-5.0_tl-33_fileid_81.wav,0.071923606,-5.1339326,-5.007413,1.0544886589050293,0.6691891100583243,1.1372679885496284,1.1498483549950922,1.3389504713172977
138,clnsp640_barking_196127_1_snr-5.0_tl-19_fileid_218.wav,0.17293061,-4.614276,-4.66055,1.1344428062438965,0.709470776894428,2.04362072123941,2.3858663699847416,3.6027869588263277
139,clnsp642_atRfc2R9SdU_snr13_tl-33_snr-5.0_206.wav,0.20697016,-4.8323474,-4.9046907,1.0721625089645386,0.5402852206869985,1.848306049897973,2.076947949337647,3.5641433073352218
140,clnsp644_barking_25887_0_snr-5.0_tl-28_fileid_89.wav,0.077217735,-5.549147,-5.000126,1.3201303482055664,0.7532629488708593,2.5054836156237235,2.4099783646486626,3.481077544046741
141,clnsp67_air_conditioner_151977_snr-5.0_snr18_tl-23_fileid_80.wav,0.3272514,-5.0311637,-5.060935,1.0279825925827026,0.38451406685654416,1.0978673802300292,1.111802909010085,1.2569769297089797
142,clnsp71_babble_188218_26_snr-5.0_tl-20_fileid_275.wav,0.23953664,-4.984515,-4.980216,1.133394718170166,0.5725408126512406,1.7513332572719846,1.9171475165166856,3.367082615583666
143,clnsp72_DMTAv9mw_x8_snr12_snr-5.0_fileid_48.wav,0.7307302,-4.987015,-5.0123634,1.0344398021697998,0.3247669062953394,1.1458715676602016,1.081563321552056,1.1814308226288355
144,clnsp74_fan_out_56236_snr-5.0_snr9_tl-28_fileid_210.wav,0.11800763,-4.6302247,-4.6251755,1.0387696027755737,0.49096318213643514,1.1474693585645241,1.1564930884859208,1.260530137900391
145,clnsp76_babble_188218_0_snr-5.0_tl-28_fileid_117.wav,0.18158823,-4.893562,-4.9163947,1.0374870300292969,0.2820611614367434,2.0466433451546715,2.030415101081971,3.281236755417561
146,clnsp81_car_74675_2_snr-5.0_tl-22_fileid_9.wav,0.2012819,-5.161254,-5.07431,1.1581424474716187,0.4678878132668748,1.1431076327048284,1.0885914646090316,1.1967020841068365
147,clnsp91_washer_400403_3_snr-5.0_tl-30_fileid_228.wav,0.09264246,-4.8210435,-4.7903504,1.0882014036178589,0.6432991698321162,1.6281741871272721,1.7857764736378903,2.7574993968014927
148,clnsp93_bus_128120_1_snr-5.0_tl-25_fileid_130.wav,0.20389391,-5.341493,-4.917525,1.038930892944336,0.4378676660552872,2.0210789810271925,1.9332399016845903,3.3123278332555195
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_snr-5.0_43.wav,0.532782,-4.8279395,-4.8764367,1.1303346157073975,0.2907550526383193,1.1570392735764576,1.0730913735532142,1.2043865617871803


==> kd_icassp24-main/metric_results/snr/noisy_msdns0.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0.0_tl-21_fileid_268.wav,0.26475134,0.10049994,0.08327515,1.063183307647705,0.4793931117006115,1.1719906744498245,1.0862142755280986,1.2258284537729105
1,clnsp104_G3hs6PFniM0_snr4_tl-27_snr0.0_133.wav,0.08427673,0.029770138,0.021171698,1.0903973579406738,0.5562908553755327,1.6932575536242542,1.713622419991697,2.8016832308095005
2,clnsp113_car_19980_0_snr0.0_tl-30_fileid_178.wav,0.16353765,-0.22515161,0.02102641,1.1009596586227417,0.5426365358143199,2.220597888747425,2.22854199837063,3.481954639284821
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_snr0.0_0.wav,0.07316312,-0.0074099633,-0.043655332,1.1885943412780762,0.5982416544073317,1.4854658172141861,1.5319782897899672,2.51275455404667
4,clnsp129_lJoaywrZPsU_snr0_tl-27_snr0.0_252.wav,0.15818307,0.014909546,-0.013730891,1.0589051246643066,0.3913321538005288,1.1462297726842396,1.1381205845000562,1.2358022447685295
5,clnsp146_baby_416657_0_snr0.0_tl-25_fileid_72.wav,0.064086474,0.021459686,-0.0010712934,1.2455623149871826,0.6966032767796964,2.412599278366462,2.445273919453607,3.5755693972026177
6,clnsp148_4AGxmFdExYc_snr0_tl-28_snr0.0_238.wav,0.027666697,0.03459512,-0.0049237125,1.3810148239135742,0.8571976152195181,3.9716808427064603,3.20075984251603,3.5239353750363973
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_snr0.0_58.wav,0.10287952,-0.007388442,0.0031165874,1.0964653491973877,0.5644606844982569,1.3231757306807614,1.3127974115050463,1.945046186846846
8,clnsp153_bus_109303_3_snr0.0_tl-34_fileid_197.wav,0.04749494,-0.6982074,-0.007758738,1.40366792678833,0.8377752163827982,2.6339604110156336,2.250721072822027,3.029158830889535
9,clnsp155_oDyn0_Ti63Q_snr16_snr0.0_fileid_149.wav,0.08346146,0.087579876,0.0474518,1.1206477880477905,0.571725892317528,1.9898430566093894,2.066929724622747,3.318506178604993
10,clnsp156_water_320289_2_snr0.0_tl-19_fileid_125.wav,0.38364464,-0.11629499,-0.034170236,1.045878291130066,0.4592839288081969,1.1927113910292428,1.194721489432406,1.474449715554108
11,clnsp157_water_125964_2_snr0.0_tl-32_fileid_243.wav,0.22335894,0.047153752,0.029845208,1.0518347024917603,0.5277119916754353,1.7109206803057646,1.700003640602608,2.890554036534937
12,clnsp165_vacuum_273194_1_snr0.0_tl-30_fileid_156.wav,0.25679258,-0.0031333321,-0.009823697,1.033692717552185,0.6553557639432583,2.183971931715874,2.296133235668258,3.5802976056683127
13,clnsp166_bus_128120_3_snr0.0_tl-27_fileid_16.wav,0.087685674,-0.73459566,-0.02677338,1.1436026096343994,0.7322413564189995,2.4497807357591186,2.335553760614308,3.4309897124619004
14,clnsp169_babble_188218_7_snr0.0_tl-19_fileid_21.wav,0.22596732,-0.031734336,-0.038303103,1.1006956100463867,0.41253504870185626,1.0242370331199067,1.1330163738350438,1.519087287117739
15,clnsp16_traffic_248091_1_snr0.0_tl-22_fileid_88.wav,0.24292015,0.0752716,0.023804095,1.056080937385559,0.5234764543378777,1.6201020545063314,2.00481600165119,3.6281300691887055
16,clnsp176_chair_154380_0_snr0.0_tl-32_fileid_35.wav,0.10808931,-0.22147644,-0.068445,1.0903372764587402,0.5099003609556524,2.413894040881853,2.3662345949868677,3.4896566280251617
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_snr0.0_90.wav,0.09199466,0.0027890936,-0.0038786728,1.1204347610473633,0.6469203075979229,1.6933593778048361,1.4911723873458251,2.266036371628972
18,clnsp178_baby_416649_0_snr0.0_tl-32_fileid_127.wav,0.061649397,-0.0064361356,-0.015785702,1.1854207515716553,0.6587238658399411,2.582381275291871,2.4035060136590536,3.421643343866207
19,clnsp17_birds_413745_3_snr0.0_tl-23_fileid_44.wav,0.08454915,-0.76740164,0.010072448,1.1614384651184082,0.7713682816033712,2.558549953053887,2.5192326282738424,3.5987191894512103
20,clnsp186_vacuum_353640_3_snr0.0_tl-27_fileid_192.wav,0.19558267,-0.05895762,-0.049427826,1.0526539087295532,0.4856979868755907,1.1968884453067026,1.0802713969343651,1.2430019419206368
21,clnsp192_air_conditioner_151977_snr0.0_snr11_tl-35_fileid_66.wav,0.06604693,0.013484789,0.036008865,1.1114429235458374,0.658503296386755,2.9664637686019524,2.7039304610815873,3.5898446246472755
22,clnsp194_barking_25887_3_snr0.0_tl-24_fileid_23.wav,0.06044011,-0.46285146,0.0074384306,1.4728004932403564,0.849898832424204,2.793456900284829,2.6599461743936854,3.557305936592057
23,clnsp198_bus_56903_0_snr0.0_tl-32_fileid_101.wav,0.03758666,-0.076554194,0.14996906,1.0720608234405518,0.6896894419053785,2.753041208321979,2.663536869259986,3.649254878208373
24,clnsp199_birds_413745_9_snr0.0_tl-31_fileid_47.wav,0.058859006,-0.026993474,-0.010771815,1.141654133796692,0.7894933181963691,2.220767525126286,2.4180436069530784,3.651171652719112
25,clnsp1_train_69005_1_snr0.0_tl-21_fileid_158.wav,0.19516629,0.023216566,0.014223802,1.0595227479934692,0.5078386780589448,1.2021828221454813,1.2333066564195954,1.869214526981844
26,clnsp200_TgjQN698XU8_snr4_tl-21_snr0.0_6.wav,0.48698193,0.029959867,0.033013936,1.023781657218933,0.5453587986751165,1.40786506635264,1.6092335925488568,2.8761245247732754
27,clnsp204_birds_105003_1_snr0.0_tl-29_fileid_207.wav,0.07936082,0.0094742775,-0.027310742,1.0746006965637207,0.747986185389265,2.624485142744387,2.558306018923445,3.6019870117098964
28,clnsp205_wind_407027_1_snr0.0_tl-24_fileid_170.wav,0.097563624,0.03801186,0.03666705,1.1814757585525513,0.6704749393227805,1.986525667643807,2.168374228486004,3.423755456498277
29,clnsp211_bus_128120_10_snr0.0_tl-22_fileid_107.wav,0.12094931,-0.31448606,-0.0031929133,1.1723384857177734,0.7246391844387715,1.9717109224980736,2.0788007181434334,3.3798097581658864
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_snr0.0_250.wav,0.106003925,-0.0027851877,-0.020152835,1.1146618127822876,0.5712964418307616,2.183365444492089,2.1461578589334285,3.360557041954603
31,clnsp216_birds_105003_0_snr0.0_tl-27_fileid_143.wav,0.09695402,-0.0033172588,0.012971224,1.0845739841461182,0.7266611662050686,2.39969352451961,2.5467304411641507,3.6854038627328154
32,clnsp217_birds_413745_1_snr0.0_tl-28_fileid_71.wav,0.047788393,-0.78434175,0.0062417965,1.2914658784866333,0.8065462076857931,3.112986305049406,2.8482652727372852,3.64448637454899
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_snr0.0_274.wav,0.20305121,0.07038873,0.06910334,1.0545333623886108,0.4445531324701721,1.0903674797679581,1.2266785132748002,1.7579138063920672
34,clnsp219_wind_344887_0_snr0.0_tl-28_fileid_96.wav,0.06864604,0.03536752,-0.012971915,1.270230770111084,0.6393176173117637,1.1225814265983274,1.1120357629589046,1.1892153647698127
35,clnsp225_washer_246507_10_snr0.0_tl-20_fileid_200.wav,0.2306232,-0.035059497,-0.045996424,1.0778836011886597,0.4313994417165572,1.7970636358326193,2.0215896361981693,3.394771567505421
36,clnsp228_vacuum_379760_1_snr0.0_tl-19_fileid_104.wav,0.1112463,-0.0068410933,-0.035211634,1.0726553201675415,0.723509001682594,2.3927871318507354,2.2968404675327596,3.3400401284959673
37,clnsp22_breath_21983_0_snr0.0_tl-18_fileid_50.wav,0.152296,-1.3101828,-0.0012484008,1.212618112564087,0.8391701968675828,2.1536286189529283,2.310490271391986,3.5523644884891534
38,clnsp233_traffic_423299_3_snr0.0_tl-20_fileid_139.wav,0.2191311,0.11758969,0.027051833,1.1529700756072998,0.5586910421909509,1.7392557627941325,2.0861753512621872,3.5587146589276366
39,clnsp236_d11XSGiWtd0_snr10_tl-33_snr0.0_155.wav,0.0956465,-0.05752516,-0.061111394,1.0956451892852783,0.5556691173319823,2.3607572184838195,2.2479018527044365,3.308892483274427
40,clnsp238_washer_389769_1_snr0.0_tl-20_fileid_3.wav,0.19507939,-0.09060314,-0.1120081,1.0757501125335693,0.5347567288566434,1.322179278449394,1.2386390506334368,1.5716016009337594
41,clnsp241_washer_235366_2_snr0.0_tl-24_fileid_2.wav,0.29941732,-0.11896263,-0.1047022,1.040575623512268,0.37559063238799706,1.2387758122417436,1.1657214340948026,1.4328061260621714
42,clnsp243_LU2DK53Oud4_snr1_tl-29_snr0.0_150.wav,0.0828196,-0.0016875752,0.076512955,1.1014825105667114,0.5777774591412213,1.3978296562582617,1.3988117998627307,1.9800523932423408
43,clnsp246_door_83878_0_snr0.0_tl-26_fileid_213.wav,0.10498975,0.031659864,0.021595689,1.372300386428833,0.7910228582156552,2.9098473794662016,2.7755358202158664,3.6060352606116792
44,clnsp247_birds_413745_4_snr0.0_tl-24_fileid_137.wav,0.098014034,-0.26652694,0.003587866,1.1186940670013428,0.8309856998882625,2.1186167153215982,2.4606882060343973,3.8152208901037614
45,clnsp250_vacuum_388017_2_snr0.0_tl-20_fileid_231.wav,0.17609607,0.0075810747,0.017976271,1.1060651540756226,0.5354007925686933,1.486964647033138,1.2377880706748414,1.423142835432296
46,clnsp257_vacuum_273194_2_snr0.0_tl-18_fileid_175.wav,0.5427117,0.02356724,0.021741472,1.041516661643982,0.6433941696262898,1.5545398963353059,1.97360983043087,3.6073159981477323
47,clnsp25_babble_188218_21_snr0.0_tl-25_fileid_147.wav,0.13120413,0.055433124,0.084554315,1.1236933469772339,0.6330079949303173,2.168037699885933,2.2862166108373496,3.488732719956893
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_snr0.0_snr3_tl-31_fileid_290.wav,0.09889097,-0.7272697,1.5155079,1.11179518699646,0.5350398875084471,1.179456731422132,1.0965635718390887,1.2146169998195815
49,clnsp266_washer_246507_1_snr0.0_tl-24_fileid_201.wav,0.16740635,-0.035223376,-0.05996403,1.0680569410324097,0.4725314148153847,1.8827294983907221,2.054329655576708,3.4732829438517503
50,clnsp267_wind_407022_1_snr0.0_tl-25_fileid_57.wav,0.11388695,-0.009753128,-0.0026836507,1.2423357963562012,0.6855958089613364,2.0100872171815434,2.196141744918936,3.54700135551355
51,clnsp268_wind_237324_0_snr0.0_tl-32_fileid_152.wav,0.032199208,-0.06012177,0.084460385,1.2064330577850342,0.8168697477825865,2.7447872481900144,2.5924822301302135,3.546207191663252
52,clnsp269_wind_130975_2_snr0.0_tl-21_fileid_293.wav,0.09198632,0.06412526,0.12220388,1.1505876779556274,0.5815641059242516,1.3186289393291284,1.196335740772817,1.5720047534492287
53,clnsp273_birds_413745_0_snr0.0_tl-22_fileid_63.wav,0.112250865,-0.758245,0.00858875,1.123700499534607,0.775205971933318,2.1192367754264616,2.323378820281391,3.5439662829694676
54,clnsp279_wind_237324_2_snr0.0_tl-19_fileid_146.wav,0.07884206,-0.10066994,-0.02020407,1.1372051239013672,0.8139275342174929,1.8565965421488324,2.17982940238847,3.6006352547939953
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_snr0.0_296.wav,0.2930414,-0.030663533,-0.043090325,1.0500831604003906,0.33521177409484154,1.166038195035654,1.083965816314614,1.1933328636165164
56,clnsp281_vacuum_154783_2_snr0.0_tl-31_fileid_73.wav,0.1020139,0.08767172,0.096084945,1.2509725093841553,0.6997311475245567,2.0642202548224384,1.8822034474968075,3.0479479117701973
57,clnsp283_birds_121947_1_snr0.0_tl-26_fileid_49.wav,0.069258444,-0.012213072,0.034995206,1.206568717956543,0.7797241837741169,2.17690198951735,2.3719340643213287,3.6349109707130656
58,clnsp287_baby_416650_0_snr0.0_tl-34_fileid_241.wav,0.050067782,0.020486942,0.028694851,1.1654049158096313,0.651382785207986,2.1513460240363553,2.1588031626078807,3.3956317709110393
59,clnsp291_vacuum_388017_1_snr0.0_tl-26_fileid_60.wav,0.11451153,-0.073768966,-0.05086259,1.1740800142288208,0.565420885283114,1.9246638221046182,1.746132006015861,2.6553055864241744
60,clnsp295_CnLQFM08y1U_snr6_tl-25_snr0.0_4.wav,0.16654998,-0.011153041,-0.018755736,1.1086375713348389,0.4913966519930096,1.4307142748727022,1.5032028191434368,2.471354297389831
61,clnsp297_breath_336530_0_snr0.0_tl-31_fileid_245.wav,0.04131247,-1.516934,0.022604752,1.4164366722106934,0.8758682409377514,3.565669662035306,3.1238513042264673,3.690691144675883
62,clnsp301_barking_166489_1_snr0.0_tl-21_fileid_26.wav,0.06633157,-0.0047754794,-0.00062001316,1.5859153270721436,0.802046887713438,2.285883065057993,2.3741419733335176,3.423770379741801
63,clnsp305_baby_416655_0_snr0.0_tl-30_fileid_110.wav,0.07081692,-0.012116506,-0.03582625,1.1291886568069458,0.6412043089135279,2.1582460879740406,2.2240435514550394,3.3987799573598387
64,clnsp307_barking_196127_0_snr0.0_tl-21_fileid_52.wav,0.10322996,-0.08808916,-0.04756274,1.4353119134902954,0.8051136209068447,1.6932003858162725,2.095628861950563,3.5252158441273083
65,clnsp30_birds_121947_2_snr0.0_tl-27_fileid_116.wav,0.089935474,-0.025778273,-0.0043437663,1.1856698989868164,0.7392835740450319,1.6432087156132262,1.8834880485685404,3.260499307480003
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_snr0.0_45.wav,0.30325013,-0.025207512,-0.042406444,1.0823358297348022,0.5639805930956532,1.6414074158739502,1.872138984143075,3.2407060875635323
67,clnsp314_washer_246507_8_snr0.0_tl-23_fileid_289.wav,0.1154901,0.0022773682,0.010740774,1.173864722251892,0.6463433791773283,1.5999334222162935,1.6595662213482807,2.746868223812039
68,clnsp327_air_conditioner_371242_snr0.0_snr7_tl-21_fileid_8.wav,0.15758711,0.07109673,0.08724957,1.066831350326538,0.5495557549591417,1.239546364158993,1.1626770303858847,1.4090593497632944
69,clnsp332_yrucOeXHbs0_snr12_tl-31_snr0.0_199.wav,0.19527559,-0.02823611,-0.0065419083,1.0449305772781372,0.4439405211124256,1.1315156725075401,1.098711136671753,1.1951890707266057
70,clnsp339_chair_264157_0_snr0.0_tl-28_fileid_176.wav,0.13066593,0.04293176,0.017513257,1.0804378986358643,0.49396109881231404,1.8089801986745588,1.9679716843072814,3.534606707447413
71,clnsp341_water_213280_2_snr0.0_tl-20_fileid_282.wav,0.22317281,-0.03913025,0.004399421,1.2828606367111206,0.7657465566635929,2.739956458704328,2.7351495867254907,3.611047999252988
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_snr0.0_180.wav,0.095388584,0.024168622,0.020174151,1.0451337099075317,0.5341298515078439,1.1055075946461401,1.162473505956906,1.277333815239305
73,clnsp352_clatter_noise_431472_snr0.0_debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.16079739,-0.121415496,-0.031853244,1.0512821674346924,0.41487634714361726,1.1852149642712606,1.1544070006880869,1.3711216905995725
74,clnsp353_bus_128120_5_snr0.0_tl-23_fileid_7.wav,0.13160394,-0.050262854,0.0369807,1.1486653089523315,0.7214466547863854,1.5592671147550539,1.473203143749959,2.445721021611781
75,clnsp355_bus_84241_5_snr0.0_tl-33_fileid_59.wav,0.0671444,0.016889809,0.065562576,1.0486074686050415,0.5354269377393237,1.7374925724124626,1.6541823062494614,2.4494190575381007
76,clnsp371_washer_400403_2_snr0.0_tl-21_fileid_288.wav,0.11353324,-0.07645197,0.006466675,1.1999567747116089,0.6649917761320108,1.4095947345843511,1.4468639021858822,2.165032275263586
77,clnsp374_vacuum_195835_3_snr0.0_tl-25_fileid_205.wav,0.19428582,0.055601288,0.02763833,1.1501576900482178,0.7343263115662754,1.2846089744453368,1.4274442141607488,1.9262272795577868
78,clnsp378_vacuum_154783_1_snr0.0_tl-32_fileid_283.wav,0.1050661,0.01188867,-0.028141795,1.1275497674942017,0.599162790157196,1.1373860593008038,1.0927446961897933,1.1985102911709276
79,clnsp379_baby_416648_0_snr0.0_tl-29_fileid_136.wav,0.06392708,0.033088434,0.020730149,1.1808509826660156,0.5966106938678306,2.0693799597744276,2.0787143128569183,3.3144816723561994
80,clnsp380_drinking_water_445523_snr0.0_snr16_tl-20_fileid_69.wav,0.23559079,-0.113088794,-0.019485563,1.1351507902145386,0.5277377311967205,1.5299725665909372,1.9002479709886582,3.354826974794173
81,clnsp383_babble_188218_15_snr0.0_tl-18_fileid_94.wav,0.17033748,0.08077816,0.034389157,1.0907703638076782,0.5234586601714339,1.583822831663322,1.7823515004197164,3.3294610837244547
82,clnsp385_bus_109303_1_snr0.0_tl-28_fileid_247.wav,0.08576562,-0.64613295,0.013031101,1.3409886360168457,0.8202866351270978,3.116728961671399,2.6736541058863668,3.441905005412872
83,clnsp386_wind_130975_1_snr0.0_tl-23_fileid_232.wav,0.08609896,-0.07243453,-0.0600992,1.0918710231781006,0.5493832085620146,1.5066914973267163,1.2833479393484741,1.8776142197022803
84,clnsp387_wind_361414_0_snr0.0_tl-29_fileid_64.wav,0.024128452,-2.1597145,-0.008366114,2.560929536819458,0.9586301278621847,3.4600451437022937,2.9359000841568257,3.671991079722734
85,clnsp393_chair_400385_0_snr0.0_tl-31_fileid_220.wav,0.029759286,-0.15390703,-0.010033334,1.2059602737426758,0.9113380560163382,2.8928000910332563,2.824713209686487,3.6767493614031093
86,clnsp395_bus_84241_0_snr0.0_tl-22_fileid_229.wav,0.17385723,-0.04654271,-0.011743761,1.1028705835342407,0.4687954703413411,2.0311089862573946,2.1670407158332075,3.362460925139753
87,clnsp399_squeaky_213909_0_snr0.0_tl-30_fileid_181.wav,0.03939765,-2.0880313,-0.006843944,2.067944288253784,0.8876750928194008,3.463670700647694,2.940199474940797,3.563728843643648
88,clnsp401_breath_336530_3_snr0.0_tl-28_fileid_163.wav,0.057180513,-1.5254548,0.0025873084,1.4400665760040283,0.8543778639508417,3.5325671932289406,3.091768826740262,3.6681979191319822
89,clnsp414_pa_kcBIPQJM_snr5_snr0.0_fileid_145.wav,0.078377225,-2.0630715,12.701219,1.60664963722229,0.8801553163197302,2.339961066872306,2.3051182774627,3.42242685008204
90,clnsp426_air_conditioner_151977_snr0.0_snr3_tl-35_fileid_17.wav,0.08178723,0.10870055,0.07538913,1.046406626701355,0.5168503906967145,1.170822736770326,1.13841526641075,1.2638810798382116
91,clnsp430_babble_188218_23_snr0.0_tl-22_fileid_280.wav,0.18632515,0.02901011,-0.004577238,1.075592041015625,0.5089970105932068,1.1542915019258866,1.0826534969521462,1.1813830375228047
92,clnsp433_baby_416671_0_snr0.0_tl-34_fileid_249.wav,0.042065214,-0.0076407483,-0.022745663,1.2880597114562988,0.6961055019154458,3.0075076057806216,2.7574817994155025,3.559064586179212
93,clnsp435_footsteps_324086_0_snr0.0_tl-23_fileid_223.wav,0.2010582,-1.1628071,3.0321043,1.0891087055206299,0.6877449702723604,1.2306030584971541,1.3357992540482537,1.7751460949675815
94,clnsp439_washer_246507_4_snr0.0_tl-29_fileid_132.wav,0.12766378,0.051870458,0.048307937,1.05194890499115,0.4583362584881106,1.178672513264932,1.13577789882089,1.2969054680099608
95,clnsp448_squeaky_51165_0_snr0.0_tl-26_fileid_118.wav,0.15016513,-0.020937258,0.007953166,1.0718770027160645,0.4008244405176807,1.1744387719138565,1.0960162417181099,1.2614881525022479
96,clnsp44_wind_97396_2_snr0.0_tl-26_fileid_271.wav,0.08220292,-0.21172337,-0.042939477,1.1595852375030518,0.6761871408224258,2.1577409269816092,2.208492665919917,3.369081106303882
97,clnsp454_UhNx_8XfBZU_snr19_snr0.0_fileid_113.wav,0.12787853,0.008696738,-0.056037854,1.1394248008728027,0.6801226038650465,1.9219462356707593,2.1052377729055896,3.4950803886947757
98,clnsp461_bus_84241_6_snr0.0_tl-24_fileid_20.wav,0.1354643,0.039171554,0.0555241,1.052597999572754,0.5825463693758829,1.0989669975830099,1.1042821945917203,1.15948932725888
99,clnsp46_dryer_output_83885_snr0.0_snr0_tl-31_fileid_67.wav,0.10412631,-0.03490866,-0.0030903306,1.119878888130188,0.6217844758741203,2.5921948522935723,2.4558344389881737,3.567977114168466
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_snr0.0_142.wav,0.2532348,0.18607222,0.15954979,1.1315829753875732,0.4967983228333785,1.172394030304092,1.1407577674267395,1.322822753055117
101,clnsp475_door_73622_0_snr0.0_tl-29_fileid_191.wav,0.1073211,0.0005860188,-0.005012603,1.0741000175476074,0.6796498796690565,1.736297747198318,2.0119861876866487,3.4287304025111487
102,clnsp476_birds_413745_5_snr0.0_tl-21_fileid_291.wav,0.09101174,-0.1837603,-0.008429398,1.1900883913040161,0.8470678106239109,2.615909622751576,2.620351664016541,3.5928807425647067
103,clnsp47_fan_out_83867_snr0.0_snr4_tl-34_fileid_277.wav,0.13584083,-0.05403468,-0.057510216,1.0604325532913208,0.5682578571397312,2.3626521712670447,2.3302189862565763,3.479543732150795
104,clnsp480_baby_416664_0_snr0.0_tl-31_fileid_33.wav,0.08320358,-0.023609677,-0.020348927,1.1065864562988281,0.5257450674951419,2.2687223431399905,2.208032784989633,3.3991009516096633
105,clnsp487_vacuum_154783_0_snr0.0_tl-30_fileid_208.wav,0.123680994,0.06615104,0.02891497,1.1217942237854004,0.6717939499385802,1.9087789341315096,1.9350113730179344,3.211881658076452
106,clnsp492_vacuum_195835_4_snr0.0_tl-33_fileid_264.wav,0.12604842,-0.0081254365,0.013952362,1.1123874187469482,0.6182171945044891,2.2625531754701806,2.163824015578895,3.3315724573329635
107,clnsp493_barking_208030_0_snr0.0_tl-26_fileid_42.wav,0.10595811,0.003814951,0.007493214,1.2224668264389038,0.679965483465823,1.8411377923563055,2.0382898640490206,3.552442969516345
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_snr0.0_285.wav,0.23851076,-0.023524048,0.016218817,1.0456433296203613,0.5680388473680585,1.2542464289976352,1.2255265714658823,1.612550841665052
109,clnsp50_babble_188218_24_snr0.0_tl-29_fileid_255.wav,0.10110987,0.12172516,0.10327025,1.1266783475875854,0.5313850450492883,1.9749500755816796,2.035533867095084,3.3895559962627444
110,clnsp513_babble_188218_9_snr0.0_tl-21_fileid_287.wav,0.17888623,0.003186946,-0.0048280857,1.0964810848236084,0.5050741009105506,1.2645493367718739,1.4149778313426349,2.524170321798448
111,clnsp517_wind_112296_1_snr0.0_tl-30_fileid_165.wav,0.052892506,-1.3407193,0.0077552376,1.3228973150253296,0.7823866209484652,1.9985106903652687,1.9859582219125302,3.074232528934187
112,clnsp51_baby_416672_0_snr0.0_tl-22_fileid_167.wav,0.15076286,0.0061197886,0.01037047,1.1436352729797363,0.5515258736174982,1.364335102419435,1.4536351245808672,2.306242024849244
113,clnsp524_train_181130_1_snr0.0_tl-18_fileid_169.wav,0.29795104,-0.010854856,-0.032778274,1.0525825023651123,0.4410500970931063,1.218074903535553,1.1586981428882865,1.4237854399704786
114,clnsp528_baby_416669_0_snr0.0_tl-29_fileid_38.wav,0.08305515,-0.0031776296,-0.02963652,1.3070489168167114,0.6563079602227032,2.7946011155875903,2.6322800590450024,3.597435182826038
115,clnsp52_amMeH4u6AO4_snr5_tl-18_snr0.0_19.wav,0.10677897,-0.045478716,-0.016799048,1.2378017902374268,0.7998008106717398,2.701815744290581,2.529446935700994,3.41419028839347
116,clnsp535_washer_460549_1_snr0.0_tl-35_fileid_102.wav,0.047970306,-0.008335769,0.0040508173,1.1830484867095947,0.6648627131479101,2.6400711003855317,2.482505106646145,3.4855159279352286
117,clnsp54_door_119791_0_snr0.0_tl-18_fileid_76.wav,0.24087852,-0.03902473,-0.046050582,1.147529125213623,0.6695132799544865,1.6472696607590687,2.1056892795438684,3.590527891669339
118,clnsp554_vacuum_159347_2_snr0.0_tl-24_fileid_261.wav,0.16996142,-0.54120296,-0.016837768,1.1271867752075195,0.6429021138056927,1.1271183079202949,1.1358283073746969,1.2618780209286162
119,clnsp572_fan_out_62635_snr0.0_snr5_tl-20_fileid_214.wav,0.12567478,-1.1057501,-0.008228916,1.3444914817810059,0.8451793781030246,2.1100991240577356,2.166779747957941,3.478335042370088
120,clnsp574_footsteps_324086_1_snr0.0_tl-34_fileid_134.wav,0.080950655,-1.4038314,6.489399,1.2088099718093872,0.698715547998434,2.8319210996721447,2.5082479708244634,3.36524835179613
121,clnsp577_typing_138283_2_snr0.0_tl-23_fileid_77.wav,0.1106205,-0.09695085,-0.030738875,1.1814157962799072,0.6554086423005295,2.0866227091803875,2.300503559449128,3.543626086471944
122,clnsp57_bus_84241_3_snr0.0_tl-30_fileid_300.wav,0.088161334,-0.09420727,-0.0768369,1.0848569869995117,0.5614247006776558,2.0188477476738598,1.9240459953786604,2.9218417473904696
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_snr0.0_14.wav,0.24662071,0.08055609,0.054917846,1.1109273433685303,0.6849341288630948,1.059049606547092,1.0708680760833622,1.210058390223992
124,clnsp587_Unt_WsHPhfA_snr8_snr0.0_fileid_34.wav,0.11603066,-0.07553392,-0.07557159,1.0777623653411865,0.5671807350151039,1.7878874425983546,1.8133415396581,2.873543730225359
125,clnsp591_clatter_noise_166453_snr0.0_zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.13179597,0.0477104,0.03577986,1.173930287361145,0.636845222231639,2.226120513973194,2.3317416538167604,3.5302906490589314
126,clnsp592_birds_130501_1_snr0.0_tl-28_fileid_173.wav,0.07731443,0.00506138,0.0035263074,1.0799577236175537,0.7786132134817684,2.114898296506452,2.327270871530751,3.6059574094683198
127,clnsp598_traffic_110381_0_snr0.0_tl-30_fileid_37.wav,0.10552144,-0.13275465,0.017555539,1.0654680728912354,0.5844370304151204,1.1283073846640566,1.1573110917392784,1.2797801201617824
128,clnsp609_breath_336530_2_snr0.0_tl-30_fileid_5.wav,0.07615135,-1.2908678,0.002742529,1.248992919921875,0.7617753328835064,3.1380571803500095,2.7297342225203574,3.470553059797694
129,clnsp610_11vO87xkSo8_snr3_tl-29_snr0.0_112.wav,0.022268832,-0.0043093036,-0.0031537968,1.2065176963806152,0.8474245176506398,1.817154433992212,2.185293937573336,3.670112301235721
130,clnsp611_babble_188218_6_snr0.0_tl-33_fileid_161.wav,0.08367423,0.07604443,0.053855926,1.0747697353363037,0.4848298666511263,1.1638918274512113,1.1652278124860695,1.3359108861012567
131,clnsp621_clatter_noise_194994_snr0.0_soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.03943544,0.07570306,0.027082702,1.2648212909698486,0.7428801565934217,2.52393690436881,2.4199635930485246,3.405177937318238
132,clnsp622_baby_416680_0_snr0.0_tl-34_fileid_234.wav,0.07920736,-0.015603845,-0.0007150293,1.1272350549697876,0.5382685098665103,2.135884149115656,2.279785433173729,3.5794210375268953
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_snr0.0_54.wav,0.3862422,0.018480482,0.0078839185,1.0387107133865356,0.46310088527085796,1.0952543804521468,1.1990699391080828,1.8387898758985664
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_snr0.0_253.wav,0.13083039,0.092484534,0.029790707,1.0913149118423462,0.6324359665676793,1.1347491856553014,1.2344433167970954,1.5801340971075022
135,clnsp627_footsteps_262591_2_snr0.0_tl-18_fileid_82.wav,0.2959727,0.11569314,0.19656396,1.1011570692062378,0.6000708440891075,1.5400791855022702,1.7616505695038724,3.056398820249725
136,clnsp628_water_147808_0_snr0.0_tl-33_fileid_53.wav,0.1474521,-0.006194786,0.017007904,1.0550950765609741,0.3727826549100628,2.083726292742342,2.0117334718407154,3.1779474420709213
137,clnsp62_birds_413745_6_snr0.0_tl-33_fileid_81.wav,0.046073742,-0.13893846,-0.004179488,1.1068261861801147,0.7501684677986975,1.3611677589575646,1.3438786749981806,1.836986100775013
138,clnsp640_barking_196127_1_snr0.0_tl-19_fileid_218.wav,0.10876237,0.065762475,0.008032232,1.2171874046325684,0.7640774624490949,2.3000823233983745,2.513142046824843,3.6523691963998757
139,clnsp642_atRfc2R9SdU_snr13_tl-33_snr0.0_206.wav,0.13612151,0.10113174,0.053762347,1.1080390214920044,0.6346569228358762,1.9606118044974135,2.1810308166867127,3.5582547382692944
140,clnsp644_barking_25887_0_snr0.0_tl-28_fileid_89.wav,0.049935546,-0.55032355,-6.1867904e-05,1.3978686332702637,0.8227999692436202,2.5088156246684203,2.494389443071522,3.6052586091651926
141,clnsp67_air_conditioner_151977_snr0.0_snr18_tl-23_fileid_80.wav,0.21222255,-0.02213081,-0.034171805,1.0441480875015259,0.5373056945000835,1.3218125895101593,1.4578935859341302,2.2812770410618426
142,clnsp71_babble_188218_26_snr0.0_tl-20_fileid_275.wav,0.15510942,0.0005968894,0.0041739177,1.1882243156433105,0.7001571649898536,2.194078053580429,2.4334173554948904,3.6451310950379088
143,clnsp72_DMTAv9mw_x8_snr12_snr0.0_fileid_48.wav,0.48021197,0.006280053,-0.00077043474,1.0467126369476318,0.45353327127265114,1.056045205596938,1.0999119245585367,1.496169291448957
144,clnsp74_fan_out_56236_snr0.0_snr9_tl-28_fileid_210.wav,0.075679444,0.19033727,0.21388283,1.0866841077804565,0.6034735339818041,2.5064654355702416,2.613381106252028,3.6535309759374734
145,clnsp76_babble_188218_0_snr0.0_tl-28_fileid_117.wav,0.116923325,0.05568051,0.04718704,1.0655800104141235,0.4344658340610689,2.353196854822767,2.413074142418456,3.5795052484701015
146,clnsp81_car_74675_2_snr0.0_tl-22_fileid_9.wav,0.12806267,-0.109474815,-0.041479357,1.1857752799987793,0.6072070193906752,1.1499881892824217,1.1003983696303328,1.2071268492662657
147,clnsp91_washer_400403_3_snr0.0_tl-30_fileid_228.wav,0.0590482,0.06264666,0.119006895,1.216798186302185,0.7383446609476964,2.568831071825461,2.5479086166112257,3.582574086097343
148,clnsp93_bus_128120_1_snr0.0_tl-25_fileid_130.wav,0.13278797,-0.40319994,0.04653711,1.089916706085205,0.5808849803162173,2.1338277116008637,2.3287956414962654,3.5845741932185344
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_snr0.0_43.wav,0.3462576,0.09958876,0.072572984,1.0786656141281128,0.42258120690691275,1.0241931952756216,1.0917291145940464,1.3808041064003298


==> kd_icassp24-main/metric_results/snr/noisy_msdns5.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr5.0_tl-21_fileid_268.wav,0.16929013,5.0545363,5.04621,1.121642827987671,0.6493482030637175,1.6997124854245185,1.866304315927113,3.342056788057066
1,clnsp104_G3hs6PFniM0_snr4_tl-27_snr5.0_133.wav,0.053350642,5.0104656,5.011929,1.237405776977539,0.7011392667102991,2.3815855615442403,2.4419727400958675,3.6021210382713797
2,clnsp113_car_19980_0_snr5.0_tl-30_fileid_178.wav,0.10445982,4.767709,5.011756,1.203756332397461,0.7047853572876378,2.704871151765235,2.5610621928158657,3.6058545291869497
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_snr5.0_0.wav,0.045332965,4.9986196,4.976286,1.4133590459823608,0.728041292765901,2.1695070023826464,2.267465985499477,3.5135725073632447
4,clnsp129_lJoaywrZPsU_snr0_tl-27_snr5.0_252.wav,0.10134305,5.0117407,4.9940834,1.1219991445541382,0.5696099915416111,2.158434894483371,2.0811339048298017,3.216574078169297
5,clnsp146_baby_416657_0_snr5.0_tl-25_fileid_72.wav,0.04074537,5.010478,4.999411,1.4847835302352905,0.7841160342463264,2.2675098055355103,2.3472243791895844,3.5131926381612772
6,clnsp148_4AGxmFdExYc_snr0_tl-28_snr5.0_238.wav,0.01730518,5.0366225,4.9967694,1.7305132150650024,0.8855367028800308,3.955510399877614,3.1851422584150004,3.5170253232592925
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_snr5.0_58.wav,0.06578958,4.9979143,5.000638,1.244189977645874,0.6864570620455664,2.370529130291231,2.4736518788931092,3.594243549117245
8,clnsp153_bus_109303_3_snr5.0_tl-34_fileid_197.wav,0.029948307,4.2983546,4.9956236,1.8772238492965698,0.9294730846794207,3.502590160213869,2.844898019129305,3.3813479068100536
9,clnsp155_oDyn0_Ti63Q_snr16_snr5.0_fileid_149.wav,0.0536132,5.0627275,5.0268764,1.1653660535812378,0.6756447693664671,2.387617973456068,2.369467727286594,3.5598247311877333
10,clnsp156_water_320289_2_snr5.0_tl-19_fileid_125.wav,0.24897578,4.887153,4.980998,1.078883409500122,0.603865429862906,1.5111660204326691,1.7182670387238275,3.195473168436717
11,clnsp157_water_125964_2_snr5.0_tl-32_fileid_243.wav,0.14530616,5.0283065,5.016903,1.0892353057861328,0.6344423261332035,1.8648965691798047,1.918379429071913,3.382914811740601
12,clnsp165_vacuum_273194_1_snr5.0_tl-30_fileid_156.wav,0.16801047,4.997239,4.9944296,1.057737112045288,0.741041532190599,2.640303848444792,2.5198425082120735,3.630303360682777
13,clnsp166_bus_128120_3_snr5.0_tl-27_fileid_16.wav,0.05549218,4.274039,4.984957,1.3347887992858887,0.8440091505058757,2.6556137583336463,2.474919638608404,3.515064859325861
14,clnsp169_babble_188218_7_snr5.0_tl-19_fileid_21.wav,0.14334016,4.98799,4.9789653,1.1779199838638306,0.5856331084203922,1.6503220982682667,1.7201712725539622,2.921043334005397
15,clnsp16_traffic_248091_1_snr5.0_tl-22_fileid_88.wav,0.15549232,5.0571666,5.013418,1.1077402830123901,0.6669303734427274,2.043366789638803,2.298398205791565,3.702092404532175
16,clnsp176_chair_154380_0_snr5.0_tl-32_fileid_35.wav,0.06890572,4.8086457,4.9616327,1.1576412916183472,0.6722050833932541,2.6797538895844992,2.5142919795568486,3.5020455026117596
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_snr5.0_90.wav,0.05784016,4.999256,4.9978323,1.3153910636901855,0.7808065648409792,2.565684353607752,2.471446848629769,3.4646120463461263
18,clnsp178_baby_416649_0_snr5.0_tl-32_fileid_127.wav,0.03960849,4.995783,4.9911327,1.3382774591445923,0.7582124530099729,2.804065356339821,2.4905169928505466,3.371184722483173
19,clnsp17_birds_413745_3_snr5.0_tl-23_fileid_44.wav,0.05375028,4.224265,5.005671,1.294687271118164,0.8386571758474598,2.840972213408367,2.669208468297619,3.604664247754107
20,clnsp186_vacuum_353640_3_snr5.0_tl-27_fileid_192.wav,0.1261458,4.9647007,4.9723086,1.106486201286316,0.6334292390934572,1.9821250607054137,2.019588741546838,3.331843337355841
21,clnsp192_air_conditioner_151977_snr5.0_snr11_tl-35_fileid_66.wav,0.042408437,5.000332,5.020863,1.1985374689102173,0.7471869846079265,3.3970675877280563,3.0054073095300686,3.6395398975709856
22,clnsp194_barking_25887_3_snr5.0_tl-24_fileid_23.wav,0.038714424,4.530355,5.0041823,1.8486638069152832,0.8917913728955228,3.2464631206793335,2.913043417684495,3.6125374024447026
23,clnsp198_bus_56903_0_snr5.0_tl-32_fileid_101.wav,0.023635428,4.9211254,5.151881,1.1394027471542358,0.7981682765760827,3.0861797119941006,2.7721697763845046,3.5717790692781177
24,clnsp199_birds_413745_9_snr5.0_tl-31_fileid_47.wav,0.037318897,4.976103,4.9939747,1.3863434791564941,0.8570435685347558,2.2892639645514854,2.456946736220882,3.644823577102912
25,clnsp1_train_69005_1_snr5.0_tl-21_fileid_158.wav,0.12322826,5.003388,5.008078,1.1319077014923096,0.677175628386666,1.8220427629678773,2.016469673582298,3.4015492709130597
26,clnsp200_TgjQN698XU8_snr4_tl-21_snr5.0_6.wav,0.32010707,5.0097923,5.0186076,1.0387462377548218,0.6784688854453614,1.658700801737243,2.038990095189011,3.5057409142041807
27,clnsp204_birds_105003_1_snr5.0_tl-29_fileid_207.wav,0.050444312,5.0195537,4.984643,1.180692434310913,0.8214146305864872,2.9639389518041805,2.7450732048663564,3.6283198493767572
28,clnsp205_wind_407027_1_snr5.0_tl-24_fileid_170.wav,0.062737785,5.016377,5.0206943,1.357116460800171,0.789282010691383,2.4039882400569086,2.330354052964595,3.4285606578690375
29,clnsp211_bus_128120_10_snr5.0_tl-22_fileid_107.wav,0.07606916,4.6834474,4.9984837,1.414552092552185,0.8460735553308655,2.403494089708751,2.448125709464608,3.6103127553769965
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_snr5.0_250.wav,0.06836877,5.00352,4.988727,1.1881102323532104,0.7125171548104546,2.578503410728497,2.4673657063431693,3.575449224987953
31,clnsp216_birds_105003_0_snr5.0_tl-27_fileid_143.wav,0.061912812,4.9869275,5.007295,1.1842564344406128,0.7929006257252537,2.7926557467031787,2.731514986012168,3.6922586839132667
32,clnsp217_birds_413745_1_snr5.0_tl-28_fileid_71.wav,0.030467186,4.21059,5.003524,1.5583338737487793,0.8616700468976226,3.3993688343367072,2.9906485944188885,3.6154461044953945
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_snr5.0_274.wav,0.12820137,5.027457,5.0291243,1.1075853109359741,0.5941406745964546,1.0061275962461724,1.1179371760589298,1.5697438540578879
34,clnsp219_wind_344887_0_snr5.0_tl-28_fileid_96.wav,0.04305638,5.032937,4.9933815,1.4100755453109741,0.7700915587147961,1.1080148797036744,1.1436503640304188,1.2262924898424217
35,clnsp225_washer_246507_10_snr5.0_tl-20_fileid_200.wav,0.1470652,4.978037,4.974385,1.166232705116272,0.5712643823410221,1.9142627548062425,2.142936453959277,3.503507856318825
36,clnsp228_vacuum_379760_1_snr5.0_tl-19_fileid_104.wav,0.07158908,5.000952,4.9803257,1.1391538381576538,0.8113423936284582,3.05554600046894,2.6356646208157266,3.3238056089319943
37,clnsp22_breath_21983_0_snr5.0_tl-18_fileid_50.wav,0.098766096,3.6908462,5.0018816,1.4641023874282837,0.8879383904648491,2.6904034355697406,2.637357413821202,3.62613491838774
38,clnsp233_traffic_423299_3_snr5.0_tl-20_fileid_139.wav,0.14055213,5.0973363,5.016539,1.2960633039474487,0.6976346232551277,2.4176138595931596,2.496484292579765,3.667968578873522
39,clnsp236_d11XSGiWtd0_snr10_tl-33_snr5.0_155.wav,0.061590843,4.959107,4.965769,1.1910451650619507,0.6849159098653719,2.5811058709592194,2.456632739009563,3.477487924788057
40,clnsp238_washer_389769_1_snr5.0_tl-20_fileid_3.wav,0.12383616,4.948327,4.9378896,1.2019085884094238,0.6898995146115529,1.9886011315556382,1.9774443744463082,3.1529446300724278
41,clnsp241_washer_235366_2_snr5.0_tl-24_fileid_2.wav,0.19287544,4.921059,4.941563,1.0764904022216797,0.5496902030525924,1.6026422161705622,1.765860456512798,3.231799755293645
42,clnsp243_LU2DK53Oud4_snr1_tl-29_snr5.0_150.wav,0.052796256,4.9538984,5.043245,1.23239266872406,0.7404071530620252,1.5664398654359484,1.446051773484151,2.142270891368122
43,clnsp246_door_83878_0_snr5.0_tl-26_fileid_213.wav,0.06776807,5.0213346,5.012162,1.5300681591033936,0.841242022902189,3.693332233626924,3.1353210723782277,3.5742022365540054
44,clnsp247_birds_413745_4_snr5.0_tl-24_fileid_137.wav,0.06275076,4.7277875,5.0020285,1.3263750076293945,0.8921918608277789,2.535212756281385,2.6787945379443663,3.789367491861323
45,clnsp250_vacuum_388017_2_snr5.0_tl-20_fileid_231.wav,0.11214847,5.003529,5.010699,1.234239101409912,0.6896346999845457,1.0906020460011685,1.1671735286373615,1.6865475107086167
46,clnsp257_vacuum_273194_2_snr5.0_tl-18_fileid_175.wav,0.35587394,5.0100636,5.0123954,1.062214970588684,0.7287954090603576,1.7315352418125942,2.0990226644764247,3.5809054230892254
47,clnsp25_babble_188218_21_snr5.0_tl-25_fileid_147.wav,0.08439341,5.0171,5.0450654,1.2575799226760864,0.7599235900246385,2.628100208480096,2.609972338117467,3.623085706435469
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_snr5.0_snr3_tl-31_fileid_290.wav,0.06278774,4.206879,6.471123,1.2329145669937134,0.7006626747896643,1.4151406509295545,1.3730874401443383,1.976639551602306
49,clnsp266_washer_246507_1_snr5.0_tl-24_fileid_201.wav,0.10695973,4.987603,4.966495,1.1504594087600708,0.6070227775364604,2.3933133173502377,2.432038108184844,3.6076806607588936
50,clnsp267_wind_407022_1_snr5.0_tl-25_fileid_57.wav,0.07383543,4.98895,4.9984827,1.4557833671569824,0.770557084401261,2.3041355045899534,2.3487615421482846,3.5127700556801367
51,clnsp268_wind_237324_0_snr5.0_tl-32_fileid_152.wav,0.020646654,4.903137,5.0477433,1.5604524612426758,0.8678742472036416,2.7897638641340556,2.6428588846934598,3.593300752277525
52,clnsp269_wind_130975_2_snr5.0_tl-21_fileid_293.wav,0.058520198,5.00503,5.071114,1.2902817726135254,0.7198542846489809,2.0613996740936726,2.0371854775665796,3.1116034079679467
53,clnsp273_birds_413745_0_snr5.0_tl-22_fileid_63.wav,0.07182574,4.235328,5.0048265,1.3432320356369019,0.8451124776189055,2.6719852314079504,2.619116914261916,3.619810237922773
54,clnsp279_wind_237324_2_snr5.0_tl-19_fileid_146.wav,0.049966216,4.898983,4.988483,1.237938404083252,0.8705019523745463,2.065597339158732,2.285375409785973,3.593121452161277
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_snr5.0_296.wav,0.18884058,4.974834,4.9761233,1.0758452415466309,0.4879215500912643,1.212239669101169,1.3133551406004167,2.023557542845532
56,clnsp281_vacuum_154783_2_snr5.0_tl-31_fileid_73.wav,0.06483714,5.0511,5.0544024,1.3811376094818115,0.8275654741581581,2.1264529373797076,1.9560194094858439,3.105782539316045
57,clnsp283_birds_121947_1_snr5.0_tl-26_fileid_49.wav,0.044338282,4.96741,5.0197387,1.4284974336624146,0.8336366937009644,2.1155287644272778,2.3538956518533527,3.618263643319837
58,clnsp287_baby_416650_0_snr5.0_tl-34_fileid_241.wav,0.032262914,5.004424,5.0161123,1.273206353187561,0.7178372507025992,2.2945571053793454,2.300371800824814,3.446706047032042
59,clnsp291_vacuum_388017_1_snr5.0_tl-26_fileid_60.wav,0.072664805,4.9444065,4.971481,1.3201472759246826,0.7124706701780568,2.5213367422683417,2.4330954036477683,3.491051085688911
60,clnsp295_CnLQFM08y1U_snr6_tl-25_snr5.0_4.wav,0.106004365,4.998515,4.9894667,1.2169380187988281,0.641882276936665,2.1191729632061387,2.270169721440576,3.4639724438303228
61,clnsp297_breath_336530_0_snr5.0_tl-31_fileid_245.wav,0.026177512,3.4572897,5.0127077,1.6831004619598389,0.9308415433334969,3.772624179181637,3.226907236570031,3.6646623627233144
62,clnsp301_barking_166489_1_snr5.0_tl-21_fileid_26.wav,0.0425311,4.990813,4.9996505,1.7419898509979248,0.8436104832512743,2.189165372453843,2.3400922106636215,3.447790947112698
63,clnsp305_baby_416655_0_snr5.0_tl-30_fileid_110.wav,0.045520872,4.991506,4.9800262,1.201583981513977,0.7124243125143541,2.2571417068326993,2.3066201765540058,3.442997077122117
64,clnsp307_barking_196127_0_snr5.0_tl-21_fileid_52.wav,0.06626087,4.9293675,4.9733577,1.5390679836273193,0.8502416490261102,1.7031615378287548,2.114854168949854,3.5320938762447316
65,clnsp30_birds_121947_2_snr5.0_tl-27_fileid_116.wav,0.057364006,4.9730215,4.997547,1.3504023551940918,0.8015755219053072,1.9630202231645908,2.256536771404372,3.6295243502860637
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_snr5.0_45.wav,0.19484451,4.982758,4.9691706,1.1713684797286987,0.6988442862019577,2.050518045979679,2.2605377441134316,3.5351714579676847
67,clnsp314_washer_246507_8_snr5.0_tl-23_fileid_289.wav,0.072217956,5.000558,5.006122,1.363387107849121,0.7677525835945394,2.1908520130365274,2.297424490017339,3.5362561020288528
68,clnsp327_air_conditioner_371242_snr5.0_snr7_tl-21_fileid_8.wav,0.09900154,5.0319304,5.049377,1.159665822982788,0.6975680220673207,1.9393110507333573,1.8408057119550667,3.130968800291247
69,clnsp332_yrucOeXHbs0_snr12_tl-31_snr5.0_199.wav,0.12491896,4.9737463,4.9963503,1.0923718214035034,0.6385445301873034,1.6616263367167277,1.656349852668083,2.80695820770937
70,clnsp339_chair_264157_0_snr5.0_tl-28_fileid_176.wav,0.085752726,5.028315,5.009858,1.1312919855117798,0.561030888570315,1.9377703911739286,2.1700542200547264,3.6043429518932957
71,clnsp341_water_213280_2_snr5.0_tl-20_fileid_282.wav,0.14380608,4.9485545,4.9979653,1.4229670763015747,0.8260521965723148,3.3803033317223106,3.0897453059319426,3.6627156187023893
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_snr5.0_180.wav,0.060933035,5.0137076,5.0115166,1.1258671283721924,0.6631482498228225,3.1838288791036087,2.8502946071177306,3.6783504604464556
73,clnsp352_clatter_noise_431472_snr5.0_debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.103804566,4.8896213,4.981868,1.0794795751571655,0.547971967355701,2.2468957769095055,2.218398574661428,3.4366609144608335
74,clnsp353_bus_128120_5_snr5.0_tl-23_fileid_7.wav,0.08407732,4.9273624,5.020846,1.3913370370864868,0.8239856012262898,2.1951084896863957,2.2342423384262027,3.3873748208837835
75,clnsp355_bus_84241_5_snr5.0_tl-33_fileid_59.wav,0.042389125,4.9961014,5.0369377,1.1148254871368408,0.6733020680711359,2.9692951382676305,2.6896667677713317,3.6132829874974863
76,clnsp371_washer_400403_2_snr5.0_tl-21_fileid_288.wav,0.07071545,4.922189,5.003746,1.4012436866760254,0.7754361905888238,1.718116214304023,1.6909766364642287,2.454267284666554
77,clnsp374_vacuum_195835_3_snr5.0_tl-25_fileid_205.wav,0.12488428,5.0359,5.01556,1.2537391185760498,0.8172796237604042,2.345281346719976,2.382795970185961,3.605065654515995
78,clnsp378_vacuum_154783_1_snr5.0_tl-32_fileid_283.wav,0.06688611,5.000771,4.984168,1.2258497476577759,0.7292269474734436,1.142222800990142,1.118463716955089,1.2397715738442319
79,clnsp379_baby_416648_0_snr5.0_tl-29_fileid_136.wav,0.041004933,5.0192432,5.0116816,1.2569223642349243,0.6725291926203648,2.245318670882875,2.3633677610979564,3.4896966880910427
80,clnsp380_drinking_water_445523_snr5.0_snr16_tl-20_fileid_69.wav,0.15125299,4.8945084,4.989388,1.229672908782959,0.6471000281336098,1.8374297550476284,2.120483920183221,3.4180046835427365
81,clnsp383_babble_188218_15_snr5.0_tl-18_fileid_94.wav,0.107893445,5.045958,5.0193305,1.2143669128417969,0.6691258505679977,1.8176458553982326,1.918094000711202,3.3459213537130856
82,clnsp385_bus_109303_1_snr5.0_tl-28_fileid_247.wav,0.05435552,4.3413186,5.0073524,1.7376742362976074,0.9198914577435293,3.409006115030437,2.9215942507637576,3.562559270251004
83,clnsp386_wind_130975_1_snr5.0_tl-23_fileid_232.wav,0.054825015,4.941269,4.968114,1.22367525100708,0.6847982936391102,2.1806111932807934,2.192783228157788,3.2917896246291902
84,clnsp387_wind_361414_0_snr5.0_tl-29_fileid_64.wav,0.015716072,2.8469553,5.0007424,3.192941665649414,0.9835228404802704,3.6607023604560256,3.028295352636808,3.5921821096283746
85,clnsp393_chair_400385_0_snr5.0_tl-31_fileid_220.wav,0.018819554,4.845725,4.994393,1.912750244140625,0.9421255099754451,2.88960370411018,2.8442883409153645,3.6897148281458447
86,clnsp395_bus_84241_0_snr5.0_tl-22_fileid_229.wav,0.11173331,4.9540725,4.9934,1.23131263256073,0.595190965528589,2.5275425838329637,2.5350136809858097,3.6514671294382404
87,clnsp399_squeaky_213909_0_snr5.0_tl-30_fileid_181.wav,0.025011994,2.911456,4.99688,2.758028030395508,0.9459426476976417,3.6345494728749212,3.055941881378662,3.5549678968690284
88,clnsp401_breath_336530_3_snr5.0_tl-28_fileid_163.wav,0.036931675,3.4622567,5.001911,1.713517665863037,0.9018029919845474,3.8102551051674167,3.246861843338823,3.6591825033104177
89,clnsp414_pa_kcBIPQJM_snr5_snr5.0_fileid_145.wav,0.04899426,2.906055,17.694979,2.084876298904419,0.9358519624307283,2.9031067875520438,2.7406520626754425,3.6382917825220282
90,clnsp426_air_conditioner_151977_snr5.0_snr3_tl-35_fileid_17.wav,0.051791225,5.0698905,5.042575,1.1008923053741455,0.6756407616534917,2.281123782185719,2.127357255656232,3.104067612982461
91,clnsp430_babble_188218_23_snr5.0_tl-22_fileid_280.wav,0.11757712,5.019414,4.997429,1.167886734008789,0.6686606408410102,1.510716076177385,1.5926669578328085,2.8402085336737355
92,clnsp433_baby_416671_0_snr5.0_tl-34_fileid_249.wav,0.02655231,4.9955945,4.987183,1.5430485010147095,0.7676288156264788,3.124881903034557,2.8318039779935766,3.590677112582378
93,clnsp435_footsteps_324086_0_snr5.0_tl-23_fileid_223.wav,0.12940955,3.7712224,8.026795,1.160588026046753,0.7756689753225864,2.0077951335975595,2.108708499998651,3.1923909970651296
94,clnsp439_washer_246507_4_snr5.0_tl-29_fileid_132.wav,0.08165306,5.024757,5.027275,1.1338880062103271,0.6135835328778354,2.5777850588367555,2.445179214086302,3.478169366640259
95,clnsp448_squeaky_51165_0_snr5.0_tl-26_fileid_118.wav,0.09504199,4.981514,5.004474,1.1460459232330322,0.5743877184291483,1.9209530669425823,1.937694833187444,3.2613060538879814
96,clnsp44_wind_97396_2_snr5.0_tl-26_fileid_271.wav,0.05206096,4.8097515,4.9761796,1.3102257251739502,0.7909499446417185,2.187249646379273,2.2230628174456477,3.3307778310964062
97,clnsp454_UhNx_8XfBZU_snr19_snr5.0_fileid_113.wav,0.08168971,5.0194807,4.968603,1.270829200744629,0.7563423541369351,1.8840358971981959,2.194356891584321,3.578865604560168
98,clnsp461_bus_84241_6_snr5.0_tl-24_fileid_20.wav,0.08543844,5.008968,5.0313325,1.1489442586898804,0.7258401263671519,2.2600546084847246,2.3423646523759087,3.472631077522135
99,clnsp46_dryer_output_83885_snr5.0_snr0_tl-31_fileid_67.wav,0.06707369,4.95805,4.996035,1.2320640087127686,0.7338325982470489,2.8798317346979903,2.6315890824533112,3.6139520169994763
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_snr5.0_142.wav,0.16189511,5.113676,5.090866,1.2124793529510498,0.6586596600740265,1.7174182664399849,1.9634551391122392,3.2900966828939398
101,clnsp475_door_73622_0_snr5.0_tl-29_fileid_191.wav,0.06981209,4.998449,4.9972076,1.1254204511642456,0.7475800747272049,1.76930637739696,2.0948584697860397,3.5391300363090283
102,clnsp476_birds_413745_5_snr5.0_tl-21_fileid_291.wav,0.05796605,4.8067446,4.995354,1.4210294485092163,0.8951088648146917,2.7555802378794163,2.6445951109515304,3.5719830412352547
103,clnsp47_fan_out_83867_snr5.0_snr4_tl-34_fileid_277.wav,0.08827675,4.9627776,4.96779,1.0985238552093506,0.6864865472360401,2.67670045274618,2.509825360767774,3.592895517257664
104,clnsp480_baby_416664_0_snr5.0_tl-31_fileid_33.wav,0.053848654,4.9806886,4.988536,1.182018518447876,0.6348423966230275,2.1896066706333546,2.3459042258085265,3.5677320926547083
105,clnsp487_vacuum_154783_0_snr5.0_tl-30_fileid_208.wav,0.07918783,5.037155,5.016307,1.2233052253723145,0.8071396560413641,1.9438112619341987,1.9901185681383662,3.221024041044991
106,clnsp492_vacuum_195835_4_snr5.0_tl-33_fileid_264.wav,0.08176932,4.980987,5.0078545,1.1772183179855347,0.6937266510564756,2.754655618836279,2.455077276782418,3.399867524348136
107,clnsp493_barking_208030_0_snr5.0_tl-26_fileid_42.wav,0.06818211,5.00107,5.004242,1.3466051816940308,0.7388925134225056,1.959327700217506,2.114393024212983,3.615549147310701
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_snr5.0_285.wav,0.15585037,4.9641204,5.0091925,1.076756477355957,0.7178307574643927,2.0366749215619513,2.0304126951265467,3.1649037248632825
109,clnsp50_babble_188218_24_snr5.0_tl-29_fileid_255.wav,0.064281374,5.068386,5.058476,1.2579233646392822,0.679485381075417,2.3739643697595962,2.3894190511032134,3.5214844813188693
110,clnsp513_babble_188218_9_snr5.0_tl-21_fileid_287.wav,0.112311095,5.002519,4.997283,1.1949514150619507,0.6635808195062933,1.8229728100976976,1.9199410349200277,3.2935297564034722
111,clnsp517_wind_112296_1_snr5.0_tl-30_fileid_165.wav,0.033663385,3.6488388,5.004443,1.6620125770568848,0.8808620133983914,2.7737478272499323,2.5443829802934204,3.550147340653075
112,clnsp51_baby_416672_0_snr5.0_tl-22_fileid_167.wav,0.09595338,4.9973564,5.005894,1.272290587425232,0.6620409841625551,1.9472561464774667,1.9949230383755279,3.3635943840021034
113,clnsp524_train_181130_1_snr5.0_tl-18_fileid_169.wav,0.1903589,4.9967265,4.9816566,1.114130973815918,0.6208967437977743,1.632525368219549,1.7004826243854296,3.150849111365715
114,clnsp528_baby_416669_0_snr5.0_tl-29_fileid_38.wav,0.053059705,5.0040436,4.9833717,1.436997413635254,0.7496927513513999,2.8366494124653143,2.6481036715705244,3.5752793742514055
115,clnsp52_amMeH4u6AO4_snr5_tl-18_snr5.0_19.wav,0.067351595,4.9635887,4.99188,1.5964686870574951,0.882691634228446,3.284670153643573,2.8559084526082894,3.4836567539698047
116,clnsp535_washer_460549_1_snr5.0_tl-35_fileid_102.wav,0.030441131,4.984571,5.002302,1.3678665161132812,0.7801012434398344,2.975843315612801,2.621354113738119,3.501987611956336
117,clnsp54_door_119791_0_snr5.0_tl-18_fileid_76.wav,0.15796176,4.9732795,4.973238,1.2529041767120361,0.7231531694095156,1.7368022377817718,2.1447185808546263,3.58775127811503
118,clnsp554_vacuum_159347_2_snr5.0_tl-24_fileid_261.wav,0.10904836,4.461995,4.990496,1.2355128526687622,0.7625296036174604,1.9548589294979728,2.019395461431105,3.133777762734461
119,clnsp572_fan_out_62635_snr5.0_snr5_tl-20_fileid_214.wav,0.0789882,3.8946648,4.9976387,1.7478787899017334,0.9242516797022792,2.5469987463370645,2.444028610818879,3.536384879331302
120,clnsp574_footsteps_324086_1_snr5.0_tl-34_fileid_134.wav,0.052055247,3.4236424,11.486446,1.334834098815918,0.777769677775327,3.0992887368471527,2.655314942895542,3.432045500376008
121,clnsp577_typing_138283_2_snr5.0_tl-23_fileid_77.wav,0.07176593,4.9211464,4.983422,1.3334609270095825,0.7380837294743163,2.070632376644097,2.2898564023790606,3.5558802188446403
122,clnsp57_bus_84241_3_snr5.0_tl-30_fileid_300.wav,0.05593333,4.9374027,4.9570236,1.2110424041748047,0.7206808819642105,2.834513337198774,2.614223619765567,3.56508714240832
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_snr5.0_14.wav,0.15981929,5.0447564,5.031068,1.199792742729187,0.7862987255993374,1.9393116066946103,2.2286183247616473,3.54700135551355
124,clnsp587_Unt_WsHPhfA_snr8_snr5.0_fileid_34.wav,0.07396462,4.958544,4.9577146,1.174115538597107,0.7300338218257922,2.7421631749404582,2.6124219335419037,3.645250532245445
125,clnsp591_clatter_noise_166453_snr5.0_zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.08456482,5.0430017,5.032243,1.2395915985107422,0.7158613112602954,2.7588335584903807,2.6887757301363666,3.6026261387446645
126,clnsp592_birds_130501_1_snr5.0_tl-28_fileid_173.wav,0.04939217,5.0010953,5.0019774,1.188583254814148,0.829095791105301,2.470467305029802,2.5910161871847732,3.67862656754435
127,clnsp598_traffic_110381_0_snr5.0_tl-30_fileid_37.wav,0.06661841,4.865345,5.0098066,1.1705750226974487,0.7515454144693381,1.8272001223509677,1.829026825535095,2.7584359260816855
128,clnsp609_breath_336530_2_snr5.0_tl-30_fileid_5.wav,0.048553634,3.7052202,5.001537,1.5551042556762695,0.8599691059819373,3.626701867757629,3.0319077419367644,3.5460873564178073
129,clnsp610_11vO87xkSo8_snr3_tl-29_snr5.0_112.wav,0.014838701,4.995039,4.998148,1.4670612812042236,0.8664292333721139,2.4504096101441695,2.484399442498576,3.680758615619553
130,clnsp611_babble_188218_6_snr5.0_tl-33_fileid_161.wav,0.053305604,5.0524735,5.0304008,1.1616473197937012,0.6454484234958865,2.6942010606140756,2.491907896124405,3.484024214683766
131,clnsp621_clatter_noise_194994_snr5.0_soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.025328785,5.0533385,5.009133,1.4477070569992065,0.8136509881848832,2.7048210264988457,2.4461239696739767,3.399504876847314
132,clnsp622_baby_416680_0_snr5.0_tl-34_fileid_234.wav,0.05122505,4.9845734,4.999475,1.174355387687683,0.625855716713,2.5466676788591593,2.5073416820242573,3.622000867865037
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_snr5.0_54.wav,0.24933738,5.0137243,5.0044346,1.0629633665084839,0.6125486793715709,1.8424592654772958,2.017646374714277,3.4131246552189376
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_snr5.0_253.wav,0.083266415,5.0627203,5.0139704,1.177362084388733,0.7507197850206643,2.2625250962132153,2.2137688953449723,3.3379411695233796
135,clnsp627_footsteps_262591_2_snr5.0_tl-18_fileid_82.wav,0.19111553,4.9405155,5.027115,1.1758886575698853,0.7204202012576854,1.981769439751713,2.1713225663531404,3.416053923564207
136,clnsp628_water_147808_0_snr5.0_tl-33_fileid_53.wav,0.095486075,4.9797974,5.009503,1.093458890914917,0.5258693257149156,2.4984422878247137,2.315973785589691,3.3928135471536365
137,clnsp62_birds_413745_6_snr5.0_tl-33_fileid_81.wav,0.029195622,4.85961,4.9974823,1.238787293434143,0.8097452377850821,2.5200800758923085,2.362827781252488,3.373965861351223
138,clnsp640_barking_196127_1_snr5.0_tl-19_fileid_218.wav,0.06931159,5.0561213,4.995609,1.5594658851623535,0.8136816595154616,2.245733092535533,2.473028823748709,3.6541781662953063
139,clnsp642_atRfc2R9SdU_snr13_tl-33_snr5.0_206.wav,0.08867054,5.0687757,5.030346,1.1740460395812988,0.7330070377142548,2.266919972842451,2.334587412257579,3.525878234117065
140,clnsp644_barking_25887_0_snr5.0_tl-28_fileid_89.wav,0.031952262,4.4560885,5.003717,1.718719482421875,0.8789073604668182,2.8621702355848218,2.6441221477544277,3.5449762751997547
141,clnsp67_air_conditioner_151977_snr5.0_snr18_tl-23_fileid_80.wav,0.1360866,4.98687,4.9808474,1.0954599380493164,0.6860073470374726,2.2014762896211613,2.3076562435089527,3.5069278866732985
142,clnsp71_babble_188218_26_snr5.0_tl-20_fileid_275.wav,0.09957334,5.0024195,5.0023975,1.3389127254486084,0.8070504729819514,2.3347941658370313,2.494996698271075,3.6247769715609803
143,clnsp72_DMTAv9mw_x8_snr12_snr5.0_fileid_48.wav,0.31374782,5.001018,5.000536,1.0882318019866943,0.6048307299053771,1.6129054659758133,1.8795345779267019,3.410831457656263
144,clnsp74_fan_out_56236_snr5.0_snr9_tl-28_fileid_210.wav,0.04772925,5.0975847,5.122091,1.2217934131622314,0.7188162811665283,3.1851078098638923,2.9708483553400358,3.7562867540043308
145,clnsp76_babble_188218_0_snr5.0_tl-28_fileid_117.wav,0.074390575,5.030369,5.0265512,1.1570122241973877,0.601841306310157,2.496360037437328,2.571318674280826,3.689224633371788
146,clnsp81_car_74675_2_snr5.0_tl-22_fileid_9.wav,0.08067205,4.922453,4.9769316,1.4198721647262573,0.73899881030617,1.1664891238615789,1.193904316343196,1.5961173888246178
147,clnsp91_washer_400403_3_snr5.0_tl-30_fileid_228.wav,0.03701336,5.003555,5.067772,1.4917962551116943,0.822464171749097,3.2589499237101998,2.8398724544946825,3.491789968690651
148,clnsp93_bus_128120_1_snr5.0_tl-25_fileid_130.wav,0.08553333,4.564692,5.0262637,1.2658889293670654,0.7248847791712967,2.4401435040169663,2.493682810008179,3.6295495176340964
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_snr5.0_43.wav,0.22285321,5.059937,5.04119,1.1283583641052246,0.561980796882917,1.473840882790406,1.7407146269796163,3.2844788565530822


==> kd_icassp24-main/metric_results/snr/student62k_gTF_sup_msdns-5.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr-5.0_tl-21_fileid_268.wav,0.11200357,2.0497653,1.233054,1.1033353805541992,0.4007888829486894,3.696476383639813,1.928622618955227,2.1341901265698047
1,clnsp104_G3hs6PFniM0_snr4_tl-27_snr-5.0_133.wav,0.044438917,5.7187777,3.6844811,1.3206751346588135,0.6141225213914039,3.6485910877795433,2.0810086240587875,2.376488131854698
2,clnsp113_car_19980_0_snr-5.0_tl-30_fileid_178.wav,0.06440478,3.0832984,2.3302267,1.2701939344406128,0.4958400522626102,4.031965484267819,2.761496090469227,2.9936857610016703
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_snr-5.0_0.wav,0.05238033,0.81767195,0.10563105,1.3432387113571167,0.6948189188074172,2.8263545804881574,2.404500884810238,3.190599733133376
4,clnsp129_lJoaywrZPsU_snr0_tl-27_snr-5.0_252.wav,0.057747513,3.0660024,1.985477,1.1710381507873535,0.3563075769477411,3.549694294234703,1.7223198430609221,1.9733407290807878
5,clnsp146_baby_416657_0_snr-5.0_tl-25_fileid_72.wav,0.039919186,5.841682,5.5698133,1.581053614616394,0.7903938697735523,3.512538432374854,2.489442574600538,2.886123764671215
6,clnsp148_4AGxmFdExYc_snr0_tl-28_snr-5.0_238.wav,0.018558607,14.817393,13.832211,2.255162477493286,0.8776067242544374,4.137141589213686,3.1668860527316727,3.4093003522839145
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_snr-5.0_58.wav,0.05842968,-1.1004378,-1.328013,1.183465838432312,0.5553920672795458,3.109132603389937,2.2375015158721903,2.7593526547372824
8,clnsp153_bus_109303_3_snr-5.0_tl-34_fileid_197.wav,0.029041953,9.932429,9.365485,1.6173065900802612,0.7709849995552696,3.7636543948879524,2.5150153024416024,2.9125814555322673
9,clnsp155_oDyn0_Ti63Q_snr16_snr-5.0_fileid_149.wav,0.030019447,11.000891,7.2297983,1.5430538654327393,0.644371568348303,3.9258709530777542,2.524739337602753,2.8729276727173363
10,clnsp156_water_320289_2_snr-5.0_tl-19_fileid_125.wav,0.10745615,5.2174807,3.5171475,1.181010127067566,0.44900076363668867,3.5873666370807205,1.561027227001878,1.7086507127040784
11,clnsp157_water_125964_2_snr-5.0_tl-32_fileid_243.wav,0.055191915,7.5068884,6.1887155,1.2450881004333496,0.4842399226379538,3.864456821337087,2.2277863791243706,2.5448930055428627
12,clnsp165_vacuum_273194_1_snr-5.0_tl-30_fileid_156.wav,0.051759247,14.195424,11.165193,1.5885859727859497,0.7166077867953976,3.8619524440314823,2.6069699521827716,2.94309687214193
13,clnsp166_bus_128120_3_snr-5.0_tl-27_fileid_16.wav,0.04145876,8.664693,6.5537686,1.5542404651641846,0.7465969148297316,3.4239179484882047,2.0338745203622492,2.4102774999278354
14,clnsp169_babble_188218_7_snr-5.0_tl-19_fileid_21.wav,0.13788453,-2.0629973,-2.440782,1.1049163341522217,0.3316154190859359,3.003247517337841,1.7003348478957727,2.0395037988799913
15,clnsp16_traffic_248091_1_snr-5.0_tl-22_fileid_88.wav,0.0995966,3.7510316,2.7221472,1.2338920831680298,0.46168048643399606,3.481560747405013,2.1741880684175374,2.4941810786921734
16,clnsp176_chair_154380_0_snr-5.0_tl-32_fileid_35.wav,0.05062264,2.0611296,1.4935566,1.1358460187911987,0.46163167573457986,3.8192734254516276,2.399999745407133,2.7070029928142016
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_snr-5.0_90.wav,0.059490707,5.0453677,3.6453412,1.2568751573562622,0.5782998213328141,3.6901806770968495,1.9685952944437224,2.184180206995615
18,clnsp178_baby_416649_0_snr-5.0_tl-32_fileid_127.wav,0.027607474,10.68557,8.343918,1.6465398073196411,0.7826427403797555,3.7714981317531757,2.8148014752322905,3.22769295309334
19,clnsp17_birds_413745_3_snr-5.0_tl-23_fileid_44.wav,0.043827247,14.593599,13.54734,1.7553184032440186,0.8369364440659959,3.940549316536335,3.131647727368539,3.4559590838829024
20,clnsp186_vacuum_353640_3_snr-5.0_tl-27_fileid_192.wav,0.07420851,2.3364947,0.93964946,1.1004124879837036,0.37504742427015153,3.566017060693177,2.220730485088012,2.5943943333632276
21,clnsp192_air_conditioner_151977_snr-5.0_snr11_tl-35_fileid_66.wav,0.028104529,4.1469703,3.3560238,1.208287239074707,0.5335384765137552,3.8200599151465715,2.756756796568375,3.1450911597635542
22,clnsp194_barking_25887_3_snr-5.0_tl-24_fileid_23.wav,0.035026416,4.881505,4.6216564,1.5874030590057373,0.8313719588167162,3.9996770253824128,3.11031081424439,3.403064133585652
23,clnsp198_bus_56903_0_snr-5.0_tl-32_fileid_101.wav,0.021741886,6.3679256,3.226691,1.345906376838684,0.7387912875484549,3.186551395628692,2.3690640854679237,2.935790154283053
24,clnsp199_birds_413745_9_snr-5.0_tl-31_fileid_47.wav,0.03343912,11.640061,11.102453,1.8853278160095215,0.7937489658076939,4.024307889251885,3.1184593173649247,3.4241848396114487
25,clnsp1_train_69005_1_snr-5.0_tl-21_fileid_158.wav,0.09716597,2.3545651,0.6256592,1.1602598428726196,0.5030682431366859,3.5955555256428964,2.1805037254296127,2.4946078858877203
26,clnsp200_TgjQN698XU8_snr4_tl-21_snr-5.0_6.wav,0.089595914,8.40638,7.367897,1.2140076160430908,0.5114541821443516,3.484641333011761,2.0966133133883287,2.4409151757794634
27,clnsp204_birds_105003_1_snr-5.0_tl-29_fileid_207.wav,0.03928015,12.906088,11.595121,1.6535589694976807,0.7559715668113273,4.008539486407799,2.9986772488846087,3.2782963826691116
28,clnsp205_wind_407027_1_snr-5.0_tl-24_fileid_170.wav,0.041183643,8.993697,7.7417912,1.432175636291504,0.654126238229212,3.8235003487096977,2.612250647799729,2.923376974926779
29,clnsp211_bus_128120_10_snr-5.0_tl-22_fileid_107.wav,0.06932801,6.6100264,4.450047,1.579668641090393,0.7257283928429327,3.774670087613072,2.7683384233829873,3.1037635387439266
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_snr-5.0_250.wav,0.038534522,4.726028,3.915973,1.2674503326416016,0.5806979437283726,3.8328309542993972,2.2498054401258356,2.5512960268951317
31,clnsp216_birds_105003_0_snr-5.0_tl-27_fileid_143.wav,0.047153324,10.962812,10.045421,1.6414920091629028,0.7264247709773758,3.866650917592727,2.689543501468469,3.009152211046265
32,clnsp217_birds_413745_1_snr-5.0_tl-28_fileid_71.wav,0.028215813,14.087764,13.630698,1.7848966121673584,0.8138269856331267,4.0654655513738955,3.194322208850072,3.485548910727015
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_snr-5.0_274.wav,0.09849859,1.8359202,1.4293176,1.1625925302505493,0.5502693554418312,2.9208032898444984,1.8825298038508798,2.3957886590536015
34,clnsp219_wind_344887_0_snr-5.0_tl-28_fileid_96.wav,0.038717926,3.2552946,1.9270356,1.379345417022705,0.715508790173168,3.2763838293072514,1.7865397344265634,2.0606842606601505
35,clnsp225_washer_246507_10_snr-5.0_tl-20_fileid_200.wav,0.10920515,1.704919,1.1807122,1.205889344215393,0.42232233063215624,3.496713291831163,2.3270838030402805,2.6764937783343816
36,clnsp228_vacuum_379760_1_snr-5.0_tl-19_fileid_104.wav,0.04343721,11.366753,10.428364,1.6096906661987305,0.796431849822987,3.948457669841865,2.9563873348110694,3.252612352320555
37,clnsp22_breath_21983_0_snr-5.0_tl-18_fileid_50.wav,0.05504945,9.500547,8.873196,1.6754252910614014,0.8278400940216147,3.9039011519451794,3.0878501030953456,3.4247588359949788
38,clnsp233_traffic_423299_3_snr-5.0_tl-20_fileid_139.wav,0.09813118,3.4245925,2.9455495,1.301218032836914,0.5120821882903681,3.5358082611626376,2.516482743559048,2.9189611912606335
39,clnsp236_d11XSGiWtd0_snr10_tl-33_snr-5.0_155.wav,0.039910384,3.3886144,2.5772908,1.2261221408843994,0.42135481434609273,3.584817613167491,2.331575133523851,2.693018256015896
40,clnsp238_washer_389769_1_snr-5.0_tl-20_fileid_3.wav,0.0912713,4.4355497,2.5117075,1.2704743146896362,0.5378607127373288,3.7488719246019357,1.9559351283240696,2.134819266930075
41,clnsp241_washer_235366_2_snr-5.0_tl-24_fileid_2.wav,0.097837806,1.6157368,-0.2733945,1.1353120803833008,0.28956959100114893,3.414486785249633,1.4788042087616198,1.5521997231798088
42,clnsp243_LU2DK53Oud4_snr1_tl-29_snr-5.0_150.wav,0.03870639,5.4193835,4.1890793,1.2490055561065674,0.5333014144755369,3.573931877048203,1.9455848491251544,2.1843903459476244
43,clnsp246_door_83878_0_snr-5.0_tl-26_fileid_213.wav,0.035708006,9.670901,9.34405,1.745462417602539,0.8187873118364454,3.579389077499028,2.831264548762699,3.3162360840056753
44,clnsp247_birds_413745_4_snr-5.0_tl-24_fileid_137.wav,0.045742348,11.935538,11.1515255,1.6925251483917236,0.809818709625428,3.9883050756347993,3.0722918256608107,3.3633111827332605
45,clnsp250_vacuum_388017_2_snr-5.0_tl-20_fileid_231.wav,0.07459349,5.3683543,3.1661084,1.2972676753997803,0.6162831281397061,3.6755033333856204,2.110302815712939,2.319372366282986
46,clnsp257_vacuum_273194_2_snr-5.0_tl-18_fileid_175.wav,0.10448505,13.38209,10.995394,1.4279979467391968,0.696163274889915,3.8006497689733933,2.640033429630563,2.985236416203704
47,clnsp25_babble_188218_21_snr-5.0_tl-25_fileid_147.wav,0.07231542,0.85662776,0.56598556,1.204311728477478,0.5895816759197542,3.357758901142167,2.0914993403975504,2.443049584267953
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_snr-5.0_snr3_tl-31_fileid_290.wav,0.046561085,1.7766366,1.270031,1.1453768014907837,0.44360995758981997,3.0554075727613115,2.1320607242550467,2.742192868047095
49,clnsp266_washer_246507_1_snr-5.0_tl-24_fileid_201.wav,0.07816249,1.5430046,0.64870346,1.128136396408081,0.43519571480754704,3.3946699891475958,1.9102063616652252,2.258022641831012
50,clnsp267_wind_407022_1_snr-5.0_tl-25_fileid_57.wav,0.041538738,9.509943,8.229653,1.5552303791046143,0.7084852987493475,3.9459057519856673,2.864387741808228,3.1712561901729424
51,clnsp268_wind_237324_0_snr-5.0_tl-32_fileid_152.wav,0.01894284,7.6356144,7.1581535,1.8435087203979492,0.8481659096152655,4.018598968144341,3.0827611409847964,3.385537195958362
52,clnsp269_wind_130975_2_snr-5.0_tl-21_fileid_293.wav,0.04230749,5.3703933,4.0887513,1.349344253540039,0.7018070438849839,3.6489107802803744,2.16049539035138,2.408663492015273
53,clnsp273_birds_413745_0_snr-5.0_tl-22_fileid_63.wav,0.051481087,12.873734,12.195053,1.684035062789917,0.8059615423147527,3.341648348627639,2.6495243072619314,3.1747235930464512
54,clnsp279_wind_237324_2_snr-5.0_tl-19_fileid_146.wav,0.04327453,8.119189,7.5256143,1.7421956062316895,0.8579611958407669,3.899547683245138,3.004720999912956,3.3084934521878226
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_snr-5.0_296.wav,0.10439063,0.4005374,-0.4173835,1.1309762001037598,0.3085756150107563,3.377434755729214,1.9773611387537036,2.3082942775234954
56,clnsp281_vacuum_154783_2_snr-5.0_tl-31_fileid_73.wav,0.04734288,6.536722,5.0340056,1.6663192510604858,0.7199785567358553,4.045996200032094,2.896944131957809,3.1539444601729825
57,clnsp283_birds_121947_1_snr-5.0_tl-26_fileid_49.wav,0.035219066,11.566754,10.4762,1.8785459995269775,0.8404518402268116,3.5790726598459,2.838510990520103,3.3544472092845705
58,clnsp287_baby_416650_0_snr-5.0_tl-34_fileid_241.wav,0.02246004,10.972673,9.948289,1.6690256595611572,0.7925145572441861,3.8326272052421126,2.783057737778288,3.141543780177075
59,clnsp291_vacuum_388017_1_snr-5.0_tl-26_fileid_60.wav,0.058792137,1.9217051,0.9891693,1.3073928356170654,0.6719646327667793,3.3468803410618464,2.175429633625638,2.5541457251782416
60,clnsp295_CnLQFM08y1U_snr6_tl-25_snr-5.0_4.wav,0.081085876,-1.987135,-2.190961,1.2200428247451782,0.4064019231245902,3.7360486395054133,2.178967092197188,2.446413151438493
61,clnsp297_breath_336530_0_snr-5.0_tl-31_fileid_245.wav,0.025727153,12.716284,11.940341,1.7489895820617676,0.8459971415312021,3.949626925590091,3.124943992340178,3.469316932252719
62,clnsp301_barking_166489_1_snr-5.0_tl-21_fileid_26.wav,0.032579657,10.225329,9.576376,2.074857711791992,0.8547400147936851,3.9487640938814144,3.031348582520545,3.310261485124859
63,clnsp305_baby_416655_0_snr-5.0_tl-30_fileid_110.wav,0.032673612,9.237444,6.49222,1.5135769844055176,0.7479380571401838,3.7673774083472154,2.794111108909558,3.179671961783969
64,clnsp307_barking_196127_0_snr-5.0_tl-21_fileid_52.wav,0.04282575,11.260168,9.703734,1.7141563892364502,0.8394293751786936,4.067582701117845,2.9794244024749212,3.221700639422504
65,clnsp30_birds_121947_2_snr-5.0_tl-27_fileid_116.wav,0.04124495,14.497332,12.846143,1.6954193115234375,0.8156281403632573,4.082246627944438,3.2960825999986847,3.5678708907008714
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_snr-5.0_45.wav,0.11463918,2.6292992,2.3601155,1.1727625131607056,0.47971490622321133,3.772973511186234,2.356755870244055,2.593619564959778
67,clnsp314_washer_246507_8_snr-5.0_tl-23_fileid_289.wav,0.080490135,1.3396388,0.6276822,1.1694815158843994,0.5751458806405356,3.398115951064625,2.451628670683941,2.9101110829210532
68,clnsp327_air_conditioner_371242_snr-5.0_snr7_tl-21_fileid_8.wav,0.08290473,3.7364705,2.0245292,1.2115753889083862,0.5750668181399067,3.445117528949382,1.7694956791074492,1.9944207757429873
69,clnsp332_yrucOeXHbs0_snr12_tl-31_snr-5.0_199.wav,0.072823614,0.07825432,-0.64980155,1.099060297012329,0.3495826483711061,3.420269349593649,1.9098699563071542,2.278132931147624
70,clnsp339_chair_264157_0_snr-5.0_tl-28_fileid_176.wav,0.03468342,9.711047,8.955668,1.718611240386963,0.6760734349543842,3.3623163917232497,2.6419554824294083,3.2398286932372553
71,clnsp341_water_213280_2_snr-5.0_tl-20_fileid_282.wav,0.07289816,7.4084296,6.9770784,1.5558106899261475,0.7658624097028459,3.8271514526975974,3.150511443274224,3.4946251881590564
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_snr-5.0_180.wav,0.03910694,6.5894303,4.980387,1.321986436843872,0.5599393580241182,3.6175972339391294,2.1234370278336807,2.4028355630316627
73,clnsp352_clatter_noise_431472_snr-5.0_debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.056577563,1.0550319,0.110714205,1.0866163969039917,0.3177688361586516,3.6286850682240814,1.9285116479712974,2.1738466544165678
74,clnsp353_bus_128120_5_snr-5.0_tl-23_fileid_7.wav,0.06028643,7.9806514,6.6682477,1.5173083543777466,0.6974351054653695,3.5147715788299734,2.2950809313297293,2.6489258978063543
75,clnsp355_bus_84241_5_snr-5.0_tl-33_fileid_59.wav,0.035827804,3.2601123,2.145167,1.1239607334136963,0.4906446223587609,3.7984441202415162,2.4422951488078426,2.7787216924940004
76,clnsp371_washer_400403_2_snr-5.0_tl-21_fileid_288.wav,0.075071506,1.3245164,1.0626267,1.399821162223816,0.7401049222202197,3.406690307947538,2.6684958018161153,3.143776597030398
77,clnsp374_vacuum_195835_3_snr-5.0_tl-25_fileid_205.wav,0.06574419,7.0810523,5.8232117,1.4801242351531982,0.7276949249141984,3.5429617073326636,2.655114694354115,3.1450548017707525
78,clnsp378_vacuum_154783_1_snr-5.0_tl-32_fileid_283.wav,0.039063033,10.5596895,7.134172,1.4148352146148682,0.6105133352126647,3.7734108465363,2.2353489932753283,2.6482973911630228
79,clnsp379_baby_416648_0_snr-5.0_tl-29_fileid_136.wav,0.032878604,9.871996,8.95314,1.6726701259613037,0.7701163798283072,3.4099728607506545,2.7912675946039354,3.3773065003335314
80,clnsp380_drinking_water_445523_snr-5.0_snr16_tl-20_fileid_69.wav,0.08747893,9.295529,7.91299,1.496335506439209,0.5750240472702471,3.604012454122717,2.161760714628176,2.440687811098578
81,clnsp383_babble_188218_15_snr-5.0_tl-18_fileid_94.wav,0.12810153,-3.1103978,-3.7565563,1.085444688796997,0.4003510820018768,2.5223780373780205,1.8071967624943006,2.4102444065907513
82,clnsp385_bus_109303_1_snr-5.0_tl-28_fileid_247.wav,0.04543824,8.345416,7.9537525,1.5343658924102783,0.7393228676995062,3.84870923306105,2.753632376813921,3.080900015136761
83,clnsp386_wind_130975_1_snr-5.0_tl-23_fileid_232.wav,0.04040652,5.5376177,3.1350012,1.346599817276001,0.6232192524307982,3.6167855539293035,1.82467503593999,2.0167685180290476
84,clnsp387_wind_361414_0_snr-5.0_tl-29_fileid_64.wav,0.013743137,17.48133,16.986721,2.5197360515594482,0.923212927510488,3.899566361184297,3.2458412068312312,3.6374937993849206
85,clnsp393_chair_400385_0_snr-5.0_tl-31_fileid_220.wav,0.020608665,12.657609,12.014895,1.8931758403778076,0.9198256180619302,3.9245673094360143,3.117103814058927,3.464559027419842
86,clnsp395_bus_84241_0_snr-5.0_tl-22_fileid_229.wav,0.064734854,7.6999955,6.4320097,1.3237788677215576,0.536477446681221,3.7858509113143857,2.3920881930249536,2.686227526910921
87,clnsp399_squeaky_213909_0_snr-5.0_tl-30_fileid_181.wav,0.022295719,15.852414,15.341196,2.506321430206299,0.8620893817181652,4.0072338813107855,3.161295495432874,3.4886726666312375
88,clnsp401_breath_336530_3_snr-5.0_tl-28_fileid_163.wav,0.026701411,14.026677,12.931512,1.6543619632720947,0.8350576652624421,3.9631718356082946,3.1767945804409266,3.5025380371258055
89,clnsp414_pa_kcBIPQJM_snr5_snr-5.0_fileid_145.wav,0.049629953,11.5653305,10.862722,1.7633305788040161,0.8199066800709413,3.9439985951642047,3.175094050898161,3.480232580633446
90,clnsp426_air_conditioner_151977_snr-5.0_snr3_tl-35_fileid_17.wav,0.04002714,2.0364902,-0.05726024,1.0808658599853516,0.46400555268479604,3.105107727958369,1.5061406786988898,1.929346490104432
91,clnsp430_babble_188218_23_snr-5.0_tl-22_fileid_280.wav,0.10871191,-1.065079,-1.9709361,1.0993499755859375,0.4304670594292208,2.8905567864397046,1.7083087252154447,2.1414912252866936
92,clnsp433_baby_416671_0_snr-5.0_tl-34_fileid_249.wav,0.023525918,10.04299,9.29932,2.026449203491211,0.7826730910081006,4.023210444620353,3.0770035767271136,3.3854859109552633
93,clnsp435_footsteps_324086_0_snr-5.0_tl-23_fileid_223.wav,0.06192411,8.717441,7.595733,1.4329558610916138,0.6828314846604709,3.792687353830428,2.3873085693895466,2.6778217153770685
94,clnsp439_washer_246507_4_snr-5.0_tl-29_fileid_132.wav,0.057680253,2.200715,1.7011487,1.1499385833740234,0.4345272946598074,3.5787765051759095,1.6843739510356104,1.847095759177619
95,clnsp448_squeaky_51165_0_snr-5.0_tl-26_fileid_118.wav,0.07831187,-2.1541107,-2.6305344,1.1013715267181396,0.3422394110460643,3.194801502182155,1.6841375434139207,2.0543596440114107
96,clnsp44_wind_97396_2_snr-5.0_tl-26_fileid_271.wav,0.04177335,4.73856,3.2981887,1.3616734743118286,0.6957382629760684,3.6446005912339903,2.4270924104668428,2.767948013354912
97,clnsp454_UhNx_8XfBZU_snr19_snr-5.0_fileid_113.wav,0.056872256,9.171448,8.168933,1.589015007019043,0.7824021442847932,3.935211707047608,3.0283311340097323,3.333161876344637
98,clnsp461_bus_84241_6_snr-5.0_tl-24_fileid_20.wav,0.07085319,6.355063,4.6514153,1.3125483989715576,0.6367575991487745,3.3578758764597807,2.0342926621693733,2.3997200936151764
99,clnsp46_dryer_output_83885_snr-5.0_snr0_tl-31_fileid_67.wav,0.042089786,4.0887885,3.462749,1.2071471214294434,0.586281545438108,3.7557242540453073,2.5996481972223413,2.9906539395830483
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_snr-5.0_142.wav,0.111646436,2.6245017,1.6085435,1.1430456638336182,0.45741375312640675,3.639798246742324,1.8219004892733015,2.04007996268803
101,clnsp475_door_73622_0_snr-5.0_tl-29_fileid_191.wav,0.031811804,14.782485,12.851903,2.412492275238037,0.8583761978241551,2.9238008156453623,2.7281157039981094,3.5559421512309743
102,clnsp476_birds_413745_5_snr-5.0_tl-21_fileid_291.wav,0.04805311,15.070806,13.580584,1.9034790992736816,0.8337738322193404,3.704420757267977,2.756593753948806,3.1429776160954774
103,clnsp47_fan_out_83867_snr-5.0_snr4_tl-34_fileid_277.wav,0.040742338,1.9182591,0.92072564,1.130115032196045,0.4398187085067303,3.8412375348701504,2.725050985616621,3.081570526791055
104,clnsp480_baby_416664_0_snr-5.0_tl-31_fileid_33.wav,0.031656977,7.822633,6.900017,1.6297132968902588,0.7982924754813339,4.009908952909496,3.1554862007019118,3.4848883355767204
105,clnsp487_vacuum_154783_0_snr-5.0_tl-30_fileid_208.wav,0.0442719,6.5178275,4.894575,1.1967207193374634,0.571414070412537,3.6846250511112597,2.4213316253389077,2.8171765267874584
106,clnsp492_vacuum_195835_4_snr-5.0_tl-33_fileid_264.wav,0.039636478,5.6565113,4.9617834,1.2164006233215332,0.6618674889273733,3.566062023489861,2.7739464510274776,3.263658028834795
107,clnsp493_barking_208030_0_snr-5.0_tl-26_fileid_42.wav,0.0434416,7.9828024,6.360391,1.5017558336257935,0.7040752481727626,3.9415020600619366,2.957032957894669,3.2595071321802376
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_snr-5.0_285.wav,0.05240105,7.007324,6.053714,1.2719199657440186,0.5274957398047763,3.9468456965223897,2.5307179367839154,2.8011893616723276
109,clnsp50_babble_188218_24_snr-5.0_tl-29_fileid_255.wav,0.056524344,2.4015658,1.684489,1.157318353652954,0.44747074017789235,3.4660428338639973,2.1006220019001307,2.446676500217447
110,clnsp513_babble_188218_9_snr-5.0_tl-21_fileid_287.wav,0.12247379,-4.1438184,-4.587637,1.1098909378051758,0.40421236691577656,2.1116300517314124,1.5060488467746052,2.1337576346881266
111,clnsp517_wind_112296_1_snr-5.0_tl-30_fileid_165.wav,0.026963029,7.3560224,6.6803875,1.5586602687835693,0.7524186285961225,3.430532871955639,2.2843483202232426,2.7183392619738247
112,clnsp51_baby_416672_0_snr-5.0_tl-22_fileid_167.wav,0.086490564,4.060925,3.2586682,1.286899209022522,0.5855382479346096,3.189656992164559,2.0898551181620864,2.475851382733588
113,clnsp524_train_181130_1_snr-5.0_tl-18_fileid_169.wav,0.13259847,1.7362726,0.4481341,1.1356604099273682,0.40410568268215347,2.8922446532718675,1.3243937117042914,1.6903836761995463
114,clnsp528_baby_416669_0_snr-5.0_tl-29_fileid_38.wav,0.04259264,8.149263,7.392329,1.5520060062408447,0.7599476916016066,3.6858813451119934,2.859886095493371,3.2866327875818504
115,clnsp52_amMeH4u6AO4_snr5_tl-18_snr-5.0_19.wav,0.06516679,8.428503,7.561209,1.5808274745941162,0.7696606272242317,3.9617348875382508,2.81815859504582,3.078853281195982
116,clnsp535_washer_460549_1_snr-5.0_tl-35_fileid_102.wav,0.0297377,0.98888034,0.40561995,1.2295466661453247,0.5510595806460334,3.4989203678492395,2.628516072108175,3.144035626408648
117,clnsp54_door_119791_0_snr-5.0_tl-18_fileid_76.wav,0.0696635,10.974989,10.046319,1.6370563507080078,0.7831913114031559,3.4495232060802374,2.8320522120023766,3.354474450838986
118,clnsp554_vacuum_159347_2_snr-5.0_tl-24_fileid_261.wav,0.063147396,6.480651,4.667103,1.3845981359481812,0.6621594797197354,3.6310722482663627,2.2516117853711473,2.6097979900124653
119,clnsp572_fan_out_62635_snr-5.0_snr5_tl-20_fileid_214.wav,0.0716084,9.569434,9.158125,1.7526119947433472,0.7934111413693702,3.624624595853202,2.9003335142374462,3.3317630962327094
120,clnsp574_footsteps_324086_1_snr-5.0_tl-34_fileid_134.wav,0.027002377,8.4861145,7.982419,1.6227571964263916,0.6347081252299468,4.004408894509053,2.965277118267363,3.279696257521372
121,clnsp577_typing_138283_2_snr-5.0_tl-23_fileid_77.wav,0.04186974,9.364715,8.293876,1.5458030700683594,0.7029923681689634,3.7528614495053922,2.7331236672479036,3.1044544503640243
122,clnsp57_bus_84241_3_snr-5.0_tl-30_fileid_300.wav,0.047756124,1.8612254,0.7502377,1.139098048210144,0.42765117455937535,3.6277945271729592,2.312016579001227,2.666410142985553
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_snr-5.0_14.wav,0.076844126,11.64347,9.608039,1.5573031902313232,0.7335792671738083,4.0995867620757265,2.923414312112897,3.1434619478809895
124,clnsp587_Unt_WsHPhfA_snr8_snr-5.0_fileid_34.wav,0.054634303,4.0549498,3.0691354,1.2726837396621704,0.5159065886040216,3.687783355366774,2.0648713165338632,2.3204320918733545
125,clnsp591_clatter_noise_166453_snr-5.0_zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.043004528,7.0035353,6.622284,1.417320728302002,0.6817272874394957,3.9329161438369775,2.9102778060335597,3.231663825398615
126,clnsp592_birds_130501_1_snr-5.0_tl-28_fileid_173.wav,0.034834474,16.878447,15.450462,1.816915512084961,0.8124058969408223,4.173278816072328,3.17185750144045,3.4007687899938617
127,clnsp598_traffic_110381_0_snr-5.0_tl-30_fileid_37.wav,0.050132945,3.92951,2.6126485,1.2162235975265503,0.5524975220045032,3.5726406618302935,1.885428036185241,2.188391086399224
128,clnsp609_breath_336530_2_snr-5.0_tl-30_fileid_5.wav,0.0399431,9.8199415,8.939556,1.408590316772461,0.6846686353025665,3.8462065417055467,2.6905971208540875,3.0480996637830353
129,clnsp610_11vO87xkSo8_snr3_tl-29_snr-5.0_112.wav,0.005326909,24.39491,21.054974,4.031849384307861,0.9778608367808346,4.202843986230402,3.4297930942247348,3.6334954626686944
130,clnsp611_babble_188218_6_snr-5.0_tl-33_fileid_161.wav,0.056095272,-1.9740756,-2.712725,1.0686225891113281,0.35083104527812753,3.106398278613399,1.8202806005725736,2.196617795431793
131,clnsp621_clatter_noise_194994_snr-5.0_soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.018399194,5.7608438,5.2746034,1.3642879724502563,0.6911422016575914,3.5517584931511856,2.4976519765762757,2.9991099533290457
132,clnsp622_baby_416680_0_snr-5.0_tl-34_fileid_234.wav,0.03018368,9.609267,8.386599,1.3395605087280273,0.6694229584970952,3.4408207470386123,2.652404139024353,3.223602996520083
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_snr-5.0_54.wav,0.10262913,8.125222,6.108522,1.2855361700057983,0.5076227520983605,3.77411713296512,2.2831333152908893,2.5442726121058703
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_snr-5.0_253.wav,0.06434804,3.8462977,3.1432226,1.2093113660812378,0.5811279316487558,3.3759412720093054,2.391420590471746,2.872075829045039
135,clnsp627_footsteps_262591_2_snr-5.0_tl-18_fileid_82.wav,0.097040504,7.017164,6.1864834,1.2929779291152954,0.6422733774747335,3.550656894930891,2.2748004888654245,2.6034892604597415
136,clnsp628_water_147808_0_snr-5.0_tl-33_fileid_53.wav,0.0410979,1.725648,0.7594131,1.142640233039856,0.24518808132923012,3.315341752887468,1.9171530460014894,2.389492720051218
137,clnsp62_birds_413745_6_snr-5.0_tl-33_fileid_81.wav,0.026138099,12.280068,11.8767395,1.580017328262329,0.80769516371953,3.3256722514455466,2.6415896070317926,3.3141812360941536
138,clnsp640_barking_196127_1_snr-5.0_tl-19_fileid_218.wav,0.05274538,10.208098,8.173394,1.6241211891174316,0.7862444733406377,3.9018021358625283,3.1605697096037506,3.486188988728951
139,clnsp642_atRfc2R9SdU_snr13_tl-33_snr-5.0_206.wav,0.042141117,3.5021937,2.362851,1.2121440172195435,0.5334012360246123,3.7634136958245206,2.63389744398372,3.0084882524296037
140,clnsp644_barking_25887_0_snr-5.0_tl-28_fileid_89.wav,0.026819495,8.573177,8.041397,1.7461273670196533,0.8371818190472812,3.5024382860151597,2.845828889039496,3.3365840587130853
141,clnsp67_air_conditioner_151977_snr-5.0_snr18_tl-23_fileid_80.wav,0.07999512,4.826396,3.9630265,1.1703174114227295,0.5425157513872766,3.5435719704026276,2.179540489795224,2.4900363249947817
142,clnsp71_babble_188218_26_snr-5.0_tl-20_fileid_275.wav,0.07804534,2.9583364,2.6885517,1.328162431716919,0.6504378716936053,2.9948433723900822,2.278854779925707,2.842731672921389
143,clnsp72_DMTAv9mw_x8_snr12_snr-5.0_fileid_48.wav,0.12011241,6.9821324,4.628133,1.344308614730835,0.5116692422846985,3.564586657559489,1.770128553010794,1.9803481454011769
144,clnsp74_fan_out_56236_snr-5.0_snr9_tl-28_fileid_210.wav,0.04018401,5.2814918,3.9988992,1.3949124813079834,0.671885530979086,3.7636634260027355,2.329208690515925,2.5997056851891642
145,clnsp76_babble_188218_0_snr-5.0_tl-28_fileid_117.wav,0.07419215,-2.567492,-2.9898827,1.0646698474884033,0.330462918456599,3.115188398840608,2.1353836124562733,2.6482205784732846
146,clnsp81_car_74675_2_snr-5.0_tl-22_fileid_9.wav,0.08488964,0.9976188,0.15800248,1.1412112712860107,0.5563254366413016,3.1928423035312505,1.9442954220722217,2.3204707394781945
147,clnsp91_washer_400403_3_snr-5.0_tl-30_fileid_228.wav,0.03699029,4.6500373,4.0644293,1.3453221321105957,0.7189795903965802,3.537333645143626,2.9018749142026294,3.415969924097748
148,clnsp93_bus_128120_1_snr-5.0_tl-25_fileid_130.wav,0.05343821,10.162004,8.467718,1.5162461996078491,0.5671202193900658,3.703650960477672,2.390028673662669,2.694451043681612
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_snr-5.0_43.wav,0.11744246,3.8911502,3.029457,1.186918020248413,0.4502244937932147,3.6058285823333884,1.877071440681224,2.0781845724928085


==> kd_icassp24-main/metric_results/snr/student62k_gTF_sup_msdns0.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0.0_tl-21_fileid_268.wav,0.08764121,6.0926023,5.399074,1.2392489910125732,0.5658357782431835,3.652770077737447,2.181375692249387,2.506464907369208
1,clnsp104_G3hs6PFniM0_snr4_tl-27_snr0.0_133.wav,0.03305461,9.427174,7.438918,1.6119253635406494,0.7534218530911121,3.9482815239107607,2.620645033717858,2.855848806999652
2,clnsp113_car_19980_0_snr0.0_tl-30_fileid_178.wav,0.050347157,7.614785,6.849205,1.665658712387085,0.6705987281714112,4.062700560389818,2.99660809268664,3.2354191570208437
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_snr0.0_0.wav,0.038032483,4.5477057,3.9745522,1.6703670024871826,0.7692041752669577,2.7000074133984486,2.494682536234818,3.3861907221611434
4,clnsp129_lJoaywrZPsU_snr0_tl-27_snr0.0_252.wav,0.045953095,7.5710335,6.719252,1.4357945919036865,0.5840258289890214,3.757639792548545,1.9946050088623015,2.2202497430007666
5,clnsp146_baby_416657_0_snr0.0_tl-25_fileid_72.wav,0.028598133,10.367666,10.122887,2.0485775470733643,0.87179953350578,3.9326311044432423,2.845501773190776,3.12805765600705
6,clnsp148_4AGxmFdExYc_snr0_tl-28_snr0.0_238.wav,0.014061472,16.333576,15.166667,2.6152682304382324,0.910236634747097,4.156737319926228,3.215461986421581,3.446852756780736
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_snr0.0_58.wav,0.042951163,4.994855,4.7981105,1.4708163738250732,0.68158807799492,3.5515052508252536,2.5847647121245094,2.9819289238683906
8,clnsp153_bus_109303_3_snr0.0_tl-34_fileid_197.wav,0.023386165,13.106421,12.815971,1.8846080303192139,0.8738993916376003,3.816611300682534,2.9330454114748963,3.3332459963376215
9,clnsp155_oDyn0_Ti63Q_snr16_snr0.0_fileid_149.wav,0.023851218,13.2114725,10.234482,1.847120761871338,0.7450946360227231,4.063691992243896,2.939966212091941,3.2494307270759237
10,clnsp156_water_320289_2_snr0.0_tl-19_fileid_125.wav,0.09082069,9.160782,7.652906,1.3713616132736206,0.6185027286497095,3.6847576034741145,2.077554354788433,2.3197852961399446
11,clnsp157_water_125964_2_snr0.0_tl-32_fileid_243.wav,0.048142545,11.826889,9.809795,1.4333674907684326,0.6025741161241024,3.954027674290712,2.634812858827143,2.949513227899738
12,clnsp165_vacuum_273194_1_snr0.0_tl-30_fileid_156.wav,0.045726947,16.544699,13.413102,1.8266303539276123,0.7879695777815973,3.928462109398681,2.7932059164750345,3.1095104751678146
13,clnsp166_bus_128120_3_snr0.0_tl-27_fileid_16.wav,0.031933803,11.995955,10.158105,1.8692340850830078,0.8444788576808876,3.60250686589744,2.573861396328332,3.0003142798315534
14,clnsp169_babble_188218_7_snr0.0_tl-19_fileid_21.wav,0.09969772,4.253526,3.9431968,1.1905949115753174,0.5466467868008161,3.263555323399347,2.312819120154264,2.731491904889895
15,clnsp16_traffic_248091_1_snr0.0_tl-22_fileid_88.wav,0.07963443,6.6806216,5.8822985,1.2944896221160889,0.6327403040745369,3.7078504055343906,2.5714281187929644,2.9203100065819037
16,clnsp176_chair_154380_0_snr0.0_tl-32_fileid_35.wav,0.0398276,5.737921,5.2243805,1.2432574033737183,0.6034777480069461,3.863637469616256,2.521841627687434,2.825004926125013
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_snr0.0_90.wav,0.043288514,8.372728,7.2823067,1.6077313423156738,0.7399323239521798,3.59123177207454,2.3970077525081135,2.76854644021443
18,clnsp178_baby_416649_0_snr0.0_tl-32_fileid_127.wav,0.021724153,12.504542,11.039583,1.9689903259277344,0.8577647247689739,4.081530271152391,3.119705517830629,3.4025099816221633
19,clnsp17_birds_413745_3_snr0.0_tl-23_fileid_44.wav,0.034565832,17.04715,16.144672,1.9810512065887451,0.887025591787016,4.03668468329842,3.2267780680531324,3.5108102942225816
20,clnsp186_vacuum_353640_3_snr0.0_tl-27_fileid_192.wav,0.056758516,8.118114,6.8398504,1.313716173171997,0.5896399168238904,3.5434319072494755,2.2300259063277976,2.6195892780731937
21,clnsp192_air_conditioner_151977_snr0.0_snr11_tl-35_fileid_66.wav,0.023112,6.6689496,5.967252,1.3435938358306885,0.6446265642706719,3.9810981595538895,2.8094503745854587,3.1198218712072783
22,clnsp194_barking_25887_3_snr0.0_tl-24_fileid_23.wav,0.026282635,9.000298,8.725229,1.997504472732544,0.8790206905846607,4.074606516655008,3.287613807573366,3.562074678964835
23,clnsp198_bus_56903_0_snr0.0_tl-32_fileid_101.wav,0.015666274,9.724452,7.726091,1.7231179475784302,0.8440093190985759,3.671669369328013,2.762171357841205,3.2028410431216106
24,clnsp199_birds_413745_9_snr0.0_tl-31_fileid_47.wav,0.024934001,15.038158,14.511708,2.2115485668182373,0.8627200535038171,4.014238542213856,3.218642642889941,3.5332544104578765
25,clnsp1_train_69005_1_snr0.0_tl-21_fileid_158.wav,0.07464061,6.1082187,4.537699,1.3973547220230103,0.6639178092932372,3.7933133531252485,2.5203659156409945,2.836390239474542
26,clnsp200_TgjQN698XU8_snr4_tl-21_snr0.0_6.wav,0.07715552,12.638952,11.550298,1.4206733703613281,0.6784310554230047,3.4267349708423542,2.3811924560180344,2.881371591754393
27,clnsp204_birds_105003_1_snr0.0_tl-29_fileid_207.wav,0.031367525,15.163942,14.091145,1.993227243423462,0.841194576699093,4.106621334705617,3.1078760153909983,3.3573524927210605
28,clnsp205_wind_407027_1_snr0.0_tl-24_fileid_170.wav,0.03175672,11.653681,10.655173,1.7402780055999756,0.7908222763544925,3.863114331150844,2.6997200436216047,2.9983639683096923
29,clnsp211_bus_128120_10_snr0.0_tl-22_fileid_107.wav,0.0523733,9.069721,7.041372,1.971010684967041,0.8255199221489422,3.96959555684838,3.153500715617137,3.458894828800806
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_snr0.0_250.wav,0.031372074,8.399903,7.740756,1.4568363428115845,0.71163262440076,3.966368903987048,2.68673332797531,2.9749543644772487
31,clnsp216_birds_105003_0_snr0.0_tl-27_fileid_143.wav,0.038315807,13.422098,12.541329,1.9395979642868042,0.7956276147401864,3.8850393808347325,2.9668704650334297,3.3130843850361913
32,clnsp217_birds_413745_1_snr0.0_tl-28_fileid_71.wav,0.021826187,16.988876,16.402744,2.133209466934204,0.8587566614534484,4.09157514258641,3.256497227329114,3.531948839838099
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_snr0.0_274.wav,0.072823316,6.6262136,6.3424497,1.4459986686706543,0.7309375628488604,3.4564822691468584,2.2043058777829323,2.5711668500316636
34,clnsp219_wind_344887_0_snr0.0_tl-28_fileid_96.wav,0.028272562,6.7912874,5.742792,1.6889395713806152,0.8140725306347373,3.4656686320632204,2.1340640342904984,2.4388298968352635
35,clnsp225_washer_246507_10_snr0.0_tl-20_fileid_200.wav,0.0870014,5.631741,5.152977,1.3398563861846924,0.5613115168624603,3.6037225678850273,2.451306211710916,2.801908014012541
36,clnsp228_vacuum_379760_1_snr0.0_tl-19_fileid_104.wav,0.034586914,13.915066,12.773361,1.864421010017395,0.8596172339131389,4.125662645036089,3.1970384559279115,3.4228718615317493
37,clnsp22_breath_21983_0_snr0.0_tl-18_fileid_50.wav,0.0452016,13.274226,12.650492,2.009300708770752,0.869629208211681,4.03740285307821,3.1930994322360178,3.4898985941897083
38,clnsp233_traffic_423299_3_snr0.0_tl-20_fileid_139.wav,0.07742447,7.1185923,6.6939893,1.5183396339416504,0.6559831425269637,3.630032209939511,2.906029446256232,3.374735331106786
39,clnsp236_d11XSGiWtd0_snr10_tl-33_snr0.0_155.wav,0.030579975,7.2223873,6.613523,1.3418890237808228,0.6000677308385299,3.936084445898387,2.719021565486504,3.028340134004753
40,clnsp238_washer_389769_1_snr0.0_tl-20_fileid_3.wav,0.06964323,8.271564,6.20347,1.6077208518981934,0.6856100703309823,3.729038568462612,2.2846258774179065,2.5458794487846115
41,clnsp241_washer_235366_2_snr0.0_tl-24_fileid_2.wav,0.08193019,5.7465267,4.5518646,1.2327640056610107,0.4707960579853922,3.608087202341016,1.9036615595241442,2.171276604720486
42,clnsp243_LU2DK53Oud4_snr1_tl-29_snr0.0_150.wav,0.02964976,9.090323,8.022165,1.5539801120758057,0.7213526103936369,3.8350809448350844,2.2306212684277646,2.4616940578994186
43,clnsp246_door_83878_0_snr0.0_tl-26_fileid_213.wav,0.02875606,11.442837,11.20373,2.1216442584991455,0.8633122175522312,3.8316660212536533,2.980780565608987,3.3595837652102567
44,clnsp247_birds_413745_4_snr0.0_tl-24_fileid_137.wav,0.036411792,14.927449,13.905659,1.998558759689331,0.8673533337465563,4.11785569122038,3.2253519516051283,3.469228870276391
45,clnsp250_vacuum_388017_2_snr0.0_tl-20_fileid_231.wav,0.05753121,8.191801,6.577757,1.6367313861846924,0.7465238574703604,3.8207288803928208,2.3616367152248823,2.5827721533987855
46,clnsp257_vacuum_273194_2_snr0.0_tl-18_fileid_175.wav,0.09082019,15.905308,13.580294,1.6290090084075928,0.767070811599739,4.022485711150351,2.9888692393885297,3.2670830979773293
47,clnsp25_babble_188218_21_snr0.0_tl-25_fileid_147.wav,0.054695457,5.6199827,5.3758345,1.361894130706787,0.7047290712073749,3.27936773655337,2.2892634458003425,2.7699604623266545
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_snr0.0_snr3_tl-31_fileid_290.wav,0.036168914,6.309571,5.85161,1.3154972791671753,0.6346172087610122,3.51174339537986,2.278021232097931,2.703719701651877
49,clnsp266_washer_246507_1_snr0.0_tl-24_fileid_201.wav,0.0610215,6.4135323,5.632529,1.3081525564193726,0.6063446725264884,3.5489754410997794,2.086030160392636,2.4239899396546356
50,clnsp267_wind_407022_1_snr0.0_tl-25_fileid_57.wav,0.03391091,12.35011,10.989113,1.8551647663116455,0.7901088535923102,4.0394214502698125,3.056846729745064,3.3332681173286223
51,clnsp268_wind_237324_0_snr0.0_tl-32_fileid_152.wav,0.014421327,10.206653,9.842355,2.1777164936065674,0.8998338718888267,4.16156405071446,3.246675248057088,3.4975746497946973
52,clnsp269_wind_130975_2_snr0.0_tl-21_fileid_293.wav,0.031832557,8.42263,7.409581,1.6792001724243164,0.7897505891581116,3.804859366000226,2.4759947518393246,2.762495390429406
53,clnsp273_birds_413745_0_snr0.0_tl-22_fileid_63.wav,0.041205134,14.994146,14.085729,1.8303346633911133,0.8567922662870414,3.5199363359894087,2.839106985777995,3.317576900984655
54,clnsp279_wind_237324_2_snr0.0_tl-19_fileid_146.wav,0.031387303,11.098507,10.452354,2.0546329021453857,0.9081058275166383,4.029197673362465,3.1597080802833815,3.4207469612405133
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_snr0.0_296.wav,0.080957085,5.603206,4.9803243,1.3603079319000244,0.5203712168853722,3.6809479991028944,2.3039444882074975,2.637672601550393
56,clnsp281_vacuum_154783_2_snr0.0_tl-31_fileid_73.wav,0.0377381,8.826073,7.917976,2.018934965133667,0.8253506315577347,4.100456879994613,3.150079201351397,3.4084158519064687
57,clnsp283_birds_121947_1_snr0.0_tl-26_fileid_49.wav,0.027609186,13.503461,12.350278,2.2752935886383057,0.8902647453012338,3.7205790969132106,3.0626853882326546,3.5274234531857216
58,clnsp287_baby_416650_0_snr0.0_tl-34_fileid_241.wav,0.017823251,13.189071,12.139939,1.9321787357330322,0.8417550619458695,3.9020461186526614,2.924329673636167,3.2654317530944934
59,clnsp291_vacuum_388017_1_snr0.0_tl-26_fileid_60.wav,0.044292033,5.819898,5.1626825,1.6573301553726196,0.7593252883588323,3.8017143637836988,2.672327941047385,3.0016869572077325
60,clnsp295_CnLQFM08y1U_snr6_tl-25_snr0.0_4.wav,0.06298512,3.6364148,3.4490435,1.4327802658081055,0.5771089395039971,3.771138570207592,2.7743508937939074,3.1273378436320045
61,clnsp297_breath_336530_0_snr0.0_tl-31_fileid_245.wav,0.020278435,15.052701,14.188693,2.0981178283691406,0.8898222752222691,3.9305642621790167,3.209188070789244,3.576806146379143
62,clnsp301_barking_166489_1_snr0.0_tl-21_fileid_26.wav,0.026088174,12.302628,11.72066,2.4535932540893555,0.8873645790893632,3.9338918368404583,3.0158750627706867,3.2962728534843304
63,clnsp305_baby_416655_0_snr0.0_tl-30_fileid_110.wav,0.025325479,12.49449,9.648744,1.8805745840072632,0.8276377619137267,4.0655925188936965,3.16866152126684,3.4477181794359972
64,clnsp307_barking_196127_0_snr0.0_tl-21_fileid_52.wav,0.0334078,13.629286,12.226957,2.217031955718994,0.8836300274756088,4.124881493930399,3.209522113913056,3.4399465456479916
65,clnsp30_birds_121947_2_snr0.0_tl-27_fileid_116.wav,0.03237367,16.08888,14.594525,2.0438473224639893,0.8674026713986813,4.12850812823425,3.356713968156317,3.6007037178657684
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_snr0.0_45.wav,0.08895853,7.344572,7.086192,1.3711798191070557,0.6462389848878907,3.764450882422442,2.7271879781926445,3.0533461753711735
67,clnsp314_washer_246507_8_snr0.0_tl-23_fileid_289.wav,0.058826774,5.0113115,4.542614,1.3699395656585693,0.7272724176141427,3.367259428742455,2.6434796910057083,3.159751572649444
68,clnsp327_air_conditioner_371242_snr0.0_snr7_tl-21_fileid_8.wav,0.06296056,7.7013664,6.3769736,1.5453813076019287,0.7376511379626012,3.628815939798976,2.2025034628865745,2.5217452939431175
69,clnsp332_yrucOeXHbs0_snr12_tl-31_snr0.0_199.wav,0.05780481,4.7401333,4.2004175,1.3042044639587402,0.5812055259588504,3.9498028642757923,2.4226317717570107,2.6616200643996275
70,clnsp339_chair_264157_0_snr0.0_tl-28_fileid_176.wav,0.029118361,12.996527,12.121163,2.0134646892547607,0.7451908686999067,3.7093761669876475,2.866932689009559,3.3231601107684905
71,clnsp341_water_213280_2_snr0.0_tl-20_fileid_282.wav,0.061582483,10.255962,9.67331,1.8236665725708008,0.8375487289684973,4.016189540887188,3.2504585091637876,3.5262656861582893
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_snr0.0_180.wav,0.031064957,11.208104,9.70413,1.8215802907943726,0.7076645179212073,3.9130143740901797,2.638860894959673,2.956130289251789
73,clnsp352_clatter_noise_431472_snr0.0_debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.04603039,6.6928196,5.88753,1.2470780611038208,0.48171780536628606,3.8014351948126226,2.2278102831762494,2.526339238179601
74,clnsp353_bus_128120_5_snr0.0_tl-23_fileid_7.wav,0.045522783,11.733588,10.148475,1.9490525722503662,0.793457851050809,3.83970391806543,2.658099712576302,2.9492260184669448
75,clnsp355_bus_84241_5_snr0.0_tl-33_fileid_59.wav,0.027610714,6.9833713,6.09694,1.2820394039154053,0.6471043453218911,3.947478185179005,2.7461874248516707,3.0836691805646264
76,clnsp371_washer_400403_2_snr0.0_tl-21_fileid_288.wav,0.05446702,5.5981536,5.1974635,1.7300126552581787,0.8167481202397706,3.5961887306871003,2.7473482850161806,3.134066712501468
77,clnsp374_vacuum_195835_3_snr0.0_tl-25_fileid_205.wav,0.054150753,9.9874935,8.698058,1.8802471160888672,0.8221240444735389,3.3283047450179937,2.6203560744221077,3.2245279229637287
78,clnsp378_vacuum_154783_1_snr0.0_tl-32_fileid_283.wav,0.032257557,13.039288,9.910111,1.6932982206344604,0.7354501672560865,3.958826395943042,2.577227750714444,2.9189023481738743
79,clnsp379_baby_416648_0_snr0.0_tl-29_fileid_136.wav,0.025639798,12.775123,11.713727,1.9829086065292358,0.8296885610915982,3.5428174945891673,2.89903077413131,3.4434274959764437
80,clnsp380_drinking_water_445523_snr0.0_snr16_tl-20_fileid_69.wav,0.07011089,12.809066,11.410023,1.8028005361557007,0.69029440967288,3.7442467358137312,2.4675805025182482,2.774811063592304
81,clnsp383_babble_188218_15_snr0.0_tl-18_fileid_94.wav,0.091586724,2.8302062,2.2492385,1.2277981042861938,0.6068727775889594,1.961663931898581,1.8404262305642234,3.023011920815314
82,clnsp385_bus_109303_1_snr0.0_tl-28_fileid_247.wav,0.03404285,12.421321,12.0131645,1.9676554203033447,0.8579212973732514,3.9667881679061283,3.0420390555756973,3.3541475296790706
83,clnsp386_wind_130975_1_snr0.0_tl-23_fileid_232.wav,0.0306151,8.619215,6.7098203,1.7230379581451416,0.7219124049753239,3.736179194392694,2.2745511801614864,2.5385739247388526
84,clnsp387_wind_361414_0_snr0.0_tl-29_fileid_64.wav,0.010008273,21.185194,20.351002,3.013784646987915,0.9603130333353319,4.078355566769833,3.3427536577283634,3.661690784831189
85,clnsp393_chair_400385_0_snr0.0_tl-31_fileid_220.wav,0.015057205,14.48469,13.597804,2.189629554748535,0.9490004711208002,3.951775543413338,3.1773756717093797,3.5223994094051694
86,clnsp395_bus_84241_0_snr0.0_tl-22_fileid_229.wav,0.050023776,11.3365,9.80522,1.5001729726791382,0.6697909815325392,3.8869620472253716,2.70736512751519,3.0052912258201263
87,clnsp399_squeaky_213909_0_snr0.0_tl-30_fileid_181.wav,0.016999565,19.810343,19.248058,3.0058093070983887,0.9165777390529534,3.8350034499750016,3.0762724998577493,3.4613248926912714
88,clnsp401_breath_336530_3_snr0.0_tl-28_fileid_163.wav,0.02179164,15.993224,14.531642,1.8409199714660645,0.8799052491274819,4.146108802977921,3.3789043215110652,3.6262442844061975
89,clnsp414_pa_kcBIPQJM_snr5_snr0.0_fileid_145.wav,0.036935136,14.092178,13.3587,2.0610857009887695,0.8739657798983838,4.111370923736642,3.2901984098129873,3.5262937266236034
90,clnsp426_air_conditioner_151977_snr0.0_snr3_tl-35_fileid_17.wav,0.02968458,6.2946324,5.271315,1.328469157218933,0.6498346679017851,3.845008482815132,2.2753009756093223,2.636714406810421
91,clnsp430_babble_188218_23_snr0.0_tl-22_fileid_280.wav,0.0792385,4.7901816,3.7729125,1.2721920013427734,0.6139058548880412,2.8195664476413316,1.8756503969370792,2.4192702595556455
92,clnsp433_baby_416671_0_snr0.0_tl-34_fileid_249.wav,0.018253056,12.482091,11.702442,2.4196910858154297,0.8526688343620891,4.107784961057912,3.273492111057063,3.5495911865063676
93,clnsp435_footsteps_324086_0_snr0.0_tl-23_fileid_223.wav,0.0519309,11.843558,11.04495,1.6881247758865356,0.7758824941828155,3.798152700155457,2.6945495585357393,3.056412485628657
94,clnsp439_washer_246507_4_snr0.0_tl-29_fileid_132.wav,0.04521471,6.855193,6.329139,1.3158448934555054,0.5855559658740708,3.554648421446428,1.956530659762609,2.237145319285607
95,clnsp448_squeaky_51165_0_snr0.0_tl-26_fileid_118.wav,0.060324855,3.9632697,3.4949515,1.275045394897461,0.5311955953718365,3.4905708866332854,2.012932758202391,2.3521268232630472
96,clnsp44_wind_97396_2_snr0.0_tl-26_fileid_271.wav,0.03165333,8.239544,7.3228636,1.6504995822906494,0.8031356246157755,3.823938525414423,2.7298277327927702,3.0718873531642443
97,clnsp454_UhNx_8XfBZU_snr19_snr0.0_fileid_113.wav,0.04473226,12.639699,11.774094,1.9092726707458496,0.8485672137269471,3.956016428884192,3.0935476868928227,3.4012495218700955
98,clnsp461_bus_84241_6_snr0.0_tl-24_fileid_20.wav,0.054830965,9.829256,8.270418,1.5812093019485474,0.7606681388313506,3.667542001178255,2.600821156586096,2.9529091852249154
99,clnsp46_dryer_output_83885_snr0.0_snr0_tl-31_fileid_67.wav,0.035293262,7.1122646,6.4718766,1.409223198890686,0.6937216160028762,4.055525895254669,2.956634290568635,3.2833666249043656
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_snr0.0_142.wav,0.086083926,6.6628733,5.861695,1.3734698295593262,0.6401877765940226,3.5765378909358008,2.1301364484965264,2.4685639679605957
101,clnsp475_door_73622_0_snr0.0_tl-29_fileid_191.wav,0.026372889,16.638794,14.816429,2.7400007247924805,0.8929661894453007,3.4511929524457994,3.0011812803612385,3.5679029393365203
102,clnsp476_birds_413745_5_snr0.0_tl-21_fileid_291.wav,0.03770382,16.0436,14.942286,2.1497561931610107,0.888609990367081,3.9189056258761577,3.019063477377699,3.358854599340398
103,clnsp47_fan_out_83867_snr0.0_snr4_tl-34_fileid_277.wav,0.03232163,7.9892397,6.8195214,1.3364535570144653,0.6274169375732929,3.84671094594568,2.878434993621102,3.2658339433729244
104,clnsp480_baby_416664_0_snr0.0_tl-31_fileid_33.wav,0.024645172,12.499425,11.828314,2.0331027507781982,0.8572313909525953,4.0134008594902815,3.1366270481366207,3.436594393091864
105,clnsp487_vacuum_154783_0_snr0.0_tl-30_fileid_208.wav,0.035341956,10.521448,8.728811,1.5240328311920166,0.7538419999650033,3.6049967311451114,2.6505804347114865,3.070823495704972
106,clnsp492_vacuum_195835_4_snr0.0_tl-33_fileid_264.wav,0.03345204,9.551388,8.577217,1.4477438926696777,0.7302358430113726,3.944076886189472,3.069655102118845,3.414437310889032
107,clnsp493_barking_208030_0_snr0.0_tl-26_fileid_42.wav,0.035546068,9.498077,8.318279,1.6889231204986572,0.7623294905116889,3.9582461266574667,2.9600028739361703,3.250367073279967
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_snr0.0_285.wav,0.044105735,10.960394,9.645993,1.57304048538208,0.6946164526362568,4.015536921820047,2.7365969437293107,2.9995835446450574
109,clnsp50_babble_188218_24_snr0.0_tl-29_fileid_255.wav,0.04178554,6.782942,6.3470407,1.3326237201690674,0.6411933397499089,3.4737173959646555,2.4458228026131072,2.8021545498504548
110,clnsp513_babble_188218_9_snr0.0_tl-21_fileid_287.wav,0.08604748,2.7837274,2.4698555,1.3124909400939941,0.6193964760911785,2.6484066283140844,2.1230589753420896,2.8883212576410413
111,clnsp517_wind_112296_1_snr0.0_tl-30_fileid_165.wav,0.020273292,10.590043,10.078706,1.9745029211044312,0.8447761178395695,3.321390412110156,2.5396351853137595,3.1084570081879983
112,clnsp51_baby_416672_0_snr0.0_tl-22_fileid_167.wav,0.06482724,8.355731,7.46661,1.664769172668457,0.7227097534313021,3.1569133653503427,2.3338747703868905,2.9119382357627717
113,clnsp524_train_181130_1_snr0.0_tl-18_fileid_169.wav,0.09938294,6.1512556,5.542202,1.3873066902160645,0.6294768529918394,3.3729452628759256,1.7557719180739098,1.9993865328956872
114,clnsp528_baby_416669_0_snr0.0_tl-29_fileid_38.wav,0.03229691,11.505805,10.676256,1.8007112741470337,0.8309414678727086,3.8844888225622434,3.0242173078725094,3.385457497675601
115,clnsp52_amMeH4u6AO4_snr5_tl-18_snr0.0_19.wav,0.05074949,10.805155,9.771079,1.7839632034301758,0.8363104871302199,4.015587081531068,2.936967014749951,3.1823798542278148
116,clnsp535_washer_460549_1_snr0.0_tl-35_fileid_102.wav,0.023034852,4.5910225,4.0331874,1.4091097116470337,0.6867807843163461,3.774753461368946,2.8635834780726848,3.2959247265474816
117,clnsp54_door_119791_0_snr0.0_tl-18_fileid_76.wav,0.058484934,13.444796,12.387797,1.7858548164367676,0.8218963937623742,3.911302196584849,3.1403838990933965,3.470858325391386
118,clnsp554_vacuum_159347_2_snr0.0_tl-24_fileid_261.wav,0.048700206,11.387742,9.540663,1.8448598384857178,0.80349558404688,3.7854614365817545,2.538957981885836,2.856806137754138
119,clnsp572_fan_out_62635_snr0.0_snr5_tl-20_fileid_214.wav,0.054892413,12.797206,12.251381,2.1978952884674072,0.8708019070377588,3.796396908486516,3.040911442683955,3.3968092931604614
120,clnsp574_footsteps_324086_1_snr0.0_tl-34_fileid_134.wav,0.02157142,11.828006,11.278584,1.967745065689087,0.7409721287813763,4.041982915767226,3.171914524886071,3.4846857640228683
121,clnsp577_typing_138283_2_snr0.0_tl-23_fileid_77.wav,0.03396824,12.014166,10.796775,1.7644503116607666,0.7609334380856748,3.880309468351573,2.8234589834514274,3.155806752399171
122,clnsp57_bus_84241_3_snr0.0_tl-30_fileid_300.wav,0.035723995,5.7129855,4.917515,1.3812322616577148,0.6274321794359365,3.779619140379438,2.637565756877692,3.0245646251984284
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_snr0.0_14.wav,0.06201156,13.676022,12.184815,1.8655955791473389,0.8355659762622186,4.110041904710151,2.9797866119677994,3.202098451180379
124,clnsp587_Unt_WsHPhfA_snr8_snr0.0_fileid_34.wav,0.043042693,7.6338267,6.828089,1.5243933200836182,0.6859649020652329,3.809761157490403,2.692179962463351,3.023360094107746
125,clnsp591_clatter_noise_166453_snr0.0_zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.034659393,9.702717,9.330887,1.667900562286377,0.7688390983316082,4.1051668949568985,3.1675947711532837,3.4285971124246846
126,clnsp592_birds_130501_1_snr0.0_tl-28_fileid_173.wav,0.02764336,18.838207,17.573624,2.1927716732025146,0.8735596859331016,4.193137687391539,3.3027068961820585,3.5128256150398594
127,clnsp598_traffic_110381_0_snr0.0_tl-30_fileid_37.wav,0.038070027,8.702996,8.030441,1.559229850769043,0.7402802283515395,3.5559552376630865,2.646753511402825,3.1332824589925132
128,clnsp609_breath_336530_2_snr0.0_tl-30_fileid_5.wav,0.031189583,12.11754,11.322049,1.7047736644744873,0.7900349203875116,3.913684931175397,2.76627598631063,3.0934652935853424
129,clnsp610_11vO87xkSo8_snr3_tl-29_snr0.0_112.wav,0.0046136286,22.372078,20.117638,4.03640079498291,0.979496151589268,4.203659201175498,3.427298461729824,3.629225302481342
130,clnsp611_babble_188218_6_snr0.0_tl-33_fileid_161.wav,0.042784095,3.2745533,2.8022778,1.1482023000717163,0.5408589583776062,3.031110087535707,2.178149422825987,2.7778131054721222
131,clnsp621_clatter_noise_194994_snr0.0_soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.014816293,7.9595766,7.4804335,1.6375210285186768,0.7739567884884642,3.4517258728366276,2.5512081144021894,3.1506783997989327
132,clnsp622_baby_416680_0_snr0.0_tl-34_fileid_234.wav,0.024143342,12.450142,11.151174,1.6257145404815674,0.7535102544291196,3.7001524528201015,2.907299009163895,3.404259150448006
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_snr0.0_54.wav,0.08764724,11.619198,9.5479,1.571758508682251,0.6591583928457293,3.796016424453816,2.5791517298575566,2.9027169859699624
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_snr0.0_253.wav,0.051378805,6.2529473,5.529405,1.3776963949203491,0.6951532138886193,3.260929219383808,2.381366879959927,2.926874673553428
135,clnsp627_footsteps_262591_2_snr0.0_tl-18_fileid_82.wav,0.079734646,9.563041,8.958112,1.4742248058319092,0.752895532743853,3.738017912662669,2.3543764511185126,2.6342225793727136
136,clnsp628_water_147808_0_snr0.0_tl-33_fileid_53.wav,0.033356756,6.279529,5.4870796,1.2834877967834473,0.41483985494075243,3.883538476668984,2.2510746535632826,2.550421615452387
137,clnsp62_birds_413745_6_snr0.0_tl-33_fileid_81.wav,0.020315198,14.135177,13.830322,1.7863123416900635,0.8500098095609402,3.4797946776028854,2.8432231107883608,3.404782431619585
138,clnsp640_barking_196127_1_snr0.0_tl-19_fileid_218.wav,0.041333426,11.701662,10.250116,1.9760236740112305,0.8437012074569138,4.0121458740127345,3.218635980729403,3.4851774159482556
139,clnsp642_atRfc2R9SdU_snr13_tl-33_snr0.0_206.wav,0.035444725,4.587308,3.450397,1.3007519245147705,0.6343768386933044,3.8215848514852713,2.744361375005461,3.127797830109176
140,clnsp644_barking_25887_0_snr0.0_tl-28_fileid_89.wav,0.020812681,9.694299,9.413172,1.9812896251678467,0.8851036655702599,3.8172495563632154,3.0100573408157683,3.3861844733566717
141,clnsp67_air_conditioner_151977_snr0.0_snr18_tl-23_fileid_80.wav,0.063421376,8.708089,8.090378,1.4270169734954834,0.7061041725921745,3.7705562899293117,2.390612895477392,2.6556214556571693
142,clnsp71_babble_188218_26_snr0.0_tl-20_fileid_275.wav,0.05768154,7.91544,7.5932264,1.571026086807251,0.749168270037133,3.2061536217585815,2.6120788245047235,3.180711199945709
143,clnsp72_DMTAv9mw_x8_snr12_snr0.0_fileid_48.wav,0.09789917,11.515736,8.935803,1.6949355602264404,0.6809801137366538,3.7182367334712314,2.2029948676184006,2.4716468396530695
144,clnsp74_fan_out_56236_snr0.0_snr9_tl-28_fileid_210.wav,0.03016206,9.3494,8.078925,1.77903413772583,0.7995303424556957,3.774247768305967,2.754573622094458,3.102248568421686
145,clnsp76_babble_188218_0_snr0.0_tl-28_fileid_117.wav,0.05434253,3.227426,2.9182038,1.162716031074524,0.5252282304877807,3.37396036222926,2.4134529298353797,2.8575426036970053
146,clnsp81_car_74675_2_snr0.0_tl-22_fileid_9.wav,0.059794325,5.962163,5.142092,1.401533842086792,0.7126207795355154,3.1915417500530103,2.142902130800361,2.580948943834199
147,clnsp91_washer_400403_3_snr0.0_tl-30_fileid_228.wav,0.028076136,8.113792,7.5337534,1.7027919292449951,0.8223047541936876,3.7703399182613877,2.879115465940563,3.246888140176887
148,clnsp93_bus_128120_1_snr0.0_tl-25_fileid_130.wav,0.041207265,13.41467,11.677092,1.8165268898010254,0.7021396365970232,3.9881149779666023,2.92995846588666,3.187364640911558
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_snr0.0_43.wav,0.09547796,8.064013,7.2619205,1.4362447261810303,0.5829304344682699,3.7009658740981086,2.2200889160756705,2.4989421589275413


==> kd_icassp24-main/metric_results/snr/student62k_gTF_sup_msdns5.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr5.0_tl-21_fileid_268.wav,0.06728682,9.908226,9.310654,1.5443706512451172,0.7285830887348,3.567376632261917,2.6076430231707333,3.0665880895026527
1,clnsp104_G3hs6PFniM0_snr4_tl-27_snr5.0_133.wav,0.02378073,12.790609,11.011619,2.030214548110962,0.863377774499137,3.9987291596741112,2.8023298339172382,3.043156631630952
2,clnsp113_car_19980_0_snr5.0_tl-30_fileid_178.wav,0.039715502,11.515692,10.764522,1.9681994915008545,0.7978202197063927,4.109904006426435,3.138141246888366,3.3690919867083524
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_snr5.0_0.wav,0.026942497,8.536586,8.11438,2.128889799118042,0.8468980352319634,3.5224191800866227,2.8894188366958438,3.393158388659845
4,clnsp129_lJoaywrZPsU_snr0_tl-27_snr5.0_252.wav,0.036175963,11.1552105,10.456308,1.8138091564178467,0.7405759464121258,3.835125061948011,2.5294386402125157,2.8353384791363414
5,clnsp146_baby_416657_0_snr5.0_tl-25_fileid_72.wav,0.02119744,13.11607,12.886447,2.437778949737549,0.91127661567274,4.066540946579393,3.0960757507092307,3.344947163746177
6,clnsp148_4AGxmFdExYc_snr0_tl-28_snr5.0_238.wav,0.010770176,18.203081,16.642204,3.0302958488464355,0.9349934153974283,4.168508266586566,3.268982475160795,3.5025377691878035
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_snr5.0_58.wav,0.03154664,10.199504,10.043706,1.9349665641784668,0.8002846817215085,3.776190701115981,2.87399156679839,3.2393394800372586
8,clnsp153_bus_109303_3_snr5.0_tl-34_fileid_197.wav,0.017738715,16.465899,16.183792,2.307802200317383,0.9392164428305737,3.797338559196353,2.9833627518222725,3.3968194669142338
9,clnsp155_oDyn0_Ti63Q_snr16_snr5.0_fileid_149.wav,0.018514834,15.364708,13.064727,2.227485179901123,0.8167357824970528,4.137197289128985,3.1891694106234323,3.4663498062892852
10,clnsp156_water_320289_2_snr5.0_tl-19_fileid_125.wav,0.07538663,12.505526,11.068195,1.5776327848434448,0.7335955772038543,3.8056677979056364,2.4749088623855515,2.779927054611492
11,clnsp157_water_125964_2_snr5.0_tl-32_fileid_243.wav,0.04132546,15.123336,12.510455,1.6760607957839966,0.7084491534502835,3.97410113247334,2.7687495859968654,3.066973985525682
12,clnsp165_vacuum_273194_1_snr5.0_tl-30_fileid_156.wav,0.039457105,18.777437,15.5328245,2.1512255668640137,0.8467332466345504,3.994572050614501,2.9428760782266723,3.2400772021084525
13,clnsp166_bus_128120_3_snr5.0_tl-27_fileid_16.wav,0.024268832,15.153252,13.492057,2.228773355484009,0.910016622156046,3.7663824974680056,2.736988452859563,3.1100715054397456
14,clnsp169_babble_188218_7_snr5.0_tl-19_fileid_21.wav,0.069807544,9.1264925,8.886503,1.5204856395721436,0.7354486735389242,3.597901921229855,2.5554623542279846,2.9275878797692747
15,clnsp16_traffic_248091_1_snr5.0_tl-22_fileid_88.wav,0.060542814,10.324375,9.854344,1.632220983505249,0.7947974182746305,3.7473195600372318,2.8760631899861164,3.2535040553738734
16,clnsp176_chair_154380_0_snr5.0_tl-32_fileid_35.wav,0.02970072,9.81675,9.389934,1.5278949737548828,0.7610045389293667,3.814202976512509,2.6682184737418675,3.014669864289995
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_snr5.0_90.wav,0.031319834,11.526975,10.7037115,1.951841115951538,0.8475622698906046,3.8635502475903607,2.839554958783131,3.185202753050973
18,clnsp178_baby_416649_0_snr5.0_tl-32_fileid_127.wav,0.016803741,14.876229,13.827118,2.3566339015960693,0.9046364102155902,4.1425228697957515,3.253879189666163,3.5148870648251145
19,clnsp17_birds_413745_3_snr5.0_tl-23_fileid_44.wav,0.026729915,18.950872,18.1495,2.214643716812134,0.9186590538702543,4.1126001151610465,3.320393923950301,3.568902096877521
20,clnsp186_vacuum_353640_3_snr5.0_tl-27_fileid_192.wav,0.044412233,11.756024,10.745783,1.5835604667663574,0.7407673031702204,3.8225582502774476,2.8766793296196975,3.226981911567556
21,clnsp192_air_conditioner_151977_snr5.0_snr11_tl-35_fileid_66.wav,0.018258687,9.658132,8.955133,1.701989769935608,0.745049254463249,4.064005787815982,3.0514192473604576,3.33626768658017
22,clnsp194_barking_25887_3_snr5.0_tl-24_fileid_23.wav,0.01979042,12.877378,12.543334,2.4785988330841064,0.9150880712704231,4.157045906491772,3.405697599078812,3.6376413284077302
23,clnsp198_bus_56903_0_snr5.0_tl-32_fileid_101.wav,0.011311746,13.826357,12.429676,2.143784523010254,0.909680404002045,3.734073822513861,2.9621343111680045,3.3933851377872744
24,clnsp199_birds_413745_9_snr5.0_tl-31_fileid_47.wav,0.018372271,17.642653,16.965372,2.4676637649536133,0.9030183263235236,4.089109201068867,3.2765204229191367,3.551837454849596
25,clnsp1_train_69005_1_snr5.0_tl-21_fileid_158.wav,0.05657048,9.838336,8.304452,1.7395195960998535,0.7953302540214008,3.7610947653362903,2.742028749130255,3.082015562467868
26,clnsp200_TgjQN698XU8_snr4_tl-21_snr5.0_6.wav,0.06571343,16.149948,14.734621,1.650827169418335,0.7753128806175302,3.665997874657836,2.6168924266164684,3.0168026712258507
27,clnsp204_birds_105003_1_snr5.0_tl-29_fileid_207.wav,0.0243356,17.728733,16.682556,2.298804759979248,0.9005667971842757,4.139514449855019,3.260866755516135,3.5042188638601393
28,clnsp205_wind_407027_1_snr5.0_tl-24_fileid_170.wav,0.024494475,14.409687,13.676559,2.088977813720703,0.8784943189791979,4.08996466158802,3.0215160786464317,3.2543630412834648
29,clnsp211_bus_128120_10_snr5.0_tl-22_fileid_107.wav,0.038608138,11.672701,9.961023,2.331350088119507,0.893808156448872,4.0544382453103465,3.305733278223999,3.5857408062706217
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_snr5.0_250.wav,0.024629317,12.620545,12.163175,1.8673105239868164,0.8200855850564647,3.9140222266449998,2.894532798224589,3.2278527107912502
31,clnsp216_birds_105003_0_snr5.0_tl-27_fileid_143.wav,0.030082582,15.059094,14.251868,2.210750102996826,0.8483252272438121,3.9662668968761396,3.149839562024855,3.463165399128781
32,clnsp217_birds_413745_1_snr5.0_tl-28_fileid_71.wav,0.016190635,19.688555,18.8163,2.53072190284729,0.8983816972232194,4.148914494871081,3.317982533913711,3.572266396242691
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_snr5.0_274.wav,0.05475103,11.198744,10.927085,1.9104435443878174,0.840751757621296,3.708599200872718,2.5403822495648227,2.892620069832807
34,clnsp219_wind_344887_0_snr5.0_tl-28_fileid_96.wav,0.020909881,10.07843,9.304916,2.0228657722473145,0.8824450155524255,3.8266255122322557,2.7173389654336355,3.051083094039829
35,clnsp225_washer_246507_10_snr5.0_tl-20_fileid_200.wav,0.06606251,9.244136,8.728226,1.6223125457763672,0.6948629846206454,3.687697148384074,2.8463992333769186,3.227985961083018
36,clnsp228_vacuum_379760_1_snr5.0_tl-19_fileid_104.wav,0.027114436,15.813674,14.741904,2.0651237964630127,0.9005481720425578,4.149377114133929,3.2571329872431942,3.4820426653490943
37,clnsp22_breath_21983_0_snr5.0_tl-18_fileid_50.wav,0.036577135,16.856066,16.23597,2.477471113204956,0.9031183468934251,4.1289068567736535,3.372633553371346,3.6237592713144204
38,clnsp233_traffic_423299_3_snr5.0_tl-20_fileid_139.wav,0.05936964,10.204192,9.8076515,1.8212131261825562,0.7666053366042481,4.031541665159842,3.2442491085713097,3.538735461178103
39,clnsp236_d11XSGiWtd0_snr10_tl-33_snr5.0_155.wav,0.023518085,10.624292,10.082994,1.6102616786956787,0.7437759586805281,4.035106930104371,2.9449766309558187,3.2384872113751304
40,clnsp238_washer_389769_1_snr5.0_tl-20_fileid_3.wav,0.05202451,11.937347,9.799946,2.0443103313446045,0.8110626219236827,3.8450751722371574,2.7315101839889047,3.0272787449046064
41,clnsp241_washer_235366_2_snr5.0_tl-24_fileid_2.wav,0.06597073,9.486132,8.449853,1.4380335807800293,0.6307793386656552,3.4653030726700513,2.3149855561273855,2.749083373449824
42,clnsp243_LU2DK53Oud4_snr1_tl-29_snr5.0_150.wav,0.022695119,12.46259,11.557297,2.0220601558685303,0.8461490513130794,3.8282603168308613,2.487634406246611,2.781088699988785
43,clnsp246_door_83878_0_snr5.0_tl-26_fileid_213.wav,0.022891456,14.563515,14.345044,2.4321792125701904,0.9036061869992253,4.065128674852206,3.203661886874016,3.4817275134117716
44,clnsp247_birds_413745_4_snr5.0_tl-24_fileid_137.wav,0.028890405,16.58723,15.422964,2.2819836139678955,0.9010099749347926,4.149858614941212,3.3279923433664353,3.5691064055347193
45,clnsp250_vacuum_388017_2_snr5.0_tl-20_fileid_231.wav,0.04265252,11.557739,10.510534,2.306220293045044,0.8399009134188757,3.838287330295815,2.7216280822281087,3.0420901873305595
46,clnsp257_vacuum_273194_2_snr5.0_tl-18_fileid_175.wav,0.07733874,18.224401,16.052116,1.9901930093765259,0.8358493557781582,4.099243223898123,3.1526473329262514,3.4064669593737893
47,clnsp25_babble_188218_21_snr5.0_tl-25_fileid_147.wav,0.042071074,9.917099,9.642957,1.5601675510406494,0.8079742725390008,3.195374380455654,2.368460613424752,2.9345938028808427
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_snr5.0_snr3_tl-31_fileid_290.wav,0.027479038,10.064049,9.633583,1.654449701309204,0.7761791640228879,3.5623740970937385,2.6025610049831993,3.0684012168426196
49,clnsp266_washer_246507_1_snr5.0_tl-24_fileid_201.wav,0.046855457,10.573913,9.920177,1.6307586431503296,0.746901898095336,3.567589790592698,2.3371592454785186,2.7087217123424012
50,clnsp267_wind_407022_1_snr5.0_tl-25_fileid_57.wav,0.027937708,14.778811,13.505723,2.126187801361084,0.8470329525237916,4.078179766574338,3.2328678114129157,3.5111222397406396
51,clnsp268_wind_237324_0_snr5.0_tl-32_fileid_152.wav,0.011080578,11.825427,11.498518,2.4453601837158203,0.9293435408329036,4.1721644883193845,3.27987851568173,3.5257968706900344
52,clnsp269_wind_130975_2_snr5.0_tl-21_fileid_293.wav,0.023858584,11.555713,10.765021,2.1289002895355225,0.8624911202737203,3.953094673237395,2.935792789271538,3.2214896329148277
53,clnsp273_birds_413745_0_snr5.0_tl-22_fileid_63.wav,0.03243676,16.57224,15.38265,2.019479990005493,0.8897865164853934,3.5868056519489158,3.018523596332449,3.493527361056049
54,clnsp279_wind_237324_2_snr5.0_tl-19_fileid_146.wav,0.02424914,14.070415,13.4643135,2.426215887069702,0.9418122175630351,3.981947397991397,3.1055314197219754,3.3745157148861353
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_snr5.0_296.wav,0.06412669,9.982283,9.351634,1.7045104503631592,0.6762167050858156,3.6687120739564403,2.505214410977703,2.874906970012389
56,clnsp281_vacuum_154783_2_snr5.0_tl-31_fileid_73.wav,0.029287225,11.606601,10.995249,2.388057231903076,0.8952934866259541,4.141547730295679,3.27410640144552,3.521885854105093
57,clnsp283_birds_121947_1_snr5.0_tl-26_fileid_49.wav,0.021380514,16.005322,14.571739,2.713641405105591,0.9221454350770018,3.541425115223081,3.0057895357762914,3.5546353879310453
58,clnsp287_baby_416650_0_snr5.0_tl-34_fileid_241.wav,0.014015734,14.960856,13.866409,2.2289438247680664,0.8812787118439883,3.861974627588955,2.9643426690345422,3.327985138901316
59,clnsp291_vacuum_388017_1_snr5.0_tl-26_fileid_60.wav,0.03280687,9.512537,8.90026,2.0021471977233887,0.836662252674075,3.963863154311472,3.100743045975038,3.4222934254143906
60,clnsp295_CnLQFM08y1U_snr6_tl-25_snr5.0_4.wav,0.048140205,8.648111,8.401568,1.6183767318725586,0.7213926558418947,3.8973861010186557,2.9883009073613516,3.3155448395315306
61,clnsp297_breath_336530_0_snr5.0_tl-31_fileid_245.wav,0.0151335485,17.901402,16.710669,2.5379061698913574,0.9266909698708704,4.0957906621946805,3.3168450864402805,3.609209406469612
62,clnsp301_barking_166489_1_snr5.0_tl-21_fileid_26.wav,0.020865627,14.427672,13.903897,2.7974581718444824,0.9203300760633576,3.9080941693077156,3.006316452308539,3.3032226701174263
63,clnsp305_baby_416655_0_snr5.0_tl-30_fileid_110.wav,0.019573668,15.296995,13.69454,2.3937978744506836,0.8824702181613436,4.135003087889432,3.2648379693885254,3.512269413645593
64,clnsp307_barking_196127_0_snr5.0_tl-21_fileid_52.wav,0.026840163,15.640817,14.3157835,2.563613176345825,0.9138294513756122,4.178009721926218,3.368983085715516,3.5875105754919647
65,clnsp30_birds_121947_2_snr5.0_tl-27_fileid_116.wav,0.024979904,17.787464,16.228537,2.445080518722534,0.8982814357620194,4.170960825264713,3.410549281882385,3.62514604705269
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_snr5.0_45.wav,0.06858833,11.100801,10.855093,1.5994679927825928,0.7711708603176308,3.953004224342709,2.9145292823353985,3.1755982970315824
67,clnsp314_washer_246507_8_snr5.0_tl-23_fileid_289.wav,0.042971205,8.7227745,8.32867,1.7578270435333252,0.8367779899778737,3.6670299516676232,2.983960691156158,3.3912117552115255
68,clnsp327_air_conditioner_371242_snr5.0_snr7_tl-21_fileid_8.wav,0.046829086,11.242657,10.114465,1.96834135055542,0.8425213363551888,3.7689330416030042,2.5635219436029963,2.892408986632133
69,clnsp332_yrucOeXHbs0_snr12_tl-31_snr5.0_199.wav,0.044135593,9.602958,8.9636755,1.7049535512924194,0.7480088623573621,3.9351468475192757,2.7867966120319547,3.093561267056002
70,clnsp339_chair_264157_0_snr5.0_tl-28_fileid_176.wav,0.02449933,15.924448,15.012356,2.295475721359253,0.8034908615851093,3.7785782508205257,3.0067336402157134,3.464407751604226
71,clnsp341_water_213280_2_snr5.0_tl-20_fileid_282.wav,0.05184368,12.854526,12.118957,2.0954484939575195,0.8771560162280518,4.17050510371272,3.4573975694588075,3.657865287768709
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_snr5.0_180.wav,0.024325438,14.75796,13.487675,2.2443857192993164,0.8201285064867951,3.993815946873804,2.984026678394872,3.29106111677227
73,clnsp352_clatter_noise_431472_snr5.0_debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.037254352,10.64727,10.0523,1.4342870712280273,0.6450258426946556,3.6408341866707916,2.38188395612382,2.8005897152960517
74,clnsp353_bus_128120_5_snr5.0_tl-23_fileid_7.wav,0.034613036,14.50604,13.006478,2.457576036453247,0.861871338772473,3.8862161213329607,2.7251566352641823,2.9950968334384513
75,clnsp355_bus_84241_5_snr5.0_tl-33_fileid_59.wav,0.021030266,10.446286,9.844757,1.5291754007339478,0.7674914722542846,4.025776077353779,2.9626501961671416,3.3046048206248906
76,clnsp371_washer_400403_2_snr5.0_tl-21_fileid_288.wav,0.03951397,9.588699,8.984379,2.173153877258301,0.8721567359247517,3.7315913214525036,2.843560251454067,3.1700345987395826
77,clnsp374_vacuum_195835_3_snr5.0_tl-25_fileid_205.wav,0.04332991,13.448046,12.061637,2.3226006031036377,0.8865358632974305,3.737742403226121,3.0143805253447136,3.432345366402979
78,clnsp378_vacuum_154783_1_snr5.0_tl-32_fileid_283.wav,0.025890823,15.009816,12.176708,2.1210930347442627,0.8251573812732208,3.948669113826872,2.8688228963938327,3.208228547568043
79,clnsp379_baby_416648_0_snr5.0_tl-29_fileid_136.wav,0.020147864,15.091957,13.894507,2.2561213970184326,0.8713755260441958,3.966567481803903,3.2014958296863476,3.541431406709731
80,clnsp380_drinking_water_445523_snr5.0_snr16_tl-20_fileid_69.wav,0.05493586,16.046051,14.531047,2.150749683380127,0.7854899147936816,3.7091731162662347,2.710199069914078,3.0456729271196923
81,clnsp383_babble_188218_15_snr5.0_tl-18_fileid_94.wav,0.063128866,8.518139,8.139027,1.5822103023529053,0.7845475126904208,2.3941242978890505,2.2030694653520877,3.151915057449263
82,clnsp385_bus_109303_1_snr5.0_tl-28_fileid_247.wav,0.025513325,16.07423,15.443222,2.391385555267334,0.9239227599398251,4.0726961856860635,3.181951883706704,3.4631889192818273
83,clnsp386_wind_130975_1_snr5.0_tl-23_fileid_232.wav,0.022794627,12.081226,10.496479,2.2022488117218018,0.8188044560431506,3.92898290841096,2.6887276960679096,2.9178312054633047
84,clnsp387_wind_361414_0_snr5.0_tl-29_fileid_64.wav,0.0075534745,24.443338,22.90764,3.441319227218628,0.9796344471735794,4.205278717515998,3.4397024648532675,3.698164173235183
85,clnsp393_chair_400385_0_snr5.0_tl-31_fileid_220.wav,0.010848942,16.139153,14.89992,2.535802125930786,0.9680513775729387,3.9016533820863035,3.1705303035201258,3.5367948274310823
86,clnsp395_bus_84241_0_snr5.0_tl-22_fileid_229.wav,0.03836125,14.524641,12.751363,1.9321694374084473,0.7611368942584535,4.039696451464239,2.967509422293617,3.21079951266806
87,clnsp399_squeaky_213909_0_snr5.0_tl-30_fileid_181.wav,0.012724943,23.41273,22.543217,3.318424940109253,0.9558703848953788,3.9634776492116917,3.2063760524753087,3.5388803501379744
88,clnsp401_breath_336530_3_snr5.0_tl-28_fileid_163.wav,0.017470539,17.608332,15.729318,2.1169331073760986,0.9085634072544091,4.141685956777759,3.3734171119960017,3.622942854086473
89,clnsp414_pa_kcBIPQJM_snr5_snr5.0_fileid_145.wav,0.026568094,16.485083,15.689811,2.443943977355957,0.9136418503207282,4.165202229518286,3.393065120434251,3.619900225209783
90,clnsp426_air_conditioner_151977_snr5.0_snr3_tl-35_fileid_17.wav,0.02283583,10.569838,9.758563,1.726947546005249,0.7857384105063783,4.0199169562548365,2.797859746972149,3.1078193325288805
91,clnsp430_babble_188218_23_snr5.0_tl-22_fileid_280.wav,0.056515675,9.32664,8.572324,1.6819849014282227,0.7866119858214475,3.640403457750918,2.6841056911505885,3.0554070870944616
92,clnsp433_baby_416671_0_snr5.0_tl-34_fileid_249.wav,0.014153652,14.51063,13.851325,2.811990261077881,0.8982904877091896,4.091660119282462,3.273624502862028,3.5607098992210116
93,clnsp435_footsteps_324086_0_snr5.0_tl-23_fileid_223.wav,0.04256032,15.113777,14.315995,1.9294536113739014,0.847048690307523,3.9320353360235707,2.8910873781670277,3.188520012833171
94,clnsp439_washer_246507_4_snr5.0_tl-29_fileid_132.wav,0.03481861,10.814586,10.27315,1.5742754936218262,0.7255668811127669,3.560024857631379,2.5026471129922885,2.883210454504798
95,clnsp448_squeaky_51165_0_snr5.0_tl-26_fileid_118.wav,0.044582292,8.6600275,8.233801,1.7012367248535156,0.7019919313753993,3.7533484263480155,2.437817224272438,2.771042337009341
96,clnsp44_wind_97396_2_snr5.0_tl-26_fileid_271.wav,0.02372283,11.759868,11.142331,2.0216169357299805,0.8799235805558985,3.881354345329674,2.8869977123737414,3.2083066857072193
97,clnsp454_UhNx_8XfBZU_snr19_snr5.0_fileid_113.wav,0.034267925,16.127079,15.257594,2.3560919761657715,0.9027045870436012,4.032439401984787,3.186951768186459,3.46299856203004
98,clnsp461_bus_84241_6_snr5.0_tl-24_fileid_20.wav,0.041193116,12.984471,11.513997,1.951533555984497,0.8505077234522658,3.9317499503100644,3.105357452625909,3.432105643818165
99,clnsp46_dryer_output_83885_snr5.0_snr0_tl-31_fileid_67.wav,0.02829669,10.7485485,9.947823,1.7146012783050537,0.7816125553802106,4.036159372076917,3.0319351384127184,3.3594298985629094
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_snr5.0_142.wav,0.06631747,10.13236,9.464478,1.715446949005127,0.7639180960733987,3.5356879032276334,2.708843860128544,3.1610639676790893
101,clnsp475_door_73622_0_snr5.0_tl-29_fileid_191.wav,0.021788746,18.191093,16.588919,2.991138219833374,0.9180590564577141,4.136888532110779,3.351757300661653,3.590301612124881
102,clnsp476_birds_413745_5_snr5.0_tl-21_fileid_291.wav,0.029350108,16.801365,16.077076,2.5463242530822754,0.9212135145620296,3.9996208370395454,3.197595388670867,3.5165086750081596
103,clnsp47_fan_out_83867_snr5.0_snr4_tl-34_fileid_277.wav,0.02660941,12.088541,10.649356,1.6160494089126587,0.7563005291382761,3.973132071258944,3.013760383044625,3.3559073944222715
104,clnsp480_baby_416664_0_snr5.0_tl-31_fileid_33.wav,0.019362489,15.494855,14.985325,2.3709428310394287,0.9003775804546493,4.148721054011169,3.361799837616512,3.612243305162672
105,clnsp487_vacuum_154783_0_snr5.0_tl-30_fileid_208.wav,0.028274542,13.308044,11.166348,2.0003113746643066,0.8630790803910459,3.6730623124282635,2.8545343083546353,3.2870776813513434
106,clnsp492_vacuum_195835_4_snr5.0_tl-33_fileid_264.wav,0.02783716,12.802795,11.577811,1.7357935905456543,0.7992833252925383,4.089970337591051,3.2048784162960393,3.497764974790003
107,clnsp493_barking_208030_0_snr5.0_tl-26_fileid_42.wav,0.029264575,10.922427,10.093991,1.9181222915649414,0.8092315233896981,3.8353685399442616,2.978864852110458,3.3470699684349903
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_snr5.0_285.wav,0.036550786,14.533341,12.869386,1.9139456748962402,0.8000346708312513,4.078973811129291,2.966122156972307,3.2517611778546187
109,clnsp50_babble_188218_24_snr5.0_tl-29_fileid_255.wav,0.031389315,10.534203,10.292261,1.5906383991241455,0.7875803552783731,3.4814850894624043,2.6951917219659705,3.1490244109779715
110,clnsp513_babble_188218_9_snr5.0_tl-21_fileid_287.wav,0.060670085,9.030523,8.757847,1.7644526958465576,0.7793785379298984,3.169846921048306,2.5393827760538215,3.1294930479374106
111,clnsp517_wind_112296_1_snr5.0_tl-30_fileid_165.wav,0.015163942,13.740786,13.373047,2.3465137481689453,0.9016666967495118,3.579960005402891,2.7470637397487114,3.211737409719032
112,clnsp51_baby_416672_0_snr5.0_tl-22_fileid_167.wav,0.047680825,12.052051,11.08527,2.1499977111816406,0.8240484714560619,3.076252306649409,2.48185305300189,3.1572092065418014
113,clnsp524_train_181130_1_snr5.0_tl-18_fileid_169.wav,0.07565948,10.217026,9.840942,1.824160099029541,0.782773362245968,3.322605324373296,2.1531405588850583,2.5865081358762367
114,clnsp528_baby_416669_0_snr5.0_tl-29_fileid_38.wav,0.024056068,14.275471,13.411923,2.153259754180908,0.8818643752451756,3.95814804530335,3.1272607551763025,3.4580811691304674
115,clnsp52_amMeH4u6AO4_snr5_tl-18_snr5.0_19.wav,0.03941978,13.305687,12.05401,2.2228753566741943,0.8821129030014305,4.078505337526082,3.0663883697368006,3.2976988377293153
116,clnsp535_washer_460549_1_snr5.0_tl-35_fileid_102.wav,0.01781814,8.159248,7.6423154,1.6720645427703857,0.797169701082911,3.738297811184374,2.8751593132076483,3.3422104344057377
117,clnsp54_door_119791_0_snr5.0_tl-18_fileid_76.wav,0.048219472,15.985046,14.721573,2.056574821472168,0.8601077332066991,3.986472617225748,3.2873935585386946,3.6004762575889444
118,clnsp554_vacuum_159347_2_snr5.0_tl-24_fileid_261.wav,0.038270414,14.84621,13.385861,2.338860034942627,0.8815846619914349,3.8239295726222586,2.7972900090132744,3.1411634447056986
119,clnsp572_fan_out_62635_snr5.0_snr5_tl-20_fileid_214.wav,0.040938925,16.041948,15.287455,2.657212018966675,0.9222035175818942,4.0508995265193946,3.264395079648227,3.529478944895631
120,clnsp574_footsteps_324086_1_snr5.0_tl-34_fileid_134.wav,0.01710937,14.7006035,14.152875,2.2589592933654785,0.8137580675068394,4.121978558014754,3.277138383140007,3.5495504472810486
121,clnsp577_typing_138283_2_snr5.0_tl-23_fileid_77.wav,0.026563322,14.362103,13.120139,2.0979042053222656,0.8244778902615459,3.8554369899268233,2.916775054825461,3.269847876734192
122,clnsp57_bus_84241_3_snr5.0_tl-30_fileid_300.wav,0.026478441,9.481071,8.939154,1.7291690111160278,0.7849431291441356,3.870927827393033,2.911683901961389,3.2995545994799356
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_snr5.0_14.wav,0.04803199,15.960498,14.768898,2.426105499267578,0.8947994354628878,4.109336650662953,3.179085085115623,3.4196365160253794
124,clnsp587_Unt_WsHPhfA_snr8_snr5.0_fileid_34.wav,0.033262603,11.298606,10.681536,1.9422893524169922,0.8156770932002556,3.5181290402007175,2.8671528820951084,3.399260724538572
125,clnsp591_clatter_noise_166453_snr5.0_zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.027761508,12.364178,11.873513,1.9846923351287842,0.8333419676134718,4.142798090903322,3.272824393058638,3.515731702994943
126,clnsp592_birds_130501_1_snr5.0_tl-28_fileid_173.wav,0.021844065,20.712288,19.458975,2.576789379119873,0.9116762605511677,4.181259098140713,3.3105547729336275,3.5130506334533265
127,clnsp598_traffic_110381_0_snr5.0_tl-30_fileid_37.wav,0.029190218,13.417633,12.869024,2.0205154418945312,0.8590535764056109,3.9533766606771126,3.221273125932057,3.5878077437805658
128,clnsp609_breath_336530_2_snr5.0_tl-30_fileid_5.wav,0.023049118,15.652179,14.876605,2.340773105621338,0.8866793609710817,4.0695401714829815,3.1462411471893006,3.4493179026940783
129,clnsp610_11vO87xkSo8_snr3_tl-29_snr5.0_112.wav,0.0041675903,22.808546,20.450233,4.087359428405762,0.9801533695845517,4.201321259986641,3.425695723989184,3.629719947640152
130,clnsp611_babble_188218_6_snr5.0_tl-33_fileid_161.wav,0.0308319,8.060304,7.723647,1.4487171173095703,0.7355909791437595,3.4136821946618694,2.637682220498665,3.186522501761332
131,clnsp621_clatter_noise_194994_snr5.0_soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.011966174,10.331284,9.939921,2.012369394302368,0.8418693865684194,3.4405751530785214,2.4982847481837074,3.082002023882827
132,clnsp622_baby_416680_0_snr5.0_tl-34_fileid_234.wav,0.019607477,14.336414,13.174938,1.7992849349975586,0.8177128958695876,3.992557332481505,3.1541128928761184,3.4996868938633905
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_snr5.0_54.wav,0.07367752,14.524037,12.634937,1.8801453113555908,0.767257737431512,4.019880967341906,3.0770585286808476,3.3469087068480063
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_snr5.0_253.wav,0.039417624,9.3088665,8.524901,1.645190715789795,0.7916021447025038,3.8223985217606202,2.7907088266284905,3.1175620447537984
135,clnsp627_footsteps_262591_2_snr5.0_tl-18_fileid_82.wav,0.06465408,13.46007,12.970021,1.7181369066238403,0.8325016492060981,3.844824465501535,2.5246019465485374,2.797371673952294
136,clnsp628_water_147808_0_snr5.0_tl-33_fileid_53.wav,0.027348297,10.396696,9.731504,1.4253441095352173,0.5666492233543212,4.007395004101441,2.556808284118761,2.8255053902124696
137,clnsp62_birds_413745_6_snr5.0_tl-33_fileid_81.wav,0.015272253,16.60672,16.258308,2.1055517196655273,0.8832754501978394,3.6347465141448323,2.9422413399183953,3.4128230718461943
138,clnsp640_barking_196127_1_snr5.0_tl-19_fileid_218.wav,0.03213044,14.58513,13.372248,2.2691736221313477,0.8902988289565212,4.125006190532395,3.301552281865339,3.525820023252262
139,clnsp642_atRfc2R9SdU_snr13_tl-33_snr5.0_206.wav,0.027613387,7.593915,6.8319387,1.5417039394378662,0.7495772425730933,3.861599141584926,2.7768820331722526,3.144166312277229
140,clnsp644_barking_25887_0_snr5.0_tl-28_fileid_89.wav,0.015690384,11.368257,11.197954,2.251234292984009,0.9188311413549337,3.9661808532760325,3.1207237835078536,3.4431979323714637
141,clnsp67_air_conditioner_151977_snr5.0_snr18_tl-23_fileid_80.wav,0.048455678,12.864041,12.176183,1.9339046478271484,0.8464943636271829,3.9653950746017177,2.826908945887824,3.0877826630944853
142,clnsp71_babble_188218_26_snr5.0_tl-20_fileid_275.wav,0.042309918,11.264333,10.931282,1.8052823543548584,0.8360432053078614,3.4312778637411783,2.78474587098018,3.256621405866498
143,clnsp72_DMTAv9mw_x8_snr12_snr5.0_fileid_48.wav,0.08036297,14.74728,12.316866,2.117398500442505,0.7938434374567255,3.9157857376220537,2.605802831600709,2.8647838254132583
144,clnsp74_fan_out_56236_snr5.0_snr9_tl-28_fileid_210.wav,0.02250364,12.767104,11.561708,2.212848424911499,0.873595886456614,4.014130945781345,3.0814979100259468,3.364568151885772
145,clnsp76_babble_188218_0_snr5.0_tl-28_fileid_117.wav,0.03998573,7.6628675,7.4475884,1.4494919776916504,0.6985878912928993,3.38201643359187,2.5922722692081117,3.075570366148027
146,clnsp81_car_74675_2_snr5.0_tl-22_fileid_9.wav,0.04224631,9.995265,9.275276,1.9499880075454712,0.8284614921337563,3.423161744478238,2.7217707927760353,3.2775698807777753
147,clnsp91_washer_400403_3_snr5.0_tl-30_fileid_228.wav,0.020621292,10.695564,10.285858,2.215254068374634,0.8898620808409232,3.840214602326829,3.0456510835866943,3.4105616836244903
148,clnsp93_bus_128120_1_snr5.0_tl-25_fileid_130.wav,0.031085271,16.470089,14.844997,2.1694188117980957,0.8116032487676383,4.095445578366513,3.1398260923524055,3.3879101448207956
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_snr5.0_43.wav,0.07652712,11.788212,10.98616,1.7854418754577637,0.7151788929650869,3.829515860730437,2.6312562173641196,2.9392735254088365


==> kd_icassp24-main/metric_results/snr/student62k_sup_msdns-5.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr-5.0_tl-21_fileid_268.wav,0.10896556,1.8303993,0.89963907,1.1154799461364746,0.3984974073039149,3.5199439509523907,1.9374496944858235,2.2113372394393673
1,clnsp104_G3hs6PFniM0_snr4_tl-27_snr-5.0_133.wav,0.04376787,5.191885,2.9262304,1.246553659439087,0.6118459451743941,3.5503290371302616,1.986524943458896,2.2922488402757746
2,clnsp113_car_19980_0_snr-5.0_tl-30_fileid_178.wav,0.06662852,2.1382418,1.3337035,1.230441927909851,0.46985297475111937,3.9087392906133767,2.603105297460234,2.877939686124893
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_snr-5.0_0.wav,0.054361362,-0.3768196,-0.8206149,1.2884269952774048,0.6431495510271916,3.378925230868939,2.5596897049915572,3.0305022744915977
4,clnsp129_lJoaywrZPsU_snr0_tl-27_snr-5.0_252.wav,0.060839724,1.7169292,-0.02103532,1.127549171447754,0.30734509771059143,3.6302511385567433,1.7205653829494052,1.89656796900757
5,clnsp146_baby_416657_0_snr-5.0_tl-25_fileid_72.wav,0.042443234,4.5890727,4.4114494,1.4239219427108765,0.7910877664074781,3.4394072108891742,2.6944103428011448,3.23482928305461
6,clnsp148_4AGxmFdExYc_snr0_tl-28_snr-5.0_238.wav,0.020257141,14.4030285,13.151625,1.9734563827514648,0.8670504683014716,4.070023593130208,3.189766288779786,3.473460873036228
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_snr-5.0_58.wav,0.06294466,-3.121672,-3.2164545,1.1545568704605103,0.5456716523353289,2.959150617256345,2.115470080691002,2.7063299415500794
8,clnsp153_bus_109303_3_snr-5.0_tl-34_fileid_197.wav,0.037397616,7.980779,7.902621,1.4350954294204712,0.747722512521818,3.318891790732046,2.581144813597963,3.2110266217093217
9,clnsp155_oDyn0_Ti63Q_snr16_snr-5.0_fileid_149.wav,0.030433983,10.379733,7.189408,1.4675467014312744,0.6343704570978946,4.031885911248133,2.785145593108924,3.1023600654030092
10,clnsp156_water_320289_2_snr-5.0_tl-19_fileid_125.wav,0.10797046,5.253871,3.4476075,1.1631659269332886,0.4511743461387354,3.487593906354568,1.6817574723775666,1.9307929190054052
11,clnsp157_water_125964_2_snr-5.0_tl-32_fileid_243.wav,0.056013085,7.3679466,6.053098,1.2585170269012451,0.469992913325252,3.814329473313218,2.0266062904874795,2.3254277958925433
12,clnsp165_vacuum_273194_1_snr-5.0_tl-30_fileid_156.wav,0.052434057,14.233445,10.737376,1.5914602279663086,0.6992456510962232,3.912528548472908,2.7252323920007915,3.0500343488797803
13,clnsp166_bus_128120_3_snr-5.0_tl-27_fileid_16.wav,0.041987024,7.6398487,5.680505,1.4442347288131714,0.7173301477794676,3.6537849880208686,1.9956796316458991,2.2777718788279238
14,clnsp169_babble_188218_7_snr-5.0_tl-19_fileid_21.wav,0.14437193,-3.7005346,-4.133102,1.0892521142959595,0.28988624173263666,2.8586515255604192,1.745314274042409,2.1061389925226903
15,clnsp16_traffic_248091_1_snr-5.0_tl-22_fileid_88.wav,0.09952757,3.6185482,2.5547218,1.269432544708252,0.46766430129422143,3.625618360332446,2.3416421093079625,2.6600427231247665
16,clnsp176_chair_154380_0_snr-5.0_tl-32_fileid_35.wav,0.052779682,0.5274464,0.2713121,1.1255260705947876,0.4299527614160963,3.713248267076211,2.2189623447854885,2.5083517228162244
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_snr-5.0_90.wav,0.05980251,4.6481276,3.630992,1.3385734558105469,0.5851665959268592,3.386603833540904,2.0245362557526296,2.409332263941851
18,clnsp178_baby_416649_0_snr-5.0_tl-32_fileid_127.wav,0.02851728,9.397764,8.082419,1.4897994995117188,0.7697546929158633,3.677923522397826,2.7419182631167374,3.1765987884620954
19,clnsp17_birds_413745_3_snr-5.0_tl-23_fileid_44.wav,0.04544491,13.526382,12.863209,1.6354055404663086,0.8187176235069658,3.9071327603859993,3.150097389509505,3.503442779857235
20,clnsp186_vacuum_353640_3_snr-5.0_tl-27_fileid_192.wav,0.076932736,0.76860696,-0.27640483,1.1340903043746948,0.4049733422962609,2.603746729573287,1.5713578815740612,2.055576543078314
21,clnsp192_air_conditioner_151977_snr-5.0_snr11_tl-35_fileid_66.wav,0.029089795,3.1435368,2.534515,1.221448540687561,0.5352763123709876,3.706931170482898,2.639227195252611,3.100703930322021
22,clnsp194_barking_25887_3_snr-5.0_tl-24_fileid_23.wav,0.035332765,6.7244725,6.3106136,1.6460342407226562,0.8169548201621294,3.795056819515615,3.0812771679893842,3.464000601673677
23,clnsp198_bus_56903_0_snr-5.0_tl-32_fileid_101.wav,0.022290643,4.900271,2.7817335,1.2112666368484497,0.6811104934463544,3.5946777307032094,2.34752978566087,2.767103561501242
24,clnsp199_birds_413745_9_snr-5.0_tl-31_fileid_47.wav,0.035302024,10.76269,10.302132,1.761867880821228,0.7715638282685748,3.978933048683249,3.0543146619115027,3.3724037916001666
25,clnsp1_train_69005_1_snr-5.0_tl-21_fileid_158.wav,0.100425586,1.1973667,-0.16797718,1.1306565999984741,0.4765756545941365,3.527351130241531,2.052670509078102,2.373387595444259
26,clnsp200_TgjQN698XU8_snr4_tl-21_snr-5.0_6.wav,0.08950267,8.631791,7.5726156,1.228290319442749,0.5117162149420118,3.4076275793823663,2.1162825039802238,2.4665556822020047
27,clnsp204_birds_105003_1_snr-5.0_tl-29_fileid_207.wav,0.04115598,12.5574875,11.556406,1.465559959411621,0.7428345187535716,3.519900164519485,2.6821492658080475,3.149097329431673
28,clnsp205_wind_407027_1_snr-5.0_tl-24_fileid_170.wav,0.0416773,8.984722,7.3479853,1.3727445602416992,0.6240299812667973,3.734828683084726,2.606612575832508,2.9498657435139206
29,clnsp211_bus_128120_10_snr-5.0_tl-22_fileid_107.wav,0.071309164,5.9776125,3.8862977,1.4638820886611938,0.7150993407511744,3.711296177181869,2.7534064498774082,3.1089221997873535
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_snr-5.0_250.wav,0.038512733,4.3056107,3.6606553,1.2684568166732788,0.5620611601505366,3.8657196808069427,2.338842878173642,2.628729859172382
31,clnsp216_birds_105003_0_snr-5.0_tl-27_fileid_143.wav,0.048148092,11.8779745,10.81153,1.5725165605545044,0.7412274555912413,3.89223514598363,2.852248427809305,3.181002370707786
32,clnsp217_birds_413745_1_snr-5.0_tl-28_fileid_71.wav,0.028075678,13.960678,13.349169,1.8050460815429688,0.8137715926380308,4.098743608649877,3.2490327899290663,3.5249299607393296
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_snr-5.0_274.wav,0.10046328,1.9811836,1.5111685,1.1255953311920166,0.5313826177110001,3.109352945101423,1.7323739062788153,2.093200816728629
34,clnsp219_wind_344887_0_snr-5.0_tl-28_fileid_96.wav,0.039018106,2.9287443,1.9513667,1.3758591413497925,0.7029055495803092,3.2134217489406494,1.9652597379349066,2.2488955301633595
35,clnsp225_washer_246507_10_snr-5.0_tl-20_fileid_200.wav,0.11340108,0.6001421,0.0442608,1.1725492477416992,0.40139768298903494,3.1241467819802495,2.272873445806297,2.7692335962436037
36,clnsp228_vacuum_379760_1_snr-5.0_tl-19_fileid_104.wav,0.044905573,11.353138,10.194707,1.5309131145477295,0.7650318548760133,4.078539843319867,3.0911251152245756,3.3235498291669225
37,clnsp22_breath_21983_0_snr-5.0_tl-18_fileid_50.wav,0.06290597,7.613521,6.9894133,1.5225446224212646,0.8112930529852949,3.3508458186541072,2.8259474398812587,3.376652942636401
38,clnsp233_traffic_423299_3_snr-5.0_tl-20_fileid_139.wav,0.09981146,2.7465167,2.186981,1.2892862558364868,0.5023509124204506,3.383596899022805,2.5489767869233706,3.0128444405798973
39,clnsp236_d11XSGiWtd0_snr10_tl-33_snr-5.0_155.wav,0.04327165,2.4493625,1.8522582,1.229094386100769,0.43324007298502965,3.0766695947256886,2.0797369800071492,2.6686862715926547
40,clnsp238_washer_389769_1_snr-5.0_tl-20_fileid_3.wav,0.09990273,3.1654508,1.5641874,1.2352142333984375,0.5234386066630142,3.2414931331875,2.331092134175315,2.8709343080287892
41,clnsp241_washer_235366_2_snr-5.0_tl-24_fileid_2.wav,0.09856916,0.5110705,-0.6902952,1.1162607669830322,0.26076967571845794,3.11090820783869,1.4175085920093342,1.5078119820459919
42,clnsp243_LU2DK53Oud4_snr1_tl-29_snr-5.0_150.wav,0.041748002,2.7392,2.0690947,1.1888314485549927,0.5074026754820148,3.491804382267998,1.9595714358089231,2.248761069658356
43,clnsp246_door_83878_0_snr-5.0_tl-26_fileid_213.wav,0.0354538,9.390709,8.949324,1.6894440650939941,0.8060724209817425,3.495947240241688,2.8329051259124127,3.3574545463026637
44,clnsp247_birds_413745_4_snr-5.0_tl-24_fileid_137.wav,0.047637217,11.78982,10.937813,1.63860285282135,0.7936726073521662,3.799819264012382,2.9369540528314775,3.301009395860175
45,clnsp250_vacuum_388017_2_snr-5.0_tl-20_fileid_231.wav,0.08645711,3.3612204,2.188302,1.2702243328094482,0.6137647230315509,3.4146851125455564,2.0702839021478963,2.478074178205587
46,clnsp257_vacuum_273194_2_snr-5.0_tl-18_fileid_175.wav,0.102997206,13.553903,10.763872,1.5493584871292114,0.6829959916456059,3.864583498334734,2.7092946145200814,3.026043462784695
47,clnsp25_babble_188218_21_snr-5.0_tl-25_fileid_147.wav,0.075380616,0.6542365,0.34702808,1.1898335218429565,0.568516050427278,3.231042622768382,2.0596302889028486,2.4678403493219525
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_snr-5.0_snr3_tl-31_fileid_290.wav,0.048652887,0.553845,-0.44066557,1.1156245470046997,0.39656632371824624,3.374084670827355,2.278681597181483,2.74408261923473
49,clnsp266_washer_246507_1_snr-5.0_tl-24_fileid_201.wav,0.08645607,-1.719606,-2.2866557,1.0897226333618164,0.4023642969231246,3.319706815478372,2.004215669772321,2.38968733773954
50,clnsp267_wind_407022_1_snr-5.0_tl-25_fileid_57.wav,0.04295477,8.596121,7.360262,1.4959913492202759,0.672733129730511,3.9078597785924307,2.8097721884818165,3.1316156345576993
51,clnsp268_wind_237324_0_snr-5.0_tl-32_fileid_152.wav,0.018313667,7.532045,7.2566285,1.8939905166625977,0.8665141799873924,4.059409014423414,3.094677150954767,3.379914453663693
52,clnsp269_wind_130975_2_snr-5.0_tl-21_fileid_293.wav,0.04162413,5.0987577,3.9086545,1.2723565101623535,0.6942192438255241,3.5308907900896402,2.0325212904595364,2.25663366412825
53,clnsp273_birds_413745_0_snr-5.0_tl-22_fileid_63.wav,0.05267263,13.0460205,12.398575,1.6281464099884033,0.8010996062583327,3.365413839255911,2.668073265293184,3.2014476926742246
54,clnsp279_wind_237324_2_snr-5.0_tl-19_fileid_146.wav,0.043793842,7.7121663,7.37519,1.6400737762451172,0.8519348347811764,3.686181008284586,2.8759533716441563,3.2503895531419125
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_snr-5.0_296.wav,0.10984701,-0.5314274,-1.4944274,1.101294994354248,0.28441340675739535,2.976287122899002,1.946730578136735,2.484909606790555
56,clnsp281_vacuum_154783_2_snr-5.0_tl-31_fileid_73.wav,0.049660835,5.8460855,4.605811,1.5769659280776978,0.7244854690386661,4.028694764065299,2.8637640023752398,3.1334557390079705
57,clnsp283_birds_121947_1_snr-5.0_tl-26_fileid_49.wav,0.034859326,12.688108,11.176785,1.9278101921081543,0.8400998930992976,3.470756236291838,2.710682601144072,3.2450255056394983
58,clnsp287_baby_416650_0_snr-5.0_tl-34_fileid_241.wav,0.0235079,9.77266,8.824643,1.481061339378357,0.7608129111375416,3.3379759066390955,2.590977095012704,3.2020670561547564
59,clnsp291_vacuum_388017_1_snr-5.0_tl-26_fileid_60.wav,0.06891335,0.7502952,0.21490438,1.213097095489502,0.6069130919202478,3.0970876427228413,2.1894076415323953,2.6989082779987497
60,clnsp295_CnLQFM08y1U_snr6_tl-25_snr-5.0_4.wav,0.085215315,-1.6671375,-1.8804749,1.2388956546783447,0.4107103225129338,3.5596546618428593,2.188998816266354,2.499327994460822
61,clnsp297_breath_336530_0_snr-5.0_tl-31_fileid_245.wav,0.03151573,10.35669,9.941661,1.549731731414795,0.8399266918934599,3.7598954931335236,3.135501713276886,3.5818968675211034
62,clnsp301_barking_166489_1_snr-5.0_tl-21_fileid_26.wav,0.032993954,9.4902525,8.8107395,2.0373246669769287,0.8488962815795849,3.9451742394719442,3.075731806244703,3.363153417913246
63,clnsp305_baby_416655_0_snr-5.0_tl-30_fileid_110.wav,0.034215316,6.954035,5.077352,1.4367059469223022,0.7080356021235896,3.272818356070775,2.673142287350207,3.3286600153746844
64,clnsp307_barking_196127_0_snr-5.0_tl-21_fileid_52.wav,0.043783426,10.089601,8.685838,1.6732151508331299,0.8219515201593448,3.9493126258732403,2.901557030696993,3.2001853998429226
65,clnsp30_birds_121947_2_snr-5.0_tl-27_fileid_116.wav,0.042449865,13.678675,12.054414,1.6604247093200684,0.7658147023304063,4.081852314525704,3.3070993035658685,3.5840191402275
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_snr-5.0_45.wav,0.120769046,0.97726333,0.6509306,1.147669792175293,0.47918962024266587,3.567448081807149,2.178459058762159,2.4723404737833485
67,clnsp314_washer_246507_8_snr-5.0_tl-23_fileid_289.wav,0.081916824,0.048857786,-0.6007426,1.1466174125671387,0.5602824196238887,3.229426918895521,2.4507929094674292,2.972446895049211
68,clnsp327_air_conditioner_371242_snr-5.0_snr7_tl-21_fileid_8.wav,0.08495315,3.8493557,1.8637981,1.1836491823196411,0.5674268945643463,3.292148449001435,1.7856333705475016,2.0467934901108116
69,clnsp332_yrucOeXHbs0_snr12_tl-31_snr-5.0_199.wav,0.076207176,-1.7660428,-2.1559918,1.0905442237854004,0.30575265104374943,2.6827266893387622,1.735488683043963,2.3722729804582503
70,clnsp339_chair_264157_0_snr-5.0_tl-28_fileid_176.wav,0.03503929,8.885821,8.099035,1.654442548751831,0.6661475474637488,3.7292426572782977,2.684145969429667,3.0951964638889984
71,clnsp341_water_213280_2_snr-5.0_tl-20_fileid_282.wav,0.077579305,5.8268366,5.503477,1.4583359956741333,0.7067761068420022,3.6720789897368746,2.9821601554759267,3.3774485391716897
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_snr-5.0_180.wav,0.04047357,5.825486,3.043916,1.2542623281478882,0.5042666657114733,3.7740498677468315,2.3753107173748105,2.7121055206314053
73,clnsp352_clatter_noise_431472_snr-5.0_debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.056117356,1.5446758,0.23340417,1.0933241844177246,0.3162524417448415,3.3953019760275622,1.799413600893811,2.12863477621899
74,clnsp353_bus_128120_5_snr-5.0_tl-23_fileid_7.wav,0.06372717,4.4000573,3.7316296,1.3504037857055664,0.704392522382451,3.3674628755574787,2.188807216281713,2.5736711633316562
75,clnsp355_bus_84241_5_snr-5.0_tl-33_fileid_59.wav,0.03777956,0.51118654,-0.3227118,1.090495228767395,0.4587105444826042,3.5082938006689868,2.321694840822317,2.7734796043327736
76,clnsp371_washer_400403_2_snr-5.0_tl-21_fileid_288.wav,0.08175703,-0.6209635,-0.73514783,1.30473792552948,0.7040872193639345,3.146675180486339,2.154231248541512,2.685417484885178
77,clnsp374_vacuum_195835_3_snr-5.0_tl-25_fileid_205.wav,0.06550187,7.3252716,5.9591117,1.4826323986053467,0.7243052763091545,3.3238061824932306,2.6348603203965415,3.2653920250182042
78,clnsp378_vacuum_154783_1_snr-5.0_tl-32_fileid_283.wav,0.042307306,8.590446,5.133896,1.3139221668243408,0.5974528056784376,3.4774924804038934,1.930499483308816,2.427045840838603
79,clnsp379_baby_416648_0_snr-5.0_tl-29_fileid_136.wav,0.032764267,9.973989,9.15892,1.6797189712524414,0.7566600696870691,3.3489596171439975,2.7731294619116293,3.385917177645282
80,clnsp380_drinking_water_445523_snr-5.0_snr16_tl-20_fileid_69.wav,0.089172356,8.989982,7.7494345,1.4147952795028687,0.5440688559495837,3.1653977729562834,2.2381490470437773,2.7101349592391917
81,clnsp383_babble_188218_15_snr-5.0_tl-18_fileid_94.wav,0.13343754,-3.0701203,-3.4046369,1.0927273035049438,0.4081402185692081,2.300919394219816,1.8021047896489064,2.6811691731957543
82,clnsp385_bus_109303_1_snr-5.0_tl-28_fileid_247.wav,0.053579234,6.6090884,6.5002046,1.4173492193222046,0.7134937526404329,3.5107752372527052,2.8318727573780382,3.3185180448518716
83,clnsp386_wind_130975_1_snr-5.0_tl-23_fileid_232.wav,0.0423515,4.6498823,2.5552597,1.2827550172805786,0.6066712221373152,3.553781709158085,1.9106287615060236,2.1147178217831892
84,clnsp387_wind_361414_0_snr-5.0_tl-29_fileid_64.wav,0.013780121,15.904627,15.0792,2.4294984340667725,0.8998980082160088,3.6167391705978007,3.0320409433056628,3.5593193893704647
85,clnsp393_chair_400385_0_snr-5.0_tl-31_fileid_220.wav,0.021288475,11.236263,10.755278,1.800371527671814,0.9054438829439164,3.5505101837112116,2.916626414318363,3.4300255590527584
86,clnsp395_bus_84241_0_snr-5.0_tl-22_fileid_229.wav,0.07206843,5.9726667,5.20233,1.2388139963150024,0.4997176348416292,3.750383101107512,2.235824763222385,2.490359719308271
87,clnsp399_squeaky_213909_0_snr-5.0_tl-30_fileid_181.wav,0.02258772,15.6077795,14.91021,2.343672513961792,0.8539816470563675,3.769400947380647,2.938401270837438,3.361266524901141
88,clnsp401_breath_336530_3_snr-5.0_tl-28_fileid_163.wav,0.031580675,11.710865,10.877547,1.4972026348114014,0.8253232679305713,4.028801286834147,3.2640377741037327,3.561212767503574
89,clnsp414_pa_kcBIPQJM_snr5_snr-5.0_fileid_145.wav,0.048479542,11.2851515,10.709177,1.7736032009124756,0.832927842245681,4.004664405234699,3.2126638373938277,3.5058152724801674
90,clnsp426_air_conditioner_151977_snr-5.0_snr3_tl-35_fileid_17.wav,0.04283239,-0.630755,-1.5386814,1.0510389804840088,0.4002156640461176,3.5216487994444057,1.6146888304829683,1.9591792023696901
91,clnsp430_babble_188218_23_snr-5.0_tl-22_fileid_280.wav,0.11994639,-1.6734077,-2.1067305,1.0928462743759155,0.4479027800024049,2.279320941593104,1.798701432552685,2.607156068508813
92,clnsp433_baby_416671_0_snr-5.0_tl-34_fileid_249.wav,0.024656484,7.9049873,7.4979463,1.7122089862823486,0.7648199200977319,3.7922562878438626,2.9412647375319816,3.3589724042917948
93,clnsp435_footsteps_324086_0_snr-5.0_tl-23_fileid_223.wav,0.063204676,8.54604,7.1096253,1.3711919784545898,0.6761587295251358,3.567386936025911,2.3031686924072097,2.680778173562252
94,clnsp439_washer_246507_4_snr-5.0_tl-29_fileid_132.wav,0.06256008,-0.07333403,-0.49820992,1.090087890625,0.3896091323789379,3.3693322590269066,1.6930574044303035,1.9416260070656985
95,clnsp448_squeaky_51165_0_snr-5.0_tl-26_fileid_118.wav,0.08204617,-4.137676,-4.6790566,1.0664823055267334,0.3063121207767052,3.383656855362441,1.5657103718676655,1.7357200629038774
96,clnsp44_wind_97396_2_snr-5.0_tl-26_fileid_271.wav,0.04604629,1.400157,0.7741177,1.2695186138153076,0.6812202423988398,3.285044617074031,2.5020623570933536,3.013083998929103
97,clnsp454_UhNx_8XfBZU_snr19_snr-5.0_fileid_113.wav,0.0568205,10.198216,8.908074,1.560039758682251,0.7701718500127993,3.7788013281715616,2.7707611020792307,3.1180472734921727
98,clnsp461_bus_84241_6_snr-5.0_tl-24_fileid_20.wav,0.073688634,5.4864345,3.8885834,1.2643401622772217,0.5972510103761653,3.274211780625834,1.7268609693078736,1.9959056288732562
99,clnsp46_dryer_output_83885_snr-5.0_snr0_tl-31_fileid_67.wav,0.045279406,3.557859,2.9183655,1.2096080780029297,0.5645029492972446,3.6905977843393094,2.89446439873708,3.381164133731435
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_snr-5.0_142.wav,0.11405126,1.9682002,0.95653945,1.14070463180542,0.456467674409081,3.4898518990590257,1.7995786346715381,2.0337199180597665
101,clnsp475_door_73622_0_snr-5.0_tl-29_fileid_191.wav,0.03333339,14.341664,12.547844,2.0642495155334473,0.8438710466182414,3.248922439255657,2.857628332427394,3.5295366433805455
102,clnsp476_birds_413745_5_snr-5.0_tl-21_fileid_291.wav,0.048216816,15.848189,13.98324,1.9963648319244385,0.8351026442208269,3.7559301671314707,2.8758989558862273,3.263820054491884
103,clnsp47_fan_out_83867_snr-5.0_snr4_tl-34_fileid_277.wav,0.042382438,1.328498,0.26560915,1.1148912906646729,0.44334297238147596,3.6249234380499127,2.647156592102574,3.09248000398488
104,clnsp480_baby_416664_0_snr-5.0_tl-31_fileid_33.wav,0.03341469,7.553232,6.7738338,1.5286486148834229,0.7636779985527213,3.894973110808305,2.9961380392378043,3.347936961752211
105,clnsp487_vacuum_154783_0_snr-5.0_tl-30_fileid_208.wav,0.04638472,5.8775225,3.773536,1.2332546710968018,0.602778496275675,3.24108472816616,2.3623887078512595,2.9756026121506873
106,clnsp492_vacuum_195835_4_snr-5.0_tl-33_fileid_264.wav,0.03933959,5.3287063,4.571185,1.2506396770477295,0.6094200559155978,3.3886700566421277,2.6257915040239945,3.187039524130407
107,clnsp493_barking_208030_0_snr-5.0_tl-26_fileid_42.wav,0.04421066,7.0780883,5.470409,1.5112712383270264,0.6870187553445701,3.7507709858547758,2.77993637068479,3.145437243461293
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_snr-5.0_285.wav,0.054319765,6.753536,5.8520427,1.244239091873169,0.5085461555215464,3.977568823748589,2.552994794852289,2.818006677411335
109,clnsp50_babble_188218_24_snr-5.0_tl-29_fileid_255.wav,0.061211903,-0.042577405,-0.39580548,1.13652503490448,0.4274291684489402,3.494946301620378,2.224845278755795,2.5957646219431676
110,clnsp513_babble_188218_9_snr-5.0_tl-21_fileid_287.wav,0.12651922,-2.2361186,-2.6224236,1.0877491235733032,0.39161252354805814,2.3438523323841003,1.8647227573553184,2.6999226065531134
111,clnsp517_wind_112296_1_snr-5.0_tl-30_fileid_165.wav,0.028070958,6.823649,6.4418693,1.5097999572753906,0.7475008619453438,3.561819202060389,2.370227591474411,2.789123211778341
112,clnsp51_baby_416672_0_snr-5.0_tl-22_fileid_167.wav,0.0997592,0.18580586,-0.22642174,1.2284939289093018,0.5446358767521632,2.790099819761734,2.0968589511792657,2.9533420710270915
113,clnsp524_train_181130_1_snr-5.0_tl-18_fileid_169.wav,0.13685484,1.3994491,-0.21909355,1.11665940284729,0.39453781011709266,2.955780447658053,1.3583488961197425,1.6010165032712234
114,clnsp528_baby_416669_0_snr-5.0_tl-29_fileid_38.wav,0.045989525,6.4469843,6.0412593,1.4914551973342896,0.7667993049728038,3.6424793656844434,2.8041901956784376,3.2618530908054044
115,clnsp52_amMeH4u6AO4_snr5_tl-18_snr-5.0_19.wav,0.0645544,8.522972,7.326694,1.6349904537200928,0.7716127925722666,3.914756594366205,2.7716731268860824,3.0410603063998143
116,clnsp535_washer_460549_1_snr-5.0_tl-35_fileid_102.wav,0.032004226,-0.28827766,-0.5384213,1.230431318283081,0.5587496963659386,3.131379980820797,2.4934642139324596,3.1793039186354703
117,clnsp54_door_119791_0_snr-5.0_tl-18_fileid_76.wav,0.06964206,11.684848,10.431249,1.6720218658447266,0.7643255748748466,3.789022628101078,2.972150606817093,3.324832525995138
118,clnsp554_vacuum_159347_2_snr-5.0_tl-24_fileid_261.wav,0.066075906,5.5769253,3.9101489,1.2806828022003174,0.6083977422736112,3.5018514563849683,2.386787083029562,2.8732846165276418
119,clnsp572_fan_out_62635_snr-5.0_snr5_tl-20_fileid_214.wav,0.07251903,9.221059,8.594737,1.6327286958694458,0.7753741785517372,3.7508734439806686,2.8551336229084896,3.22726068657043
120,clnsp574_footsteps_324086_1_snr-5.0_tl-34_fileid_134.wav,0.028392076,9.107818,8.671912,1.616950273513794,0.667750367170503,3.823315447070338,2.7571457193206097,3.137580238996493
121,clnsp577_typing_138283_2_snr-5.0_tl-23_fileid_77.wav,0.041620106,8.422525,7.5011454,1.488192081451416,0.7092853929969399,3.834186981105815,2.6980868081195575,3.046259807670204
122,clnsp57_bus_84241_3_snr-5.0_tl-30_fileid_300.wav,0.050699055,-0.5346742,-2.0453134,1.1007221937179565,0.40514670082829485,3.6397042320547435,1.9998342738343151,2.2539780590212914
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_snr-5.0_14.wav,0.07686046,11.252906,9.437411,1.600785493850708,0.7114250885307651,4.01459596586557,2.8416241749881586,3.1067172870658926
124,clnsp587_Unt_WsHPhfA_snr8_snr-5.0_fileid_34.wav,0.06129518,2.6190934,1.9447889,1.155024766921997,0.48807617977814244,3.207826449127153,2.1775834593473733,2.6900289118711407
125,clnsp591_clatter_noise_166453_snr-5.0_zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.04340183,6.648129,6.2913938,1.4499318599700928,0.6525929642567672,4.069068812396721,3.1462305237528265,3.444356945104737
126,clnsp592_birds_130501_1_snr-5.0_tl-28_fileid_173.wav,0.035731632,15.636636,14.261159,1.8517712354660034,0.8089962904390683,4.1216036354980865,3.140948291717509,3.4037474265474037
127,clnsp598_traffic_110381_0_snr-5.0_tl-30_fileid_37.wav,0.051785566,3.9403658,3.264952,1.1928176879882812,0.538345044113377,3.1992297172832616,1.9388094978236903,2.4346725290266726
128,clnsp609_breath_336530_2_snr-5.0_tl-30_fileid_5.wav,0.053962782,8.759873,8.444584,1.3560938835144043,0.7108965743647522,3.140198503709053,2.74333586621848,3.531939609857653
129,clnsp610_11vO87xkSo8_snr3_tl-29_snr-5.0_112.wav,0.005382455,24.675995,21.142508,4.021968364715576,0.9799932809738499,4.202082590233267,3.413626553636681,3.613811641315806
130,clnsp611_babble_188218_6_snr-5.0_tl-33_fileid_161.wav,0.062881105,-2.40222,-2.813146,1.0654631853103638,0.36490256980406127,2.9330557917784823,2.11894799123835,2.6980088180083683
131,clnsp621_clatter_noise_194994_snr-5.0_soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.019469965,4.2329264,3.8806686,1.303105115890503,0.7014255081090924,3.628731960891221,2.704062081812673,3.1736672615805923
132,clnsp622_baby_416680_0_snr-5.0_tl-34_fileid_234.wav,0.03189947,8.39732,7.6668553,1.3517823219299316,0.6593219520752056,3.624601177618591,3.0131035399870014,3.5288285555977286
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_snr-5.0_54.wav,0.103973895,7.5403786,5.4490714,1.2521004676818848,0.467659845326018,3.5590070292869647,2.1651945168190827,2.4835643612393876
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_snr-5.0_253.wav,0.06588298,2.7764375,2.1078594,1.1723772287368774,0.5427401878160466,3.387359825702542,2.5164575999582195,3.062437709539023
135,clnsp627_footsteps_262591_2_snr-5.0_tl-18_fileid_82.wav,0.09787896,6.984387,6.060947,1.2956492900848389,0.6379065202061226,3.5368419032019793,2.399644713148722,2.777178890648785
136,clnsp628_water_147808_0_snr-5.0_tl-33_fileid_53.wav,0.044454806,-3.1412992,-3.5399728,1.1046768426895142,0.23257443276973516,3.45963138678153,2.2687620442372447,2.8310183650336267
137,clnsp62_birds_413745_6_snr-5.0_tl-33_fileid_81.wav,0.026995765,11.497424,11.123254,1.4580754041671753,0.78787021055459,3.3776705966310057,2.8617888236262528,3.530808979221224
138,clnsp640_barking_196127_1_snr-5.0_tl-19_fileid_218.wav,0.05252593,10.054176,8.311791,1.7193890810012817,0.7932117235192544,3.800248819381804,3.0718199503796053,3.4466143479508395
139,clnsp642_atRfc2R9SdU_snr13_tl-33_snr-5.0_206.wav,0.043485954,3.235918,2.1202815,1.1683207750320435,0.5302037918734854,3.5383992357582508,2.636289178322436,3.081190714064874
140,clnsp644_barking_25887_0_snr-5.0_tl-28_fileid_89.wav,0.027727049,7.964178,7.4090576,1.55232572555542,0.8020966888985086,3.439182326653371,2.803916508773679,3.3481136150857136
141,clnsp67_air_conditioner_151977_snr-5.0_snr18_tl-23_fileid_80.wav,0.081557326,4.564499,3.645303,1.1625771522521973,0.5317383222804464,3.4305722500174802,2.1166679649826508,2.447933463256474
142,clnsp71_babble_188218_26_snr-5.0_tl-20_fileid_275.wav,0.08004219,1.2898593,0.93982714,1.2911245822906494,0.6466223711468164,3.1098829690997563,2.362149297638553,2.894901499825193
143,clnsp72_DMTAv9mw_x8_snr12_snr-5.0_fileid_48.wav,0.1204115,6.9046736,4.7418017,1.3206760883331299,0.485936608720648,3.122680868652628,1.9297305694686475,2.39919373730151
144,clnsp74_fan_out_56236_snr-5.0_snr9_tl-28_fileid_210.wav,0.041850504,3.6683888,2.9956331,1.272545337677002,0.6640251519102653,3.475849047954803,2.2495381237035548,2.6298008659430248
145,clnsp76_babble_188218_0_snr-5.0_tl-28_fileid_117.wav,0.08347422,-4.3477445,-4.613191,1.0607192516326904,0.3162827791011203,2.9260460227755076,2.264676922733274,2.952867360436039
146,clnsp81_car_74675_2_snr-5.0_tl-22_fileid_9.wav,0.090254344,0.46188715,-0.11031005,1.1196928024291992,0.5464419267235427,2.2712743694285735,1.534466039037882,1.9967352988872242
147,clnsp91_washer_400403_3_snr-5.0_tl-30_fileid_228.wav,0.04349233,-1.7446401,-1.8485593,1.1866368055343628,0.6815620494468758,3.217335061056413,2.896395472662433,3.5716975769626074
148,clnsp93_bus_128120_1_snr-5.0_tl-25_fileid_130.wav,0.0539529,9.448087,8.007645,1.4455376863479614,0.5627382445409761,3.6654306463991935,2.3969082949115905,2.6940321040078645
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_snr-5.0_43.wav,0.12301034,2.9779773,1.8883142,1.140395998954773,0.4295867316367657,3.3901791226518023,1.933728099166881,2.2473939229752404


==> kd_icassp24-main/metric_results/snr/student62k_sup_msdns0.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0.0_tl-21_fileid_268.wav,0.087481394,6.0447187,5.2143946,1.2737709283828735,0.5513264676008804,3.561361750224894,2.2211499785650646,2.590343417250526
1,clnsp104_G3hs6PFniM0_snr4_tl-27_snr0.0_133.wav,0.032774556,9.116126,6.4361796,1.5387742519378662,0.7367479686168004,3.8168438229748114,2.5626575194991417,2.847544609127081
2,clnsp113_car_19980_0_snr0.0_tl-30_fileid_178.wav,0.051339276,7.4657435,6.678297,1.6516993045806885,0.6559579907072427,3.9737757342246187,2.9359318505757552,3.233076272363781
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_snr0.0_0.wav,0.039825063,3.8273811,3.4709547,1.5877628326416016,0.7311178448088668,3.071575268886977,2.59381528445712,3.3007771572629028
4,clnsp129_lJoaywrZPsU_snr0_tl-27_snr0.0_252.wav,0.047438644,6.914343,6.1267447,1.3825488090515137,0.5586139519949863,3.5856251273038593,2.0075468055363377,2.347521719379713
5,clnsp146_baby_416657_0_snr0.0_tl-25_fileid_72.wav,0.029547187,9.666791,9.505019,1.9707846641540527,0.871168589303339,3.748790916055907,2.821395939829423,3.217777705080395
6,clnsp148_4AGxmFdExYc_snr0_tl-28_snr0.0_238.wav,0.015236284,15.981167,14.471674,2.403266429901123,0.8998323132094257,4.149366363722079,3.266904672198008,3.515028396872615
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_snr0.0_58.wav,0.045429982,2.865827,2.7847242,1.4070875644683838,0.6624371661691923,3.4502376926544622,2.492202795739444,2.9199651009265266
8,clnsp153_bus_109303_3_snr0.0_tl-34_fileid_197.wav,0.027267864,12.022044,11.923054,1.7682615518569946,0.8739156432573615,3.4841996422912906,2.828355657337418,3.3983453931066183
9,clnsp155_oDyn0_Ti63Q_snr16_snr0.0_fileid_149.wav,0.024213895,12.65756,9.872448,1.7639001607894897,0.7354556854731054,4.080619888713776,2.9877861013181075,3.2850991421292535
10,clnsp156_water_320289_2_snr0.0_tl-19_fileid_125.wav,0.09110839,9.082447,7.49822,1.3369650840759277,0.6187795623196891,3.6358941286736766,2.0515719703551105,2.33145630815385
11,clnsp157_water_125964_2_snr0.0_tl-32_fileid_243.wav,0.04830144,11.823475,9.709857,1.402483582496643,0.5948415366656464,3.9453288194498066,2.5794936886446083,2.880499936967602
12,clnsp165_vacuum_273194_1_snr0.0_tl-30_fileid_156.wav,0.046703473,16.7337,12.96271,1.8177173137664795,0.7775052817700204,4.054209079568002,2.898573209208716,3.1692711765000365
13,clnsp166_bus_128120_3_snr0.0_tl-27_fileid_16.wav,0.031648856,11.350991,9.716459,1.8717601299285889,0.8418252604734124,3.591273635192343,2.5706576608283944,3.001388056551695
14,clnsp169_babble_188218_7_snr0.0_tl-19_fileid_21.wav,0.10296467,2.984118,2.525053,1.1735916137695312,0.5133187232558013,3.0916042394328715,2.14874759290083,2.5614944374086352
15,clnsp16_traffic_248091_1_snr0.0_tl-22_fileid_88.wav,0.081573285,6.321158,5.432452,1.285102128982544,0.631579713210271,3.332640588106897,2.4435678069104307,2.8775837906749766
16,clnsp176_chair_154380_0_snr0.0_tl-32_fileid_35.wav,0.04048779,5.5761127,5.2961287,1.2921881675720215,0.6077218811370222,3.719323324678083,2.5456119366708463,2.936244684035136
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_snr0.0_90.wav,0.044744898,8.166794,7.1284623,1.6227173805236816,0.734226446550722,3.3589248464891153,2.287382084194322,2.792778134606425
18,clnsp178_baby_416649_0_snr0.0_tl-32_fileid_127.wav,0.021806153,11.684486,10.695169,1.8044602870941162,0.8385643868262795,3.948132838782735,3.0212018838665196,3.359847757653491
19,clnsp17_birds_413745_3_snr0.0_tl-23_fileid_44.wav,0.03607407,15.7597685,15.205931,1.831144094467163,0.8671603460721921,3.8792544552924797,3.145610353275808,3.5062475886595807
20,clnsp186_vacuum_353640_3_snr0.0_tl-27_fileid_192.wav,0.0572368,8.269973,7.1274033,1.3754183053970337,0.6327052204856117,3.513834386026841,2.198051633979013,2.5961596875130097
21,clnsp192_air_conditioner_151977_snr0.0_snr11_tl-35_fileid_66.wav,0.024016643,6.8475666,6.1196256,1.4318393468856812,0.6364817676051672,4.003278221734788,2.74965477267288,3.0377990579049925
22,clnsp194_barking_25887_3_snr0.0_tl-24_fileid_23.wav,0.027408041,9.328966,8.989382,1.9792611598968506,0.8714831307938729,3.9076623193774402,3.247035528450811,3.592886856246338
23,clnsp198_bus_56903_0_snr0.0_tl-32_fileid_101.wav,0.015833268,8.236238,6.476511,1.4716978073120117,0.804257220583801,3.738628452339137,2.716997605830792,3.116294082692128
24,clnsp199_birds_413745_9_snr0.0_tl-31_fileid_47.wav,0.02631509,13.678949,13.294325,1.9997448921203613,0.8443104755206005,4.037023745161839,3.2351379271484473,3.5446091662355173
25,clnsp1_train_69005_1_snr0.0_tl-21_fileid_158.wav,0.07676735,5.5824265,4.024738,1.315123200416565,0.6519664930620852,3.7109042308714644,2.497419228318363,2.8484037788125716
26,clnsp200_TgjQN698XU8_snr4_tl-21_snr0.0_6.wav,0.07755115,12.520126,11.334127,1.3799078464508057,0.6602436278453004,3.7158948250848027,2.5574824298520427,2.9307166535483984
27,clnsp204_birds_105003_1_snr0.0_tl-29_fileid_207.wav,0.03268634,15.136709,14.144596,1.6813479661941528,0.82556269248659,3.9704627893794493,3.165973344177629,3.490830968951409
28,clnsp205_wind_407027_1_snr0.0_tl-24_fileid_170.wav,0.031918492,11.946804,10.383204,1.7022223472595215,0.7690326407974202,3.7666889711711464,2.6447559091994646,2.9753524018360715
29,clnsp211_bus_128120_10_snr0.0_tl-22_fileid_107.wav,0.05333754,8.901249,6.791853,1.8053492307662964,0.8155492431749882,3.9552515769866616,3.1070321116654807,3.4193247061579277
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_snr0.0_250.wav,0.03150977,8.076385,7.508413,1.4585890769958496,0.7068225926759697,3.9522694184639295,2.636422020453955,2.9405560793229224
31,clnsp216_birds_105003_0_snr0.0_tl-27_fileid_143.wav,0.038398594,14.120189,13.222177,1.8392682075500488,0.8235450817931396,3.980470263669555,2.9893130512656048,3.2871482325957744
32,clnsp217_birds_413745_1_snr0.0_tl-28_fileid_71.wav,0.021769153,16.02271,15.368611,2.0246968269348145,0.8624521397073852,4.085307329516133,3.2978031870478106,3.585655365181659
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_snr0.0_274.wav,0.07431383,6.2115135,5.8397746,1.326438069343567,0.7132828607211634,3.482592524236377,2.2154651017401013,2.585567337144813
34,clnsp219_wind_344887_0_snr0.0_tl-28_fileid_96.wav,0.02813074,6.4546056,5.81977,1.6545324325561523,0.8114278107932681,3.630395606904095,2.036403896642876,2.2417921431318644
35,clnsp225_washer_246507_10_snr0.0_tl-20_fileid_200.wav,0.086971425,5.5384893,5.0050545,1.3562922477722168,0.5712479024046427,3.4596844918825567,2.393325052705557,2.7950201916490918
36,clnsp228_vacuum_379760_1_snr0.0_tl-19_fileid_104.wav,0.03596101,13.889834,12.42493,1.7110652923583984,0.8276769271801386,4.111459005764394,3.2436683648836073,3.491452972302356
37,clnsp22_breath_21983_0_snr0.0_tl-18_fileid_50.wav,0.049987648,11.829888,11.280121,1.782912254333496,0.8669965406043967,3.7594047119416336,3.0957728746757143,3.486633916761024
38,clnsp233_traffic_423299_3_snr0.0_tl-20_fileid_139.wav,0.07773105,6.6318436,6.13379,1.572203278541565,0.6488892071618801,3.5133440950770924,2.747355628939119,3.232542369464474
39,clnsp236_d11XSGiWtd0_snr10_tl-33_snr0.0_155.wav,0.033783834,6.401047,5.85569,1.325890302658081,0.6043937850460759,3.273221470436105,2.447465916244323,3.032874896004739
40,clnsp238_washer_389769_1_snr0.0_tl-20_fileid_3.wav,0.071879745,8.317987,5.955431,1.6085090637207031,0.6743727890011689,3.6254473149754274,2.4798587194882615,2.8521349186950564
41,clnsp241_washer_235366_2_snr0.0_tl-24_fileid_2.wav,0.08212927,5.021343,4.08914,1.2329649925231934,0.4613270665880582,3.2842227233540524,1.8575774515769277,2.1944709044236865
42,clnsp243_LU2DK53Oud4_snr1_tl-29_snr0.0_150.wav,0.030644292,8.100936,7.347615,1.4864833354949951,0.7049981841541637,3.791906912688141,2.132041854675425,2.350083756362601
43,clnsp246_door_83878_0_snr0.0_tl-26_fileid_213.wav,0.028185513,11.37555,11.007596,2.0260822772979736,0.8473114507868101,3.94774349591583,3.0262520046099732,3.3325399007065943
44,clnsp247_birds_413745_4_snr0.0_tl-24_fileid_137.wav,0.037645496,14.631458,13.571947,1.9054324626922607,0.8567722752484961,3.8524560999808424,3.041152759788282,3.393104457826572
45,clnsp250_vacuum_388017_2_snr0.0_tl-20_fileid_231.wav,0.0595721,8.026796,6.6833925,1.623625636100769,0.7489092597554267,3.6995048114767943,2.3781524826643343,2.6533585879265265
46,clnsp257_vacuum_273194_2_snr0.0_tl-18_fileid_175.wav,0.08973338,15.844343,13.28926,1.811495304107666,0.7627397814524175,4.038194746852133,3.060519877191637,3.334111315608947
47,clnsp25_babble_188218_21_snr0.0_tl-25_fileid_147.wav,0.057477266,4.9493375,4.7000403,1.3212730884552002,0.6945722459478745,3.1776171298452733,2.2338305263195952,2.7492996843773914
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_snr0.0_snr3_tl-31_fileid_290.wav,0.037763644,5.7194157,5.081905,1.304960012435913,0.6205643692450249,3.587031169513992,2.231640342426781,2.6246274891014014
49,clnsp266_washer_246507_1_snr0.0_tl-24_fileid_201.wav,0.06449344,4.652622,4.133787,1.208965539932251,0.5547963660441807,3.5180256228550584,2.2313261669506006,2.6070452451358825
50,clnsp267_wind_407022_1_snr0.0_tl-25_fileid_57.wav,0.03478654,11.4202585,10.007418,1.685560941696167,0.7579200347238039,3.9851462737229575,3.030760817338146,3.3358547507180214
51,clnsp268_wind_237324_0_snr0.0_tl-32_fileid_152.wav,0.013757508,10.081259,9.789886,2.259330987930298,0.9069361809751812,4.18055377544691,3.2635243850041387,3.5152628618855184
52,clnsp269_wind_130975_2_snr0.0_tl-21_fileid_293.wav,0.031946417,8.341614,7.140045,1.4780473709106445,0.7744848473863799,3.645028187111228,2.445836225027755,2.7869767122794653
53,clnsp273_birds_413745_0_snr0.0_tl-22_fileid_63.wav,0.04382502,14.562251,14.133905,1.8077588081359863,0.855663387099262,2.860668373826498,2.622006110682731,3.430283184211502
54,clnsp279_wind_237324_2_snr0.0_tl-19_fileid_146.wav,0.03221892,10.526916,10.144003,1.9208660125732422,0.8959463779056159,3.8911241207467686,3.055851710536514,3.373876586063414
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_snr0.0_296.wav,0.08385123,5.0816674,4.440243,1.3219332695007324,0.496637178650663,3.6051705474586297,2.341490436125874,2.6912338062096017
56,clnsp281_vacuum_154783_2_snr0.0_tl-31_fileid_73.wav,0.039280776,8.634268,7.7552686,1.9566388130187988,0.8312852132656555,4.077502701646687,3.095906186984434,3.3612100564558487
57,clnsp283_birds_121947_1_snr0.0_tl-26_fileid_49.wav,0.026768211,15.276321,13.5066805,2.3619563579559326,0.8898564005629238,3.827273903355798,3.1293851389238125,3.536911731785859
58,clnsp287_baby_416650_0_snr0.0_tl-34_fileid_241.wav,0.018721981,12.093629,11.087464,1.7111570835113525,0.8182376030082635,3.4254053126800863,2.7452205104903142,3.3151942228969724
59,clnsp291_vacuum_388017_1_snr0.0_tl-26_fileid_60.wav,0.04781443,5.840702,5.2237077,1.5489821434020996,0.7407257175189842,3.4081327462817477,2.406428746317516,2.827716310279967
60,clnsp295_CnLQFM08y1U_snr6_tl-25_snr0.0_4.wav,0.06526617,3.0329862,2.8306103,1.4488565921783447,0.5659956059643252,3.7695975143113154,2.7206509744528224,3.0829340947971207
61,clnsp297_breath_336530_0_snr0.0_tl-31_fileid_245.wav,0.023385061,13.576672,13.132006,1.8644633293151855,0.8867622538679223,3.890534184517149,3.2467791742256833,3.614475679389934
62,clnsp301_barking_166489_1_snr0.0_tl-21_fileid_26.wav,0.026569944,11.961257,11.333773,2.4599897861480713,0.8883943734695318,3.9538193072630525,3.1083390647450897,3.3940321297720426
63,clnsp305_baby_416655_0_snr0.0_tl-30_fileid_110.wav,0.026563661,11.401902,9.834206,1.7298351526260376,0.7763464826504787,3.7930998470965136,3.0052014158643763,3.406944405946321
64,clnsp307_barking_196127_0_snr0.0_tl-21_fileid_52.wav,0.034323942,12.747659,11.411888,2.111570358276367,0.8719897951933122,4.003005441501065,3.0541273453200892,3.3340241733006026
65,clnsp30_birds_121947_2_snr0.0_tl-27_fileid_116.wav,0.03340832,15.560674,14.054517,1.9883644580841064,0.8471990191164247,4.141747713925493,3.3438925234709598,3.588020814605723
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_snr0.0_45.wav,0.09142896,7.057634,6.698479,1.3369696140289307,0.6279780577988515,3.8113020793275085,2.5877315025212866,2.888645442503128
67,clnsp314_washer_246507_8_snr0.0_tl-23_fileid_289.wav,0.059822235,4.2242837,3.7042985,1.3661396503448486,0.7100235597392269,3.4002178021637475,2.5302580115929234,3.014077869012677
68,clnsp327_air_conditioner_371242_snr0.0_snr7_tl-21_fileid_8.wav,0.0637303,7.3737144,5.822957,1.4429445266723633,0.7189636277799509,3.544906940073391,2.140823669812194,2.476875954289337
69,clnsp332_yrucOeXHbs0_snr12_tl-31_snr0.0_199.wav,0.059398677,3.9401097,3.4907732,1.2788447141647339,0.5509236125654281,3.8602438908529777,2.401625363616888,2.674523627185033
70,clnsp339_chair_264157_0_snr0.0_tl-28_fileid_176.wav,0.02936472,12.68511,11.68575,1.9607226848602295,0.7453470648173464,3.538560233230864,2.7787604623142697,3.342280731280971
71,clnsp341_water_213280_2_snr0.0_tl-20_fileid_282.wav,0.06422765,10.104648,9.494484,1.694709300994873,0.8085323143546628,3.940753786457444,3.1708007880056037,3.4680729262487247
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_snr0.0_180.wav,0.032011632,9.1498575,7.769374,1.645613670349121,0.6865479781354541,3.8473050228837113,2.543428673910553,2.88421934897582
73,clnsp352_clatter_noise_431472_snr0.0_debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.046616975,7.1649146,6.3012495,1.2491631507873535,0.508774467314226,3.775073166968337,2.171169282053787,2.442963221562695
74,clnsp353_bus_128120_5_snr0.0_tl-23_fileid_7.wav,0.047131,10.109907,9.172134,1.819716453552246,0.783699163025098,3.399787039261168,2.39570496242485,2.822322926866131
75,clnsp355_bus_84241_5_snr0.0_tl-33_fileid_59.wav,0.027888147,6.4120746,5.6325984,1.2667791843414307,0.6365897468853189,3.864994273621141,2.6156709280391164,2.9533162716495442
76,clnsp371_washer_400403_2_snr0.0_tl-21_fileid_288.wav,0.058922373,3.2010722,3.0576293,1.532310962677002,0.7844902743032379,3.6337997015643317,2.6057971660107646,2.954558603537552
77,clnsp374_vacuum_195835_3_snr0.0_tl-25_fileid_205.wav,0.05384847,10.606359,8.970856,1.9042085409164429,0.8182812250469588,3.125695298547179,2.609266749208011,3.335379364847841
78,clnsp378_vacuum_154783_1_snr0.0_tl-32_fileid_283.wav,0.033552255,11.297508,8.862457,1.5227770805358887,0.7246807883418948,3.8990623673812443,2.2007426419965412,2.555111915888284
79,clnsp379_baby_416648_0_snr0.0_tl-29_fileid_136.wav,0.02572335,12.952059,11.947965,1.9823534488677979,0.8154692166293859,3.9181467873576006,3.122214441665537,3.486612706326158
80,clnsp380_drinking_water_445523_snr0.0_snr16_tl-20_fileid_69.wav,0.07176506,12.346627,10.998163,1.7363395690917969,0.673747820028286,3.5601886503159936,2.5371177917127783,2.9327359052727244
81,clnsp383_babble_188218_15_snr0.0_tl-18_fileid_94.wav,0.091847055,2.7559602,2.4575608,1.2181835174560547,0.5815684120304216,2.3412296788895204,2.086880817069834,2.9917336372480925
82,clnsp385_bus_109303_1_snr0.0_tl-28_fileid_247.wav,0.04177242,10.618265,10.508531,1.7163840532302856,0.8540727221238179,3.674964724018542,3.050226371511721,3.4820033926802894
83,clnsp386_wind_130975_1_snr0.0_tl-23_fileid_232.wav,0.03188857,8.088155,6.1243725,1.5801177024841309,0.7095723230567343,3.6920524249626103,2.298973298374712,2.5705059594041426
84,clnsp387_wind_361414_0_snr0.0_tl-29_fileid_64.wav,0.010171659,18.40697,17.390839,2.8874502182006836,0.943831459669066,3.9437715736784096,3.2319057335904455,3.6156139855965646
85,clnsp393_chair_400385_0_snr0.0_tl-31_fileid_220.wav,0.0152374655,13.7495165,12.952098,2.1850790977478027,0.9389254499629255,3.760318083986374,3.0724345403718134,3.4987842369882296
86,clnsp395_bus_84241_0_snr0.0_tl-22_fileid_229.wav,0.05250935,10.507011,9.337395,1.4660134315490723,0.635000966168248,3.6517348992174927,2.4641661114092797,2.8086455865419926
87,clnsp399_squeaky_213909_0_snr0.0_tl-30_fileid_181.wav,0.016982503,19.172047,18.340992,2.866398811340332,0.9094888742232226,3.9030211607185894,3.098602367515536,3.466566047384426
88,clnsp401_breath_336530_3_snr0.0_tl-28_fileid_163.wav,0.024588445,14.033299,12.806255,1.7058544158935547,0.8728397124007468,4.102634498150104,3.3313476502623947,3.596320282474947
89,clnsp414_pa_kcBIPQJM_snr5_snr0.0_fileid_145.wav,0.036316227,13.496653,12.937794,2.092130422592163,0.8895177894069406,4.065887929850833,3.319920525617586,3.593827082322038
90,clnsp426_air_conditioner_151977_snr0.0_snr3_tl-35_fileid_17.wav,0.030452896,6.6712055,5.991187,1.319666862487793,0.6739051740431411,3.7128196315560213,2.2023910684179073,2.5489711027696766
91,clnsp430_babble_188218_23_snr0.0_tl-22_fileid_280.wav,0.084685385,4.4228883,4.0467186,1.2540473937988281,0.6270835745530539,2.636281522215872,2.0910974991318274,2.8800420826426167
92,clnsp433_baby_416671_0_snr0.0_tl-34_fileid_249.wav,0.019330073,9.898653,9.525431,2.0592613220214844,0.8365872693325813,4.035507513134768,3.2128863659868037,3.517277346351693
93,clnsp435_footsteps_324086_0_snr0.0_tl-23_fileid_223.wav,0.053157605,11.604613,10.653019,1.631367564201355,0.7650289067294597,3.7650277089705355,2.716662930443487,3.0889658011613244
94,clnsp439_washer_246507_4_snr0.0_tl-29_fileid_132.wav,0.0471625,6.0491786,5.63332,1.2990684509277344,0.5648272009795882,3.4497061917770524,2.049536802529336,2.3862283816620278
95,clnsp448_squeaky_51165_0_snr0.0_tl-26_fileid_118.wav,0.060494617,3.130483,2.7830815,1.22981858253479,0.5169391580607204,3.6122381219885797,2.001313086213149,2.319433976114198
96,clnsp44_wind_97396_2_snr0.0_tl-26_fileid_271.wav,0.03356625,6.727747,6.1975555,1.5306087732315063,0.7992535963035295,3.7689174422342244,2.7164404860705336,3.0768933391389823
97,clnsp454_UhNx_8XfBZU_snr19_snr0.0_fileid_113.wav,0.04493288,13.4670315,12.2097025,1.9055989980697632,0.8541900035521548,3.8420539300922076,2.952331487460655,3.2935747832038076
98,clnsp461_bus_84241_6_snr0.0_tl-24_fileid_20.wav,0.056335844,9.169943,7.8235545,1.5074751377105713,0.7534182737274607,3.6822203611840685,2.4759611528798318,2.7893165185386932
99,clnsp46_dryer_output_83885_snr0.0_snr0_tl-31_fileid_67.wav,0.036798913,5.813075,5.273373,1.2709848880767822,0.6793974170458585,3.852533167443309,3.055529293666332,3.4830730827306655
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_snr0.0_142.wav,0.08818209,6.2578454,5.472538,1.3839280605316162,0.6275455639154146,3.5585327859211047,2.0531649951153623,2.378750521958601
101,clnsp475_door_73622_0_snr0.0_tl-29_fileid_191.wav,0.02792001,15.931565,14.279194,2.412243366241455,0.8806173694496907,3.759112914896627,3.151633131278471,3.575230217374219
102,clnsp476_birds_413745_5_snr0.0_tl-21_fileid_291.wav,0.03811509,15.987984,14.802109,2.1481099128723145,0.8887928803045988,3.9717990109744417,3.1545092877371896,3.487419077593553
103,clnsp47_fan_out_83867_snr0.0_snr4_tl-34_fileid_277.wav,0.03465588,8.036337,7.0460825,1.3106155395507812,0.6261450518501519,3.7085111160481157,2.8707490885859084,3.347983945413296
104,clnsp480_baby_416664_0_snr0.0_tl-31_fileid_33.wav,0.026000055,11.560125,10.940725,1.8425883054733276,0.8284804136054462,4.011545447916013,3.120669143798054,3.434624503168341
105,clnsp487_vacuum_154783_0_snr0.0_tl-30_fileid_208.wav,0.036719687,8.817812,7.0392165,1.3998115062713623,0.7452850719090964,3.5686418892944047,2.4923012123954624,2.9289269202812855
106,clnsp492_vacuum_195835_4_snr0.0_tl-33_fileid_264.wav,0.03234508,9.811548,8.746613,1.4892876148223877,0.7202099645030217,3.8391964695885425,2.966120068735959,3.357001385993477
107,clnsp493_barking_208030_0_snr0.0_tl-26_fileid_42.wav,0.036303822,8.798794,7.634307,1.668696403503418,0.7526144735950949,3.609074738950193,2.7457534630129463,3.1930933972212343
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_snr0.0_285.wav,0.045316055,10.704812,9.642519,1.4937787055969238,0.6906760706607761,4.016914178166052,2.842951012253555,3.1409976117587566
109,clnsp50_babble_188218_24_snr0.0_tl-29_fileid_255.wav,0.044423804,5.638456,5.2466154,1.298753023147583,0.6085684502276837,3.4879302662239566,2.3541077202041985,2.7083124926505455
110,clnsp513_babble_188218_9_snr0.0_tl-21_fileid_287.wav,0.09166499,3.7706711,3.5674012,1.2342486381530762,0.5933783189314552,2.217092113775536,1.9840989186550348,2.992112418388884
111,clnsp517_wind_112296_1_snr0.0_tl-30_fileid_165.wav,0.02094001,10.285795,9.922335,1.870250940322876,0.8460471045073394,3.511140654179639,2.5653248130968165,3.047656949068704
112,clnsp51_baby_416672_0_snr0.0_tl-22_fileid_167.wav,0.06744658,8.268173,7.4203324,1.6534996032714844,0.7263172211315457,2.809590554271724,1.99882836843275,2.8044462867365714
113,clnsp524_train_181130_1_snr0.0_tl-18_fileid_169.wav,0.10241498,5.7968626,5.049134,1.3223413228988647,0.6115657415907224,3.275639560947579,1.7450708112773667,1.9765983245055383
114,clnsp528_baby_416669_0_snr0.0_tl-29_fileid_38.wav,0.03361281,10.826004,10.252247,1.848987340927124,0.8451593059995242,3.813676075472917,3.018445966234762,3.4090687273106757
115,clnsp52_amMeH4u6AO4_snr5_tl-18_snr0.0_19.wav,0.050137408,10.821319,9.59071,1.9150748252868652,0.8387377013672561,4.035273980316614,2.9437378968424457,3.1899521516869584
116,clnsp535_washer_460549_1_snr0.0_tl-35_fileid_102.wav,0.023623785,4.712799,4.270164,1.4641876220703125,0.6907680935041507,3.451404955823687,2.6886548635024394,3.263381059197695
117,clnsp54_door_119791_0_snr0.0_tl-18_fileid_76.wav,0.058830928,13.619278,12.435553,1.8237321376800537,0.8140542184497943,3.661171076427343,3.0313481100835222,3.48098391843246
118,clnsp554_vacuum_159347_2_snr0.0_tl-24_fileid_261.wav,0.050518066,9.559691,7.8264747,1.7135827541351318,0.7754967540855935,3.557906334019322,2.5327268855374387,2.9621377238421718
119,clnsp572_fan_out_62635_snr0.0_snr5_tl-20_fileid_214.wav,0.05656963,11.930555,11.358071,2.087996244430542,0.866321446784814,3.5814330108080683,2.8440434424372727,3.2759144240001947
120,clnsp574_footsteps_324086_1_snr0.0_tl-34_fileid_134.wav,0.022387765,12.42708,12.020554,1.9482638835906982,0.7617205750140726,3.977237828615718,3.0225581217474478,3.359445141914794
121,clnsp577_typing_138283_2_snr0.0_tl-23_fileid_77.wav,0.03283646,11.026378,10.073486,1.7514539957046509,0.7809277088326597,3.868310774769161,2.8976054575662182,3.2398876406521384
122,clnsp57_bus_84241_3_snr0.0_tl-30_fileid_300.wav,0.037433945,5.439739,4.62739,1.3430098295211792,0.6360337637877204,3.5457101485777174,2.3995832159577066,2.8320343629316826
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_snr0.0_14.wav,0.06215403,13.47025,12.013483,1.9426629543304443,0.8221901766887897,4.10434095479487,2.99273376288442,3.2204357016678236
124,clnsp587_Unt_WsHPhfA_snr8_snr0.0_fileid_34.wav,0.043752268,7.576945,6.577954,1.5064960718154907,0.6931255163188601,3.5735325497735575,2.584699577784308,3.014067629800259
125,clnsp591_clatter_noise_166453_snr0.0_zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.03494028,9.632165,9.254657,1.7100027799606323,0.7600279612199663,4.1390279865861865,3.2282933236463403,3.4790221529433376
126,clnsp592_birds_130501_1_snr0.0_tl-28_fileid_173.wav,0.02783869,17.85276,16.67472,2.13333797454834,0.870211802802318,4.175128875148476,3.343522054408893,3.571224278818603
127,clnsp598_traffic_110381_0_snr0.0_tl-30_fileid_37.wav,0.038336992,9.440435,8.83582,1.541795253753662,0.7402328562572716,3.803375638941807,2.704466243541077,3.063337513263541
128,clnsp609_breath_336530_2_snr0.0_tl-30_fileid_5.wav,0.038869392,12.73291,12.368538,1.673081398010254,0.801899004517451,3.667343688124408,3.098717676185202,3.5731020119145693
129,clnsp610_11vO87xkSo8_snr3_tl-29_snr0.0_112.wav,0.004711901,22.364746,20.092594,4.004312992095947,0.9817943483835221,4.199294444492589,3.4128242655190864,3.60695807661576
130,clnsp611_babble_188218_6_snr0.0_tl-33_fileid_161.wav,0.044532716,3.1319244,2.6766398,1.1422808170318604,0.5453223903406356,2.922076006807058,2.1961099232874988,2.9109378399995687
131,clnsp621_clatter_noise_194994_snr0.0_soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.0154163195,6.3400593,6.0767946,1.5857205390930176,0.779996601263786,3.519222997015338,2.6778994596738626,3.205754481809109
132,clnsp622_baby_416680_0_snr0.0_tl-34_fileid_234.wav,0.02493311,11.924403,10.919014,1.5343172550201416,0.7455506338721104,3.441042225102317,2.849386158782952,3.4454318101839636
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_snr0.0_54.wav,0.08828971,11.1243,8.917794,1.5133682489395142,0.6353831609965704,3.897663450866844,2.742197550509012,3.0325828574488893
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_snr0.0_253.wav,0.051955137,5.619454,4.927037,1.30616295337677,0.6789211569399562,3.3291645384207267,2.389981940092834,2.912676140835013
135,clnsp627_footsteps_262591_2_snr0.0_tl-18_fileid_82.wav,0.08026825,9.270709,8.606111,1.4275028705596924,0.7411267844231607,3.657151729262039,2.485414261936082,2.816878797529825
136,clnsp628_water_147808_0_snr0.0_tl-33_fileid_53.wav,0.038044777,3.9361963,3.5272515,1.2689496278762817,0.40698074902788367,3.6685172506861976,2.3497581679164465,2.7257367929955922
137,clnsp62_birds_413745_6_snr0.0_tl-33_fileid_81.wav,0.020725865,13.256507,12.952053,1.715341567993164,0.8382937083362324,3.512644564162375,2.9687262996850103,3.5561807528501626
138,clnsp640_barking_196127_1_snr0.0_tl-19_fileid_218.wav,0.042022973,11.479306,10.250968,1.9733173847198486,0.8475533691625722,3.8598838023415256,3.141819911872115,3.4976737769900907
139,clnsp642_atRfc2R9SdU_snr13_tl-33_snr0.0_206.wav,0.036685333,4.701575,3.566372,1.302257776260376,0.6309691894498985,3.5964926120459837,2.594538106672329,3.021134012429227
140,clnsp644_barking_25887_0_snr0.0_tl-28_fileid_89.wav,0.020896774,9.748379,9.510953,1.8857003450393677,0.876650838407476,3.8827814195156014,3.039044664368367,3.3822503133697435
141,clnsp67_air_conditioner_151977_snr0.0_snr18_tl-23_fileid_80.wav,0.06453185,8.42895,7.575205,1.3986825942993164,0.7034647839380722,3.5641481401900297,2.2253988483002436,2.529619935010023
142,clnsp71_babble_188218_26_snr0.0_tl-20_fileid_275.wav,0.06166915,5.4424686,5.1029854,1.4925956726074219,0.7429899185350658,2.8612666147982364,2.46900074456015,3.189398451232085
143,clnsp72_DMTAv9mw_x8_snr12_snr0.0_fileid_48.wav,0.098464236,10.957074,8.589625,1.6297498941421509,0.6457813199748563,3.732921121571554,2.2602430723089864,2.5079118172249255
144,clnsp74_fan_out_56236_snr0.0_snr9_tl-28_fileid_210.wav,0.029942883,8.524841,7.6959424,1.7034692764282227,0.7972068730439102,3.7464448416663965,2.6855592664521346,3.052923352099876
145,clnsp76_babble_188218_0_snr0.0_tl-28_fileid_117.wav,0.060567744,1.8256301,1.6581134,1.1499828100204468,0.49351834898716007,2.7802461775298117,2.580893125648571,3.4110684984397737
146,clnsp81_car_74675_2_snr0.0_tl-22_fileid_9.wav,0.06271135,5.2633195,4.705911,1.4021024703979492,0.7046615966771794,2.864208772960481,1.9327189867056662,2.3843893791820125
147,clnsp91_washer_400403_3_snr0.0_tl-30_fileid_228.wav,0.03197872,2.7213383,2.6562154,1.4049855470657349,0.780608024514609,3.5499348187220576,2.9570616279103015,3.4653831179130394
148,clnsp93_bus_128120_1_snr0.0_tl-25_fileid_130.wav,0.041612156,12.806546,11.455033,1.738919973373413,0.6981446537100843,3.8970089646073287,2.853951817079462,3.138422062928089
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_snr0.0_43.wav,0.097601116,7.7318354,6.8897853,1.4471423625946045,0.5764522413678281,3.725854706490404,2.2406339031935825,2.5252828674089542


==> kd_icassp24-main/metric_results/snr/student62k_sup_msdns5.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr5.0_tl-21_fileid_268.wav,0.06815951,9.437199,8.747246,1.5123183727264404,0.6946393506315707,3.4537833185197444,2.4884461821466934,2.9638949379582487
1,clnsp104_G3hs6PFniM0_snr4_tl-27_snr5.0_133.wav,0.024010302,12.335116,9.850366,1.9476075172424316,0.8414239840567269,3.9086835361045074,2.7368993991966097,3.0057762240128048
2,clnsp113_car_19980_0_snr5.0_tl-30_fileid_178.wav,0.04049873,11.341053,10.662335,1.9762486219406128,0.7909697610696362,4.0573847229437,3.1054066750836125,3.3693068633978718
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_snr5.0_0.wav,0.02859714,7.9336143,7.638051,2.024271249771118,0.8218246994664616,3.29244987740196,2.884187517460763,3.5003766801290905
4,clnsp129_lJoaywrZPsU_snr0_tl-27_snr5.0_252.wav,0.036948662,10.815944,10.121749,1.689788818359375,0.722950498177332,3.7573757700655497,2.377589985200271,2.7108105455584868
5,clnsp146_baby_416657_0_snr5.0_tl-25_fileid_72.wav,0.02189344,12.473352,12.286731,2.3337392807006836,0.9059046166429892,3.7940344972124285,2.957966701953216,3.3467652246789354
6,clnsp148_4AGxmFdExYc_snr0_tl-28_snr5.0_238.wav,0.011743255,17.56001,15.6963,2.7531042098999023,0.9232005285953324,4.158435319542671,3.3028472029614906,3.549330543879556
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_snr5.0_58.wav,0.032158475,8.559661,8.45215,1.8192657232284546,0.7761160956596449,3.531111260435789,2.711907540555117,3.152682410553768
8,clnsp153_bus_109303_3_snr5.0_tl-34_fileid_197.wav,0.01896211,16.28906,16.013393,2.2209386825561523,0.9402777602688416,3.645529317647644,2.889334074622168,3.3783094112474954
9,clnsp155_oDyn0_Ti63Q_snr16_snr5.0_fileid_149.wav,0.018973652,15.002019,12.496266,2.153134822845459,0.8091022621260251,4.127662568970954,3.2105936409856395,3.495927545285426
10,clnsp156_water_320289_2_snr5.0_tl-19_fileid_125.wav,0.07504166,12.321646,10.813393,1.5884063243865967,0.7367860731355713,3.7147498473221248,2.394319020431641,2.726370049512275
11,clnsp157_water_125964_2_snr5.0_tl-32_fileid_243.wav,0.04180124,15.159585,12.235925,1.6154515743255615,0.6807460736939309,4.0042174685680925,2.7143076743611267,3.0000386369915866
12,clnsp165_vacuum_273194_1_snr5.0_tl-30_fileid_156.wav,0.04084454,18.705189,14.963092,2.0041000843048096,0.8382728459899667,4.061551712605416,2.9626272017323085,3.234285438918708
13,clnsp166_bus_128120_3_snr5.0_tl-27_fileid_16.wav,0.023673909,14.89938,13.211532,2.374556303024292,0.9096639862034044,3.7875567971899153,2.766315920688144,3.138547192787702
14,clnsp169_babble_188218_7_snr5.0_tl-19_fileid_21.wav,0.07191553,8.0709915,7.771773,1.4456841945648193,0.699043025667896,3.6418653002572032,2.687984046463843,3.067390290589387
15,clnsp16_traffic_248091_1_snr5.0_tl-22_fileid_88.wav,0.062289543,9.780557,9.226963,1.5621612071990967,0.7737549408409871,3.708406967117466,2.8766468518342454,3.2602547207598036
16,clnsp176_chair_154380_0_snr5.0_tl-32_fileid_35.wav,0.031853966,9.573402,9.308706,1.572826623916626,0.7540269017657582,3.7873003740616245,2.7915530233004247,3.189591950968814
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_snr5.0_90.wav,0.032071527,11.421547,10.3431015,1.992568016052246,0.8461345936397519,3.5154981233780114,2.6116439306068155,3.0731634373441414
18,clnsp178_baby_416649_0_snr5.0_tl-32_fileid_127.wav,0.016769886,14.623658,13.649537,2.194075345993042,0.8925781162326102,4.148684976045353,3.250741604129595,3.5128396045450714
19,clnsp17_birds_413745_3_snr5.0_tl-23_fileid_44.wav,0.028023306,17.267189,16.803583,2.0066978931427,0.8955055147846172,3.944486645050299,3.1990848876207325,3.5250535842997754
20,clnsp186_vacuum_353640_3_snr5.0_tl-27_fileid_192.wav,0.04457209,11.70162,10.73194,1.707046627998352,0.7653170913704408,3.829935032662048,2.8204751769052345,3.1755895872582123
21,clnsp192_air_conditioner_151977_snr5.0_snr11_tl-35_fileid_66.wav,0.018687434,9.577605,8.807291,1.748043417930603,0.7369469974714055,4.014855831050209,3.0713646440754516,3.3876376745300836
22,clnsp194_barking_25887_3_snr5.0_tl-24_fileid_23.wav,0.020954706,12.7128525,12.385463,2.317934274673462,0.9084365262426612,4.101495666874497,3.391491889370406,3.6435289335100034
23,clnsp198_bus_56903_0_snr5.0_tl-32_fileid_101.wav,0.011398903,10.850055,9.650323,1.8534305095672607,0.8910419998072977,3.8813070391995304,3.0338726119309074,3.408363438723816
24,clnsp199_birds_413745_9_snr5.0_tl-31_fileid_47.wav,0.019238062,16.887642,16.361742,2.3281970024108887,0.8936508705889016,4.0613017929318875,3.29672965818842,3.5912272039453796
25,clnsp1_train_69005_1_snr5.0_tl-21_fileid_158.wav,0.05736931,9.537689,8.036393,1.660440444946289,0.7914771628009689,3.7418262880515103,2.7087607071973006,3.044417431505448
26,clnsp200_TgjQN698XU8_snr4_tl-21_snr5.0_6.wav,0.06634447,15.817617,14.258202,1.5693771839141846,0.7603802266915097,3.6886252965311375,2.601047518832825,2.9977802289329065
27,clnsp204_birds_105003_1_snr5.0_tl-29_fileid_207.wav,0.025411442,17.175186,16.192188,1.9185088872909546,0.8786061224383118,4.11554456568064,3.306260840329118,3.5751457981254267
28,clnsp205_wind_407027_1_snr5.0_tl-24_fileid_170.wav,0.02470486,14.820715,13.476802,2.126203775405884,0.866390256688652,3.983373312098492,2.966619923298043,3.241046595749522
29,clnsp211_bus_128120_10_snr5.0_tl-22_fileid_107.wav,0.03911528,11.715018,9.80655,2.2021663188934326,0.8835305769891539,4.10132497732065,3.332194542016716,3.5928275016573834
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_snr5.0_250.wav,0.025004026,11.467101,10.977565,1.767798662185669,0.8006883625271819,3.9667176149381866,2.8757650565758914,3.184362678960859
31,clnsp216_birds_105003_0_snr5.0_tl-27_fileid_143.wav,0.029590396,16.686417,15.775026,2.185134172439575,0.8758087139409078,4.093950855314057,3.252197756284717,3.5240589331512404
32,clnsp217_birds_413745_1_snr5.0_tl-28_fileid_71.wav,0.016360404,18.184258,17.347528,2.32895827293396,0.8982615703312574,4.164195858882164,3.387094925776918,3.6298776542285007
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_snr5.0_274.wav,0.055561617,10.500997,10.184281,1.774585485458374,0.8310816877205441,3.723360665659561,2.566141668109842,2.9293892830643458
34,clnsp219_wind_344887_0_snr5.0_tl-28_fileid_96.wav,0.02096909,9.721043,9.346532,1.985724687576294,0.8741142018073529,3.9130123513434505,2.6616634440037514,2.9235648218019215
35,clnsp225_washer_246507_10_snr5.0_tl-20_fileid_200.wav,0.06485778,9.256975,8.795559,1.6647989749908447,0.7111393527470022,3.888706059873739,2.985232911118199,3.302309524990687
36,clnsp228_vacuum_379760_1_snr5.0_tl-19_fileid_104.wav,0.028755192,15.308032,14.074046,1.906322717666626,0.8762587532746635,4.150185477908017,3.2842671281605402,3.5184992246329743
37,clnsp22_breath_21983_0_snr5.0_tl-18_fileid_50.wav,0.03941494,16.358849,15.785357,2.141674280166626,0.9010821642638085,3.8276036019978754,3.226857341315323,3.616454140221661
38,clnsp233_traffic_423299_3_snr5.0_tl-20_fileid_139.wav,0.058527324,10.224418,9.785248,1.917879581451416,0.7627903774678364,4.0331551615792485,3.2549933447788297,3.5495561926127004
39,clnsp236_d11XSGiWtd0_snr10_tl-33_snr5.0_155.wav,0.026209619,9.605305,9.06971,1.5531282424926758,0.7392099353285756,3.632973331722207,2.7874517787384074,3.271902056914546
40,clnsp238_washer_389769_1_snr5.0_tl-20_fileid_3.wav,0.05292304,11.744224,9.20693,2.0513837337493896,0.7998284439484656,3.879604514562823,2.72449932695322,3.0110259517017988
41,clnsp241_washer_235366_2_snr5.0_tl-24_fileid_2.wav,0.06679818,9.057815,8.050208,1.4945762157440186,0.639779345274673,3.2285534950279215,2.23926788164506,2.7284697492738252
42,clnsp243_LU2DK53Oud4_snr1_tl-29_snr5.0_150.wav,0.022929367,11.981881,11.056789,1.9256409406661987,0.8445776909497521,3.8579755671532707,2.4729210133417387,2.727644535817068
43,clnsp246_door_83878_0_snr5.0_tl-26_fileid_213.wav,0.022663865,13.302886,12.932454,2.279524087905884,0.8815161006040525,4.139592613936713,3.2297992153024393,3.4703071505978413
44,clnsp247_birds_413745_4_snr5.0_tl-24_fileid_137.wav,0.029207837,17.326027,15.9403715,2.2193377017974854,0.9020937540690177,3.8787364638099815,3.12759076974328,3.4656590122241075
45,clnsp250_vacuum_388017_2_snr5.0_tl-20_fileid_231.wav,0.0435878,11.812754,10.645864,2.2778117656707764,0.8470381464993599,3.7562729410721785,2.749135683549262,3.1160034955877114
46,clnsp257_vacuum_273194_2_snr5.0_tl-18_fileid_175.wav,0.07702549,17.994564,15.808429,2.1102230548858643,0.8352248086702746,4.069616151594424,3.0784281351774023,3.336828754674158
47,clnsp25_babble_188218_21_snr5.0_tl-25_fileid_147.wav,0.042932853,9.425732,9.131333,1.5114057064056396,0.795219172428095,3.2700403929730326,2.4171181882333297,2.9561200128859277
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_snr5.0_snr3_tl-31_fileid_290.wav,0.027699511,10.00689,9.398123,1.6662366390228271,0.7738972457281065,3.54695932483385,2.5019285888575102,2.957034638753363
49,clnsp266_washer_246507_1_snr5.0_tl-24_fileid_201.wav,0.046944216,10.375162,9.708623,1.5484058856964111,0.7070650879640795,3.6109305597117256,2.443650405652589,2.8344976991150044
50,clnsp267_wind_407022_1_snr5.0_tl-25_fileid_57.wav,0.028348755,13.968834,12.48329,1.961561918258667,0.8228383743348087,4.022999596503386,3.213310605877003,3.5273783779658796
51,clnsp268_wind_237324_0_snr5.0_tl-32_fileid_152.wav,0.01042813,12.132292,11.823285,2.460846185684204,0.9296613297606043,4.205549657352135,3.358814049860123,3.59281629283277
52,clnsp269_wind_130975_2_snr5.0_tl-21_fileid_293.wav,0.024074176,11.39231,10.300377,1.899821400642395,0.8520139128538273,3.971562148970029,2.9109139094270096,3.1793953909061923
53,clnsp273_birds_413745_0_snr5.0_tl-22_fileid_63.wav,0.035119586,15.916154,15.561557,2.040816307067871,0.8934213800701816,3.026367974834379,2.769340012040603,3.507045901028037
54,clnsp279_wind_237324_2_snr5.0_tl-19_fileid_146.wav,0.025163263,12.698985,12.291357,2.2092511653900146,0.9283693288149256,4.056483116784483,3.209262933102258,3.4610598861029076
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_snr5.0_296.wav,0.06555252,10.235235,9.611767,1.6739777326583862,0.6718404932397654,3.637735917056033,2.5360439010186635,2.924510691852917
56,clnsp281_vacuum_154783_2_snr5.0_tl-31_fileid_73.wav,0.030105919,11.614852,10.928756,2.3397250175476074,0.8999507558777506,4.1213207975995205,3.227669727462754,3.4841022707216998
57,clnsp283_birds_121947_1_snr5.0_tl-26_fileid_49.wav,0.020666365,17.672754,15.558466,2.7853686809539795,0.9178624049179331,3.902110066024669,3.2436145101345417,3.631365769917194
58,clnsp287_baby_416650_0_snr5.0_tl-34_fileid_241.wav,0.014820123,13.583606,12.624049,1.9234507083892822,0.8620542067111632,3.483056586074299,2.862471504667044,3.4260672547607136
59,clnsp291_vacuum_388017_1_snr5.0_tl-26_fileid_60.wav,0.033627618,9.687497,8.934763,1.9836962223052979,0.8344953406121419,3.831741981502513,2.9384006230151165,3.302008210124498
60,clnsp295_CnLQFM08y1U_snr6_tl-25_snr5.0_4.wav,0.04904958,9.146234,8.857842,1.5793919563293457,0.7062025920578882,3.960056757137923,3.0386781230309703,3.3375310153671247
61,clnsp297_breath_336530_0_snr5.0_tl-31_fileid_245.wav,0.016845418,17.29532,16.537107,2.3026087284088135,0.9274735376953148,3.994493754331283,3.3086033464831415,3.6313299277424504
62,clnsp301_barking_166489_1_snr5.0_tl-21_fileid_26.wav,0.021563305,14.210506,13.617692,2.770458221435547,0.9161128918939719,3.9796659221059985,3.113592917820468,3.3835719921334686
63,clnsp305_baby_416655_0_snr5.0_tl-30_fileid_110.wav,0.020388102,15.178789,13.927593,2.1509275436401367,0.8396663688628483,3.8984022027415453,3.1281909956661225,3.490952150880703
64,clnsp307_barking_196127_0_snr5.0_tl-21_fileid_52.wav,0.027550548,14.009168,12.977084,2.5089900493621826,0.9043869202749534,4.074877734760725,3.2035806277229697,3.473191660385732
65,clnsp30_birds_121947_2_snr5.0_tl-27_fileid_116.wav,0.025813602,17.458117,15.9486475,2.3675765991210938,0.8946472923844027,4.156389977384817,3.3980400775564377,3.6251008229167376
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_snr5.0_45.wav,0.070553586,10.333103,9.984153,1.5711488723754883,0.7538021338093257,3.985497375888694,2.8986778990660165,3.144410031723571
67,clnsp314_washer_246507_8_snr5.0_tl-23_fileid_289.wav,0.04256808,8.34865,7.9424286,1.754354476928711,0.8301321958392236,3.603803409342403,2.9269940239815275,3.3724764048233804
68,clnsp327_air_conditioner_371242_snr5.0_snr7_tl-21_fileid_8.wav,0.047003645,10.992631,9.694212,1.9272992610931396,0.8388162071819774,3.8533150446041198,2.530913718831602,2.813142534550773
69,clnsp332_yrucOeXHbs0_snr12_tl-31_snr5.0_199.wav,0.045255713,9.420098,8.893052,1.607025146484375,0.7379678734614563,3.9290912185838627,2.824177410027238,3.1372962554995882
70,clnsp339_chair_264157_0_snr5.0_tl-28_fileid_176.wav,0.025232926,15.583326,14.620595,2.261402130126953,0.8029070156788436,3.6455623328382156,2.96853496777778,3.4898520646211844
71,clnsp341_water_213280_2_snr5.0_tl-20_fileid_282.wav,0.05308789,12.815163,11.829279,2.022531509399414,0.8643796179026759,4.165538125927348,3.4019659719027184,3.615728325991854
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_snr5.0_180.wav,0.02502928,12.984713,11.731284,2.092877149581909,0.8010050265088325,3.8864813437935846,2.784100881791551,3.129889016607709
73,clnsp352_clatter_noise_431472_snr5.0_debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.038178954,10.881238,10.328196,1.41597318649292,0.6498489832269582,3.656001414879392,2.413560725557165,2.7959898518787822
74,clnsp353_bus_128120_5_snr5.0_tl-23_fileid_7.wav,0.03504465,13.6037855,12.522283,2.3310554027557373,0.8454967655036685,3.5925085895884905,2.7085395324042176,3.1150224893064697
75,clnsp355_bus_84241_5_snr5.0_tl-33_fileid_59.wav,0.020795144,10.655324,9.924822,1.6348073482513428,0.769207703457986,3.984134090985977,3.0315318828608047,3.401371062195594
76,clnsp371_washer_400403_2_snr5.0_tl-21_fileid_288.wav,0.04240307,7.6172132,7.392098,1.916966438293457,0.8459888965363547,3.3966855597025507,2.694270948930898,3.200791990223579
77,clnsp374_vacuum_195835_3_snr5.0_tl-25_fileid_205.wav,0.043523844,13.6051035,11.858337,2.26397442817688,0.8809614059968488,3.781936055225975,3.0350758430216045,3.4421801868385677
78,clnsp378_vacuum_154783_1_snr5.0_tl-32_fileid_283.wav,0.026764112,13.892704,11.820051,1.8553415536880493,0.8151133645247403,3.923696306705156,2.5117909816632156,2.8548344278783864
79,clnsp379_baby_416648_0_snr5.0_tl-29_fileid_136.wav,0.019943548,15.446466,14.288197,2.318460464477539,0.8627392632572211,3.882133261349427,3.1405833948041706,3.5253448741219717
80,clnsp380_drinking_water_445523_snr5.0_snr16_tl-20_fileid_69.wav,0.056835145,15.583115,14.003177,2.0492970943450928,0.7688080918207649,3.6310670267423752,2.798119899744646,3.2109609907277834
81,clnsp383_babble_188218_15_snr5.0_tl-18_fileid_94.wav,0.064052,8.092202,7.849454,1.5390180349349976,0.753037628836805,2.2764633728314947,2.0682976919819644,3.063107234297776
82,clnsp385_bus_109303_1_snr5.0_tl-28_fileid_247.wav,0.031175565,15.035061,14.726045,2.1997087001800537,0.9309858797975328,3.759001343978875,3.1387068212081117,3.5464719520550565
83,clnsp386_wind_130975_1_snr5.0_tl-23_fileid_232.wav,0.024125893,11.348553,9.654428,1.9968585968017578,0.798606990871596,3.912662095689555,2.7323528467254223,3.014134679460082
84,clnsp387_wind_361414_0_snr5.0_tl-29_fileid_64.wav,0.00779144,20.941399,19.623035,3.2969017028808594,0.9680246373805502,3.9489616166583428,3.248890133953345,3.6293656125904707
85,clnsp393_chair_400385_0_snr5.0_tl-31_fileid_220.wav,0.010957439,16.201963,14.911326,2.609316349029541,0.9632657320731616,4.018478351884908,3.2273221598052197,3.5424425607380257
86,clnsp395_bus_84241_0_snr5.0_tl-22_fileid_229.wav,0.03938152,13.962816,12.524523,1.891909122467041,0.741916093390585,3.9465429532286196,2.906478839911478,3.1754015421722013
87,clnsp399_squeaky_213909_0_snr5.0_tl-30_fileid_181.wav,0.012537073,22.140911,21.017117,3.260585069656372,0.9499496698307046,3.908946453186532,3.1525332978920066,3.514039645312902
88,clnsp401_breath_336530_3_snr5.0_tl-28_fileid_163.wav,0.018626515,15.759839,14.115389,1.9902716875076294,0.9057957558590227,4.117776205792227,3.342847438896052,3.602089116090144
89,clnsp414_pa_kcBIPQJM_snr5_snr5.0_fileid_145.wav,0.026417295,15.217387,14.635949,2.484623432159424,0.9314730749622647,4.142399902471731,3.381958317558102,3.619012168805792
90,clnsp426_air_conditioner_151977_snr5.0_snr3_tl-35_fileid_17.wav,0.022975443,10.745936,9.970049,1.727594017982483,0.7983259569585677,4.018068099134917,2.6649441481592895,2.963766396699365
91,clnsp430_babble_188218_23_snr5.0_tl-22_fileid_280.wav,0.059020367,9.282911,8.949412,1.6505539417266846,0.7828494422243152,3.2203753933260466,2.501226827062745,3.093133051363577
92,clnsp433_baby_416671_0_snr5.0_tl-34_fileid_249.wav,0.01489195,12.014511,11.692716,2.4819068908691406,0.88304325895787,4.06208039891552,3.261934079399392,3.558233688190064
93,clnsp435_footsteps_324086_0_snr5.0_tl-23_fileid_223.wav,0.04351532,14.697913,13.986017,1.9277491569519043,0.8418934619580991,3.9237810432869793,2.9239006485899166,3.235612409992492
94,clnsp439_washer_246507_4_snr5.0_tl-29_fileid_132.wav,0.035116296,10.544237,9.862441,1.5774390697479248,0.7042971481175537,3.6692788509956653,2.5304804983162934,2.891595313103796
95,clnsp448_squeaky_51165_0_snr5.0_tl-26_fileid_118.wav,0.04434357,8.752213,8.38507,1.69838547706604,0.7086907794714254,3.5791683461255603,2.4248348476484862,2.8495067151364615
96,clnsp44_wind_97396_2_snr5.0_tl-26_fileid_271.wav,0.024894703,11.237936,10.693278,1.904087781906128,0.8778709859004038,3.9404937134544236,3.0313792907785304,3.3632224683571037
97,clnsp454_UhNx_8XfBZU_snr19_snr5.0_fileid_113.wav,0.034783676,16.303965,15.16266,2.3096954822540283,0.9025134635202582,3.869050123747651,3.063014873918526,3.402612002887884
98,clnsp461_bus_84241_6_snr5.0_tl-24_fileid_20.wav,0.04198636,12.479311,11.213756,1.851254940032959,0.8471242257142514,3.878751709991943,2.9874517377172207,3.3138901549060518
99,clnsp46_dryer_output_83885_snr5.0_snr0_tl-31_fileid_67.wav,0.02888814,9.681244,9.206185,1.660480260848999,0.7737802212119816,3.9363264639192828,3.0986028299920587,3.4887343393462396
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_snr5.0_142.wav,0.06755182,10.106088,9.517329,1.7108469009399414,0.7621362470453216,3.495799424978448,2.6307441988140003,3.1155193252466304
101,clnsp475_door_73622_0_snr5.0_tl-29_fileid_191.wav,0.022973474,17.623034,16.097868,2.741114377975464,0.9120547024053879,3.978640932033925,3.2812669479997325,3.5950237672582697
102,clnsp476_birds_413745_5_snr5.0_tl-21_fileid_291.wav,0.030034436,16.578512,15.888929,2.426447629928589,0.9195736644467718,3.9757169653968303,3.2183244703217277,3.548694708880075
103,clnsp47_fan_out_83867_snr5.0_snr4_tl-34_fileid_277.wav,0.027030189,11.802166,10.709384,1.610962152481079,0.7583452922418338,3.972549505157062,3.0350778878796834,3.4059366467616377
104,clnsp480_baby_416664_0_snr5.0_tl-31_fileid_33.wav,0.020244006,14.694481,14.194417,2.1505234241485596,0.8785250064516171,4.048198417711673,3.2322798484589526,3.532207392136402
105,clnsp487_vacuum_154783_0_snr5.0_tl-30_fileid_208.wav,0.029403357,11.865167,10.042671,1.7432920932769775,0.8518492017370936,3.7870652430824716,2.7606542610381046,3.1357248692707365
106,clnsp492_vacuum_195835_4_snr5.0_tl-33_fileid_264.wav,0.027098903,12.655841,11.497078,1.8755022287368774,0.7980459271687023,3.9984596826621637,3.1429121960051933,3.475468516915237
107,clnsp493_barking_208030_0_snr5.0_tl-26_fileid_42.wav,0.029856693,10.740268,9.835888,1.9299324750900269,0.8078601763246589,3.886558351247932,3.0262182506948947,3.3833666540471343
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_snr5.0_285.wav,0.03736721,14.390905,13.057646,1.7874410152435303,0.8001636812219332,3.9383159853984226,2.81089965795461,3.1393155131209474
109,clnsp50_babble_188218_24_snr5.0_tl-29_fileid_255.wav,0.032454677,9.728401,9.400675,1.5689194202423096,0.7571428571209858,3.5204160220593055,2.4904809587717316,2.8793203638916967
110,clnsp513_babble_188218_9_snr5.0_tl-21_fileid_287.wav,0.06439514,8.981439,8.800372,1.6299033164978027,0.7597350926956639,2.6252295838975117,2.191461744917378,2.996587140682634
111,clnsp517_wind_112296_1_snr5.0_tl-30_fileid_165.wav,0.015572913,13.384599,13.095837,2.2210679054260254,0.9055646674832059,3.722850046517551,2.816241432914495,3.2372124902923383
112,clnsp51_baby_416672_0_snr5.0_tl-22_fileid_167.wav,0.048449934,12.633881,11.499932,2.2021548748016357,0.8294762649525642,2.589338969182003,2.0816689443286975,2.9848739216722504
113,clnsp524_train_181130_1_snr5.0_tl-18_fileid_169.wav,0.077083625,9.961265,9.508243,1.7849195003509521,0.7723226704120218,3.3293220328540167,2.1146216294472753,2.511736110841746
114,clnsp528_baby_416669_0_snr5.0_tl-29_fileid_38.wav,0.024849558,13.84691,13.21625,2.2085065841674805,0.8949255537718349,3.9668072215863592,3.1795107069410227,3.513306127557279
115,clnsp52_amMeH4u6AO4_snr5_tl-18_snr5.0_19.wav,0.038647916,12.573585,11.465554,2.1294193267822266,0.886437493818056,4.129971447230513,3.196297154408701,3.4176319143265825
116,clnsp535_washer_460549_1_snr5.0_tl-35_fileid_102.wav,0.016754618,9.107864,8.013091,1.865125060081482,0.8244193866445277,3.6471159312107337,2.9065285328391286,3.398223111487185
117,clnsp54_door_119791_0_snr5.0_tl-18_fileid_76.wav,0.049101923,15.726369,14.429069,2.054245710372925,0.8525310821845953,3.796771699410768,3.116637950596408,3.5131215039506674
118,clnsp554_vacuum_159347_2_snr5.0_tl-24_fileid_261.wav,0.03938469,13.890907,12.169689,2.19399094581604,0.8636884184723265,3.7209349674972936,2.8279027863158253,3.2261211634577256
119,clnsp572_fan_out_62635_snr5.0_snr5_tl-20_fileid_214.wav,0.042243563,15.2823515,14.569391,2.64508056640625,0.9294241856496316,3.8304358589438037,3.133892927916164,3.478894516768205
120,clnsp574_footsteps_324086_1_snr5.0_tl-34_fileid_134.wav,0.017801551,15.091266,14.634987,2.19191837310791,0.8197018499647291,4.056776994885149,3.1774552642857348,3.4883008337359356
121,clnsp577_typing_138283_2_snr5.0_tl-23_fileid_77.wav,0.025728812,13.4954405,12.546504,2.0977108478546143,0.8389048634771274,3.9383204737700437,2.9902166034798903,3.302574359982183
122,clnsp57_bus_84241_3_snr5.0_tl-30_fileid_300.wav,0.027300296,9.230907,8.563039,1.7125494480133057,0.7840169746290335,3.7491971318611306,2.7921604355137717,3.193606131252147
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_snr5.0_14.wav,0.048479483,15.886131,14.651804,2.395603656768799,0.8877985188141615,4.079040485744532,3.087670188248572,3.333480584034444
124,clnsp587_Unt_WsHPhfA_snr8_snr5.0_fileid_34.wav,0.03333005,11.244967,10.007713,1.8949140310287476,0.8125371706662464,3.921474037542824,3.119351831213487,3.4723285403847735
125,clnsp591_clatter_noise_166453_snr5.0_zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.027748603,12.431396,11.914316,2.0582268238067627,0.8344691672523556,4.147233022797763,3.2953201819069355,3.5370288915722004
126,clnsp592_birds_130501_1_snr5.0_tl-28_fileid_173.wav,0.022042422,19.699352,18.621506,2.338501453399658,0.9075562864209034,4.193893300536665,3.3938944834444555,3.5904868217402353
127,clnsp598_traffic_110381_0_snr5.0_tl-30_fileid_37.wav,0.029018532,13.362146,12.768552,2.0549356937408447,0.8531662524436275,3.8992528890769664,3.0540657379518024,3.431145496335479
128,clnsp609_breath_336530_2_snr5.0_tl-30_fileid_5.wav,0.027534228,16.303234,15.818955,2.1408965587615967,0.8804945569023176,3.9337411611364868,3.2119296670303523,3.590258495703888
129,clnsp610_11vO87xkSo8_snr3_tl-29_snr5.0_112.wav,0.004316488,22.327703,20.17154,4.054301738739014,0.9826172487454086,4.202011126005874,3.413509088154229,3.6056813625885433
130,clnsp611_babble_188218_6_snr5.0_tl-33_fileid_161.wav,0.03173541,8.034051,7.721978,1.4111703634262085,0.7180594328516672,3.0825494897715426,2.5620307355039387,3.2497606405352064
131,clnsp621_clatter_noise_194994_snr5.0_soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.01205918,9.794798,9.600989,1.9217605590820312,0.8404876095312767,3.540273463675175,2.719701315224069,3.2444872892035503
132,clnsp622_baby_416680_0_snr5.0_tl-34_fileid_234.wav,0.019607441,14.471273,13.239526,1.7869787216186523,0.8100936927852082,3.6475299801490566,2.965169464976134,3.49322904283383
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_snr5.0_54.wav,0.0738326,14.078935,12.11324,1.842603325843811,0.7624722000051303,3.999086771669532,3.139236389676272,3.43684217402794
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_snr5.0_253.wav,0.039472397,9.038651,8.346952,1.6168506145477295,0.7949944665116506,3.736385577661167,2.6801817844410163,3.001050802336552
135,clnsp627_footsteps_262591_2_snr5.0_tl-18_fileid_82.wav,0.06477228,12.746363,12.206348,1.6708869934082031,0.8259273413832195,3.7469839141473127,2.426673602396868,2.734065855962452
136,clnsp628_water_147808_0_snr5.0_tl-33_fileid_53.wav,0.031049306,10.472045,9.954965,1.5063855648040771,0.5871718842710216,3.6997948083416006,2.5259673543271366,2.9283923952971462
137,clnsp62_birds_413745_6_snr5.0_tl-33_fileid_81.wav,0.015479321,14.871836,14.558169,2.0737292766571045,0.8792776931019652,3.558290104560898,2.955736109737341,3.498141404539864
138,clnsp640_barking_196127_1_snr5.0_tl-19_fileid_218.wav,0.03312916,13.740295,12.593089,2.3419532775878906,0.8909392868355498,3.8928401852591854,3.187583222422752,3.5225967599925996
139,clnsp642_atRfc2R9SdU_snr13_tl-33_snr5.0_206.wav,0.029082337,7.672094,6.87223,1.458360195159912,0.7324706635462962,3.8348051807069456,2.783044880603143,3.14291759992078
140,clnsp644_barking_25887_0_snr5.0_tl-28_fileid_89.wav,0.0155737605,11.470603,11.321089,2.3722331523895264,0.9134632826286817,3.9523150643297527,3.104942568303737,3.421955219001533
141,clnsp67_air_conditioner_151977_snr5.0_snr18_tl-23_fileid_80.wav,0.04957499,12.338678,11.468122,1.9099576473236084,0.834758574335098,3.842578547210648,2.618657889381396,2.909703779447223
142,clnsp71_babble_188218_26_snr5.0_tl-20_fileid_275.wav,0.046536334,9.690453,9.367236,1.7521922588348389,0.8338813474308384,3.4120779648263246,2.6827147949235863,3.2011488838013635
143,clnsp72_DMTAv9mw_x8_snr12_snr5.0_fileid_48.wav,0.081155114,14.399221,12.157537,2.0007359981536865,0.7675461604260747,4.014813016949545,2.651677943307203,2.8706450083585544
144,clnsp74_fan_out_56236_snr5.0_snr9_tl-28_fileid_210.wav,0.022397846,12.246712,11.111682,2.1075520515441895,0.8687129199653288,4.0268969409879505,3.109989060878156,3.392913494733807
145,clnsp76_babble_188218_0_snr5.0_tl-28_fileid_117.wav,0.042560086,7.2336974,7.0802207,1.389256477355957,0.6742255717940068,3.019201029092928,2.662165054398543,3.4110962847410904
146,clnsp81_car_74675_2_snr5.0_tl-22_fileid_9.wav,0.04315816,9.316127,8.690207,1.8761329650878906,0.8218722411404952,3.280376412273054,2.407847299915371,2.9071430807104033
147,clnsp91_washer_400403_3_snr5.0_tl-30_fileid_228.wav,0.022912476,7.7949643,7.652405,1.9316627979278564,0.8607431345096395,3.7927316342017523,3.0064103996020712,3.3853996754722475
148,clnsp93_bus_128120_1_snr5.0_tl-25_fileid_130.wav,0.031722445,16.108768,14.88494,2.142442226409912,0.805309689595083,4.095178211239523,3.145455821900031,3.394984424020329
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_snr5.0_43.wav,0.07686403,11.703121,10.771474,1.741322636604309,0.7111890098580383,3.7452279666313473,2.5448027345174413,2.883045839856373


==> kd_icassp24-main/metric_results/snr/teacher_msdns-5.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr-5.0_tl-21_fileid_268.wav,0.10295303,3.4373772,2.5437605,1.145574927330017,0.45556324840890255,3.753627235500268,2.110426588653603,2.393685351209955
1,clnsp104_G3hs6PFniM0_snr4_tl-27_snr-5.0_133.wav,0.038014386,8.237005,5.8708076,1.376678705215454,0.7222788817936492,3.928647137084675,2.6398898222269915,2.8927332609343805
2,clnsp113_car_19980_0_snr-5.0_tl-30_fileid_178.wav,0.058344744,5.3451233,4.144329,1.4463391304016113,0.5510586243150957,3.8747234887921866,2.6707609351172135,2.9600473739189193
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_snr-5.0_0.wav,0.044880264,5.853921,4.7625775,1.8571951389312744,0.7616556051767484,3.9692585434184764,3.1527013958207486,3.4496355724938277
4,clnsp129_lJoaywrZPsU_snr0_tl-27_snr-5.0_252.wav,0.056715332,4.0675373,3.0301855,1.1779227256774902,0.40684228035179926,3.46747612641901,1.9302439058631544,2.233518721353699
5,clnsp146_baby_416657_0_snr-5.0_tl-25_fileid_72.wav,0.033350956,11.000295,10.704544,2.284578800201416,0.8800484973957281,4.0434387941937295,3.109366038118185,3.4114289896079715
6,clnsp148_4AGxmFdExYc_snr0_tl-28_snr-5.0_238.wav,0.016565675,17.256956,15.714322,2.841315507888794,0.9278522415903615,4.146399645898447,3.236017534035171,3.4718304694180357
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_snr-5.0_58.wav,0.04575856,5.9553814,5.3344226,1.5411322116851807,0.6728448616354067,3.5217527213553894,2.368936513736425,2.7320066332382655
8,clnsp153_bus_109303_3_snr-5.0_tl-34_fileid_197.wav,0.025618156,11.760912,11.177547,1.8331369161605835,0.821521475501828,3.933355173460681,2.7147612367102782,3.0326775271929294
9,clnsp155_oDyn0_Ti63Q_snr16_snr-5.0_fileid_149.wav,0.028513515,10.8922,8.644465,1.725858211517334,0.723590369950288,4.079528896097256,2.956223976450959,3.267147216129664
10,clnsp156_water_320289_2_snr-5.0_tl-19_fileid_125.wav,0.09948864,6.7273884,5.1250896,1.2966115474700928,0.5517254210534673,3.834802028796318,1.8175631075356584,1.98031399604061
11,clnsp157_water_125964_2_snr-5.0_tl-32_fileid_243.wav,0.05227475,8.418025,6.9659033,1.36139976978302,0.56553963079446,3.8896613357060854,2.349228602403085,2.705732150994334
12,clnsp165_vacuum_273194_1_snr-5.0_tl-30_fileid_156.wav,0.048921004,14.872606,12.226796,1.840710163116455,0.7766277814952025,4.04792799965813,2.843859591255112,3.098288301990109
13,clnsp166_bus_128120_3_snr-5.0_tl-27_fileid_16.wav,0.038122617,10.525316,8.37085,1.7385063171386719,0.8131201437375976,3.6698013958985554,2.5230993812982634,2.90733227103638
14,clnsp169_babble_188218_7_snr-5.0_tl-19_fileid_21.wav,0.11557488,1.3297,0.8634376,1.1254498958587646,0.45754776502357913,3.368378071258658,1.9819912999482256,2.289754438962141
15,clnsp16_traffic_248091_1_snr-5.0_tl-22_fileid_88.wav,0.091762885,4.928714,3.9091213,1.2839710712432861,0.555070037658284,3.4992534793577295,2.4420215077693954,2.8187362527617834
16,clnsp176_chair_154380_0_snr-5.0_tl-32_fileid_35.wav,0.04443135,4.218442,3.6500955,1.2282187938690186,0.5775159556607004,3.7517134950547133,2.2387264805217306,2.5109459364088815
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_snr-5.0_90.wav,0.054264553,6.814122,4.9156227,1.431530237197876,0.6617914736207049,3.5834810862717688,2.340590267763078,2.6654844732509706
18,clnsp178_baby_416649_0_snr-5.0_tl-32_fileid_127.wav,0.02368359,13.699323,11.77397,2.1943531036376953,0.8725797269101796,3.962083502523152,3.1096950762614526,3.4870298467084893
19,clnsp17_birds_413745_3_snr-5.0_tl-23_fileid_44.wav,0.036884658,16.502504,15.83216,2.129204034805298,0.8730864255093499,4.070617932015624,3.254271577603693,3.5404345153070897
20,clnsp186_vacuum_353640_3_snr-5.0_tl-27_fileid_192.wav,0.06452323,6.248783,5.0372124,1.2592389583587646,0.5079026311301665,3.733259344917685,1.948261639256104,2.2636763257159673
21,clnsp192_air_conditioner_151977_snr-5.0_snr11_tl-35_fileid_66.wav,0.025822442,6.661265,5.952083,1.3536523580551147,0.6050105124397261,3.9020346894123445,2.714714728782767,3.0348902852317012
22,clnsp194_barking_25887_3_snr-5.0_tl-24_fileid_23.wav,0.027895281,11.437662,10.589332,2.3739194869995117,0.8856435805192304,4.0927583925507784,3.3188138871942976,3.5582209540698932
23,clnsp198_bus_56903_0_snr-5.0_tl-32_fileid_101.wav,0.017148845,8.687695,6.6444993,1.754626750946045,0.8434643217437072,3.6827295742563004,2.5114898215337056,2.9178979176468647
24,clnsp199_birds_413745_9_snr-5.0_tl-31_fileid_47.wav,0.029339423,13.922855,13.076231,2.613631010055542,0.8545804008915779,4.13717886575884,3.2246436473291022,3.4648216483370056
25,clnsp1_train_69005_1_snr-5.0_tl-21_fileid_158.wav,0.08869506,4.238082,2.0699146,1.2634048461914062,0.5782551987588607,3.654067974218716,2.2728946431501704,2.5810888308879036
26,clnsp200_TgjQN698XU8_snr4_tl-21_snr-5.0_6.wav,0.08189693,9.728674,8.751612,1.2714935541152954,0.579328219228619,3.5468545033765086,2.197459638410645,2.553177008052042
27,clnsp204_birds_105003_1_snr-5.0_tl-29_fileid_207.wav,0.035754934,14.432154,13.383571,1.9894037246704102,0.8337068894851757,4.0315387616555105,3.0246225821233845,3.3010880829194127
28,clnsp205_wind_407027_1_snr-5.0_tl-24_fileid_170.wav,0.035776265,11.016977,9.588076,1.7491378784179688,0.7690847845950697,3.9692886013933624,2.7205826948807528,2.9845502575422334
29,clnsp211_bus_128120_10_snr-5.0_tl-22_fileid_107.wav,0.06622229,8.259404,5.1696405,1.792476773262024,0.7814479841667681,3.9756201646422094,3.032611946350038,3.3266460122009205
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_snr-5.0_250.wav,0.035056803,7.224491,6.6406307,1.5571362972259521,0.6761679113613892,3.92442011604028,2.6273942379752673,2.939698224512141
31,clnsp216_birds_105003_0_snr-5.0_tl-27_fileid_143.wav,0.040443607,15.8327,14.589996,2.3323776721954346,0.832633588292492,3.8997731630887573,2.958413834795779,3.2905563335225567
32,clnsp217_birds_413745_1_snr-5.0_tl-28_fileid_71.wav,0.022093737,17.098335,16.353308,2.5829591751098633,0.8855168510702558,4.1636770515861565,3.3104310516648296,3.5543129744773756
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_snr-5.0_274.wav,0.09038206,3.1584525,2.0398643,1.2553350925445557,0.6078444825719431,3.1708672123322152,1.9565355392286787,2.3620607249892243
34,clnsp219_wind_344887_0_snr-5.0_tl-28_fileid_96.wav,0.032476947,5.7374754,4.334924,1.7182245254516602,0.7925097423728971,3.8014460515817223,2.3305096766141093,2.558430469139353
35,clnsp225_washer_246507_10_snr-5.0_tl-20_fileid_200.wav,0.10562892,3.2151017,2.6985316,1.2598743438720703,0.48679188312442756,3.7946136313268433,2.595365351688635,2.9041173637701507
36,clnsp228_vacuum_379760_1_snr-5.0_tl-19_fileid_104.wav,0.037668496,13.653788,12.540123,1.9273574352264404,0.8577783452593258,4.125886993415289,3.1541460413179014,3.367741106771772
37,clnsp22_breath_21983_0_snr-5.0_tl-18_fileid_50.wav,0.04382757,13.792136,13.245415,1.856102466583252,0.8816095076351653,3.970380151913739,3.0864908155240447,3.3895625186697314
38,clnsp233_traffic_423299_3_snr-5.0_tl-20_fileid_139.wav,0.09186722,5.3855114,4.8663697,1.4608218669891357,0.585138049393442,3.579903960773742,2.807870624898503,3.2441734376425235
39,clnsp236_d11XSGiWtd0_snr10_tl-33_snr-5.0_155.wav,0.031237792,6.518705,5.6251903,1.3821603059768677,0.5736009624969359,3.8804678253241107,2.6402981593726382,2.957146800005325
40,clnsp238_washer_389769_1_snr-5.0_tl-20_fileid_3.wav,0.08354438,7.059641,4.116625,1.4397906064987183,0.6287162838132779,3.72094285764328,2.1319893732843274,2.3612054132237095
41,clnsp241_washer_235366_2_snr-5.0_tl-24_fileid_2.wav,0.09207943,3.10839,1.3818684,1.1474149227142334,0.3644917460847238,3.4200330454193315,1.6625413402295155,1.8427788860864849
42,clnsp243_LU2DK53Oud4_snr1_tl-29_snr-5.0_150.wav,0.03449991,7.867169,6.503855,1.4497170448303223,0.6482764228100795,3.8320892775466495,1.976016530181952,2.191201685105838
43,clnsp246_door_83878_0_snr-5.0_tl-26_fileid_213.wav,0.033135965,10.983933,10.603832,2.002007007598877,0.8362759224847448,3.9024028211218456,3.0436689418573994,3.37551765526244
44,clnsp247_birds_413745_4_snr-5.0_tl-24_fileid_137.wav,0.04009125,15.516195,14.421189,1.996157169342041,0.8659346548903828,4.0190261566805665,3.115758132984749,3.403318827683623
45,clnsp250_vacuum_388017_2_snr-5.0_tl-20_fileid_231.wav,0.06800914,8.299573,6.0587406,1.6806373596191406,0.7289142781507096,3.9268163551017645,2.3344355068153138,2.529754093306825
46,clnsp257_vacuum_273194_2_snr-5.0_tl-18_fileid_175.wav,0.095257945,14.422455,12.209462,1.776247501373291,0.7765450952880403,3.956790115685762,2.97556051695139,3.275082074438394
47,clnsp25_babble_188218_21_snr-5.0_tl-25_fileid_147.wav,0.059868164,5.125813,4.2993236,1.3023654222488403,0.6372907061735003,3.333544810902817,2.2336345229700627,2.632527378458403
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_snr-5.0_snr3_tl-31_fileid_290.wav,0.042740565,3.8781223,3.3900342,1.2322463989257812,0.5392905745755677,3.5878738190440225,2.1776711041919077,2.5436237461078783
49,clnsp266_washer_246507_1_snr-5.0_tl-24_fileid_201.wav,0.07060692,4.9402742,3.6047804,1.1731421947479248,0.5286434394327539,3.7460887560658316,2.1716127404092855,2.4385298433493503
50,clnsp267_wind_407022_1_snr-5.0_tl-25_fileid_57.wav,0.037039794,11.066361,9.770223,1.7634689807891846,0.7675428481401876,4.056796787657008,2.978344419458196,3.2381014538217463
51,clnsp268_wind_237324_0_snr-5.0_tl-32_fileid_152.wav,0.01576415,12.494113,11.80469,2.529034376144409,0.916925918561792,4.1527397956293735,3.200347452715445,3.457181585217529
52,clnsp269_wind_130975_2_snr-5.0_tl-21_fileid_293.wav,0.036922462,7.196054,5.6151404,1.7022737264633179,0.7747439329814746,3.874765198679146,2.596542023975327,2.8647097127185766
53,clnsp273_birds_413745_0_snr-5.0_tl-22_fileid_63.wav,0.041391544,16.254707,14.863584,2.3730859756469727,0.8652225427660418,3.9279956847214574,3.074145368269874,3.3850724600934465
54,clnsp279_wind_237324_2_snr-5.0_tl-19_fileid_146.wav,0.038499665,9.517063,9.078257,2.203326463699341,0.911769709254106,3.9086373878537435,3.051432079968373,3.3589541370326255
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_snr-5.0_296.wav,0.09503095,3.4084873,2.545191,1.196041464805603,0.4421617498336869,3.5605877305176765,2.1499755615097778,2.467556263154004
56,clnsp281_vacuum_154783_2_snr-5.0_tl-31_fileid_73.wav,0.044738878,7.6421633,6.38946,2.0064680576324463,0.7962357383580781,4.049406622457688,2.937366379734176,3.2133000840664203
57,clnsp283_birds_121947_1_snr-5.0_tl-26_fileid_49.wav,0.030231338,15.436781,13.748105,2.4688777923583984,0.8864997922469118,3.8607558039072716,3.1202137747569596,3.501964830422878
58,clnsp287_baby_416650_0_snr-5.0_tl-34_fileid_241.wav,0.018375024,14.394511,13.06028,2.5280206203460693,0.8918354499096752,3.821952919939223,3.0383728232581784,3.46439449562299
59,clnsp291_vacuum_388017_1_snr-5.0_tl-26_fileid_60.wav,0.052327767,5.7333055,3.5636752,1.6205756664276123,0.7298861481844329,3.641811780294381,2.405191781854994,2.736394039317268
60,clnsp295_CnLQFM08y1U_snr6_tl-25_snr-5.0_4.wav,0.07846193,-2.4462948,-2.6764271,1.256355881690979,0.4631708781418208,3.790085735456177,2.393662352912604,2.68342390971836
61,clnsp297_breath_336530_0_snr-5.0_tl-31_fileid_245.wav,0.022137119,13.436343,13.078904,2.0416107177734375,0.8811211307042622,4.086731226159126,3.2817483685495348,3.558245122832088
62,clnsp301_barking_166489_1_snr-5.0_tl-21_fileid_26.wav,0.028904721,12.630298,11.915813,2.526423931121826,0.9011431632908585,4.038449678128425,3.1341449666735146,3.3730023483080966
63,clnsp305_baby_416655_0_snr-5.0_tl-30_fileid_110.wav,0.028190827,12.351798,10.036242,2.0272977352142334,0.827385606011063,3.873104383387915,2.995278621523225,3.3495981248158517
64,clnsp307_barking_196127_0_snr-5.0_tl-21_fileid_52.wav,0.038281135,12.676372,11.259464,2.192702531814575,0.8808120216075629,4.167505764496361,3.2294582509963616,3.438022594411742
65,clnsp30_birds_121947_2_snr-5.0_tl-27_fileid_116.wav,0.038109787,14.9669285,13.503152,2.0644092559814453,0.8650827214817384,4.139648348997339,3.358770330297605,3.592600253770545
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_snr-5.0_45.wav,0.10950596,4.384976,3.9633112,1.2492682933807373,0.5467422470740414,3.7584380804844635,2.703916815107211,3.0343090551457834
67,clnsp314_washer_246507_8_snr-5.0_tl-23_fileid_289.wav,0.07566832,3.4178574,2.5841122,1.2328784465789795,0.6188581907542028,3.497030834679914,2.5902124128090827,3.010387727559352
68,clnsp327_air_conditioner_371242_snr-5.0_snr7_tl-21_fileid_8.wav,0.0769864,5.6077,3.6249819,1.3849217891693115,0.6777717768712358,3.7126121914413597,2.058037059493048,2.3216573716732807
69,clnsp332_yrucOeXHbs0_snr12_tl-31_snr-5.0_199.wav,0.06847871,2.2758439,1.0649593,1.1677196025848389,0.43701354339780923,3.856235355643502,2.03483196953736,2.242725346589754
70,clnsp339_chair_264157_0_snr-5.0_tl-28_fileid_176.wav,0.028846955,13.399424,12.459237,2.126575231552124,0.7801695026826619,3.5473785542306127,2.7959616271644814,3.3226958977475514
71,clnsp341_water_213280_2_snr-5.0_tl-20_fileid_282.wav,0.06830577,7.2313185,6.960794,1.7156283855438232,0.809448097547397,3.963445625370716,3.2479156600441312,3.543364312729256
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_snr-5.0_180.wav,0.035299305,9.315719,7.697679,1.713477611541748,0.6760601141367211,3.8249571793098838,2.5887635156004407,2.9592745349511276
73,clnsp352_clatter_noise_431472_snr-5.0_debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.050321836,4.5715647,3.924398,1.228960633277893,0.45220573322001845,3.875999895696684,2.051076134074231,2.258363282469976
74,clnsp353_bus_128120_5_snr-5.0_tl-23_fileid_7.wav,0.05744061,10.120217,8.704004,1.6554816961288452,0.7433197408140996,3.4796622942906485,2.4109769861561885,2.8133850501787094
75,clnsp355_bus_84241_5_snr-5.0_tl-33_fileid_59.wav,0.031883564,5.2442236,4.092345,1.2619962692260742,0.6281364765890215,3.996646781892103,2.623441649896982,2.911000940757075
76,clnsp371_washer_400403_2_snr-5.0_tl-21_fileid_288.wav,0.063052,7.709822,6.0794744,1.7711994647979736,0.7906047895745888,3.6127055281812828,2.7393640472940697,3.1390028482667
77,clnsp374_vacuum_195835_3_snr-5.0_tl-25_fileid_205.wav,0.068993196,6.9616175,6.1250653,1.4870907068252563,0.7670832130310259,3.1757385778296796,2.744879921648361,3.541009258072112
78,clnsp378_vacuum_154783_1_snr-5.0_tl-32_fileid_283.wav,0.036855366,11.355508,8.540599,1.4676563739776611,0.7178856146413581,3.858271270424095,2.508743085778727,2.88793226008736
79,clnsp379_baby_416648_0_snr-5.0_tl-29_fileid_136.wav,0.0272716,12.547797,11.807406,2.3329741954803467,0.8434032185120125,4.090906365589415,3.2729691589572396,3.5521616211682634
80,clnsp380_drinking_water_445523_snr-5.0_snr16_tl-20_fileid_69.wav,0.07986164,10.722839,9.3540745,1.747959852218628,0.6565249484937298,3.339347489431856,2.522180352879308,3.0060841090077934
81,clnsp383_babble_188218_15_snr-5.0_tl-18_fileid_94.wav,0.0979566,1.6374136,0.9748633,1.2565624713897705,0.5779884311287453,2.6349218142304895,2.1016543311073264,2.7965268725588954
82,clnsp385_bus_109303_1_snr-5.0_tl-28_fileid_247.wav,0.043157805,10.653774,9.607209,1.7559294700622559,0.8031630488864501,3.9570711831007372,2.8897608210029073,3.18506888067809
83,clnsp386_wind_130975_1_snr-5.0_tl-23_fileid_232.wav,0.035194788,7.8116355,5.139619,1.774146318435669,0.7241994749809422,3.825613849481238,2.4601026957777137,2.710573787099242
84,clnsp387_wind_361414_0_snr-5.0_tl-29_fileid_64.wav,0.011289423,19.134043,18.00987,3.1565799713134766,0.9414594367541933,4.212781642334723,3.403220739074406,3.6290421085461237
85,clnsp393_chair_400385_0_snr-5.0_tl-31_fileid_220.wav,0.017812854,14.594276,13.733595,2.3640244007110596,0.9475133174708267,4.068901406741362,3.277829834107546,3.5693894536428936
86,clnsp395_bus_84241_0_snr-5.0_tl-22_fileid_229.wav,0.060674913,9.005706,7.78294,1.4712209701538086,0.611734674485402,3.757037325284104,2.4069672487086184,2.7040994020120097
87,clnsp399_squeaky_213909_0_snr-5.0_tl-30_fileid_181.wav,0.020274438,17.039564,16.68729,2.706237316131592,0.8984248630456451,3.99299370833394,3.203873358273029,3.551776161745801
88,clnsp401_breath_336530_3_snr-5.0_tl-28_fileid_163.wav,0.021014892,18.824005,16.87691,2.393960952758789,0.9005264232471264,4.127653677198242,3.354349554685016,3.615618509103049
89,clnsp414_pa_kcBIPQJM_snr5_snr-5.0_fileid_145.wav,0.045356628,14.022492,12.751354,2.135782241821289,0.864912789259755,4.183270010477685,3.452842020438523,3.6596048643031787
90,clnsp426_air_conditioner_151977_snr-5.0_snr3_tl-35_fileid_17.wav,0.035943054,4.125337,2.7243183,1.2130688428878784,0.5540110698634197,3.8065722605964556,1.8538600769890257,2.1084749125092066
91,clnsp430_babble_188218_23_snr-5.0_tl-22_fileid_280.wav,0.10591653,0.34754667,-0.8585118,1.1280081272125244,0.4788801690139714,2.7645022223849027,1.9285386245517446,2.5760165492830436
92,clnsp433_baby_416671_0_snr-5.0_tl-34_fileid_249.wav,0.02122771,12.047074,11.447398,2.4806880950927734,0.8682383609688602,4.043937687499041,3.1917728804682155,3.4898387124482273
93,clnsp435_footsteps_324086_0_snr-5.0_tl-23_fileid_223.wav,0.058121774,9.749997,8.986022,1.5317673683166504,0.7529362215314358,3.8758097307025325,2.7641778997353423,3.0775846933255018
94,clnsp439_washer_246507_4_snr-5.0_tl-29_fileid_132.wav,0.05241517,5.6186833,4.8162646,1.2195276021957397,0.5031717497108693,3.6629986806494896,1.7703617105773422,1.9339561325269579
95,clnsp448_squeaky_51165_0_snr-5.0_tl-26_fileid_118.wav,0.06882458,1.1931733,0.5432623,1.1682547330856323,0.42567509430091366,3.499703661853366,1.8625261654579222,2.1648425085869074
96,clnsp44_wind_97396_2_snr-5.0_tl-26_fileid_271.wav,0.0367383,7.836596,6.430878,1.675647497177124,0.7764657495289842,3.903471631543808,2.7644150832247183,3.071639668995724
97,clnsp454_UhNx_8XfBZU_snr19_snr-5.0_fileid_113.wav,0.049581934,10.824643,10.027341,2.238459825515747,0.8581821505436176,3.9233629154538834,2.848480969975229,3.120369764114568
98,clnsp461_bus_84241_6_snr-5.0_tl-24_fileid_20.wav,0.06731616,7.2693315,5.3242445,1.4104502201080322,0.6945607163999697,3.292306645999723,2.2839751067398586,2.7405194780111692
99,clnsp46_dryer_output_83885_snr-5.0_snr0_tl-31_fileid_67.wav,0.040118184,4.3677354,3.8116288,1.2581729888916016,0.6328559720524369,3.9693643849563305,3.0058008050592453,3.374145828994381
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_snr-5.0_142.wav,0.105604485,3.389797,2.694677,1.2145638465881348,0.5025898224096857,3.534024631579514,1.8934733464566469,2.1863614797732813
101,clnsp475_door_73622_0_snr-5.0_tl-29_fileid_191.wav,0.027186848,16.850239,15.00023,3.1118175983428955,0.906966302137093,4.132557189370798,3.345375002161415,3.592058506815681
102,clnsp476_birds_413745_5_snr-5.0_tl-21_fileid_291.wav,0.042510796,17.569546,16.433119,2.380910634994507,0.8992174653908604,3.8444414186601215,3.0849887974663988,3.451664870174754
103,clnsp47_fan_out_83867_snr-5.0_snr4_tl-34_fileid_277.wav,0.034617167,6.177067,5.3426566,1.3085116147994995,0.5544914153291928,3.8846047203351795,2.83426369820811,3.178107641139823
104,clnsp480_baby_416664_0_snr-5.0_tl-31_fileid_33.wav,0.027153585,13.354824,12.266619,2.1973140239715576,0.8787240024946639,4.1107011460677425,3.2384252226776535,3.5297992342757794
105,clnsp487_vacuum_154783_0_snr-5.0_tl-30_fileid_208.wav,0.038977657,10.823905,8.39284,1.455087661743164,0.74766462554622,3.8422437389633917,2.607972173307016,2.95122392373603
106,clnsp492_vacuum_195835_4_snr-5.0_tl-33_fileid_264.wav,0.032267325,8.850686,7.944777,1.6292264461517334,0.7215474192029299,3.8626109118918945,2.8883195633743988,3.248801108728182
107,clnsp493_barking_208030_0_snr-5.0_tl-26_fileid_42.wav,0.036940176,9.903859,9.084211,1.9808199405670166,0.7840690987172537,3.747733311440962,2.5875591787476604,2.927293126359574
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_snr-5.0_285.wav,0.051373463,7.919038,6.9162617,1.3452047109603882,0.5958776871619108,3.87145244638846,2.5653557453099554,2.8868857908876153
109,clnsp50_babble_188218_24_snr-5.0_tl-29_fileid_255.wav,0.051228274,4.057626,3.187631,1.1837127208709717,0.5173534826534864,3.7082957947963946,2.131117551619499,2.3928383447453654
110,clnsp513_babble_188218_9_snr-5.0_tl-21_fileid_287.wav,0.10690398,0.6963953,-0.055729493,1.1563581228256226,0.4853092023988445,3.100986007597709,1.8728839120750884,2.265778284781963
111,clnsp517_wind_112296_1_snr-5.0_tl-30_fileid_165.wav,0.023017166,9.040364,8.467345,2.047879934310913,0.8348518507114434,3.7701248642491025,2.655731322637679,3.0038577834150577
112,clnsp51_baby_416672_0_snr-5.0_tl-22_fileid_167.wav,0.075595014,7.525858,6.5130386,1.604884147644043,0.7016219656519099,3.492477253326808,2.4069746681992292,2.820145631657849
113,clnsp524_train_181130_1_snr-5.0_tl-18_fileid_169.wav,0.12184058,2.7686315,1.7612995,1.173963189125061,0.48104182451610994,3.200221948273096,1.985693239142873,2.3153672205414586
114,clnsp528_baby_416669_0_snr-5.0_tl-29_fileid_38.wav,0.048599605,3.45995,2.7765214,1.3985365629196167,0.7454855318158679,3.049518244593535,2.6127558227534884,3.3286248690845306
115,clnsp52_amMeH4u6AO4_snr5_tl-18_snr-5.0_19.wav,0.057834778,10.74329,9.65615,1.9801075458526611,0.8458743728406856,4.062220955674898,3.0270618351996297,3.2547163676713406
116,clnsp535_washer_460549_1_snr-5.0_tl-35_fileid_102.wav,0.025201162,4.13576,3.2697601,1.4405332803726196,0.6756018101718769,3.685816063243477,2.7814956042336765,3.238748442108866
117,clnsp54_door_119791_0_snr-5.0_tl-18_fileid_76.wav,0.058663856,13.686339,12.307797,2.283329725265503,0.8737841757923185,3.853242403470671,3.0172349496591733,3.3403117150073665
118,clnsp554_vacuum_159347_2_snr-5.0_tl-24_fileid_261.wav,0.06000113,7.1784368,5.9994817,1.6005873680114746,0.7352952981818688,3.4291944983066616,2.6499931285941427,3.1452496494784326
119,clnsp572_fan_out_62635_snr-5.0_snr5_tl-20_fileid_214.wav,0.064112775,12.526524,11.614376,1.9952821731567383,0.8453043868671126,4.040410463193201,2.929403812649463,3.1456693565000062
120,clnsp574_footsteps_324086_1_snr-5.0_tl-34_fileid_134.wav,0.024800915,12.022368,10.975352,1.9298622608184814,0.7089595542462418,4.085728149878548,3.1307835331834615,3.399158397878627
121,clnsp577_typing_138283_2_snr-5.0_tl-23_fileid_77.wav,0.03630919,12.342392,10.391175,1.8798589706420898,0.7892948046471937,4.020556461634344,2.9935463685026975,3.262255441688943
122,clnsp57_bus_84241_3_snr-5.0_tl-30_fileid_300.wav,0.044385694,3.9163415,2.5386431,1.1843870878219604,0.49001504268885443,3.961330792550462,2.5709969299558066,2.8487875734792736
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_snr-5.0_14.wav,0.07032154,12.166984,10.326211,1.9385919570922852,0.8079695256939383,4.099254452851367,2.9672571619364168,3.1857081189926557
124,clnsp587_Unt_WsHPhfA_snr8_snr-5.0_fileid_34.wav,0.05223092,5.610648,4.4129004,1.3450303077697754,0.6109921203800525,3.8261617988150283,2.533442745784703,2.8483619075082327
125,clnsp591_clatter_noise_166453_snr-5.0_zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.03894912,8.326595,7.8934493,1.8067407608032227,0.7510743430335198,4.130174247330228,3.208203984502867,3.4500418458847597
126,clnsp592_birds_130501_1_snr-5.0_tl-28_fileid_173.wav,0.03174318,18.921604,17.124178,2.2639336585998535,0.8790246290648805,4.18986262367214,3.265713490350205,3.4781880923747095
127,clnsp598_traffic_110381_0_snr-5.0_tl-30_fileid_37.wav,0.04514388,6.776998,6.0928936,1.3381726741790771,0.6498584502252275,3.5662677232282194,2.4686367648404666,2.8933872112525507
128,clnsp609_breath_336530_2_snr-5.0_tl-30_fileid_5.wav,0.035316363,9.710746,9.323338,1.5367035865783691,0.7752366881779348,3.726077402438393,2.750605028372133,3.1783824886440337
129,clnsp610_11vO87xkSo8_snr3_tl-29_snr-5.0_112.wav,0.004488117,30.257557,23.039547,4.376150608062744,0.9915340646401497,4.204044518707643,3.442168022302011,3.6464042197615454
130,clnsp611_babble_188218_6_snr-5.0_tl-33_fileid_161.wav,0.045354612,-0.7202711,-1.8280834,1.1148275136947632,0.3711137670615399,3.5316109711025563,2.0569099370518416,2.470608293970571
131,clnsp621_clatter_noise_194994_snr-5.0_soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.015371766,7.0122676,6.1793027,1.6028146743774414,0.7617529927360512,3.865445249648551,2.7125058180407033,3.0774671657764547
132,clnsp622_baby_416680_0_snr-5.0_tl-34_fileid_234.wav,0.023618897,12.736271,11.293581,1.8066048622131348,0.7676241328841257,4.017430931287559,2.963887965026864,3.277860985918296
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_snr-5.0_54.wav,0.09847078,9.147041,7.250778,1.3971425294876099,0.5881030005790656,3.799590115449239,2.7707678913241693,3.1166643521115382
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_snr-5.0_253.wav,0.061402123,4.979574,4.378294,1.2190015316009521,0.6064821442308667,3.864333916143507,2.798556423196459,3.096883405030601
135,clnsp627_footsteps_262591_2_snr-5.0_tl-18_fileid_82.wav,0.09321623,8.147375,7.499579,1.3964494466781616,0.7118750372593886,3.7719107499177715,2.491205950101501,2.7800599669792123
136,clnsp628_water_147808_0_snr-5.0_tl-33_fileid_53.wav,0.036817897,4.772308,3.6917615,1.2226107120513916,0.29194259975746173,3.9414141149141075,1.964757032788329,2.1612525533909848
137,clnsp62_birds_413745_6_snr-5.0_tl-33_fileid_81.wav,0.021932663,16.049799,15.526682,1.995063304901123,0.8702189882526464,3.7319871375635056,2.9028820629939016,3.3197555993534027
138,clnsp640_barking_196127_1_snr-5.0_tl-19_fileid_218.wav,0.046501584,11.680923,10.402474,2.068808078765869,0.8443381131072403,3.9815402636622874,3.17105740168352,3.4580714349793404
139,clnsp642_atRfc2R9SdU_snr13_tl-33_snr-5.0_206.wav,0.038553767,4.009321,2.9310112,1.2995948791503906,0.5974856317187301,3.92392764741885,2.6220055816502033,2.893173600365395
140,clnsp644_barking_25887_0_snr-5.0_tl-28_fileid_89.wav,0.021925623,10.726937,10.205766,2.1529648303985596,0.8768182524771654,4.07194194085632,3.087870522695638,3.3339099665920764
141,clnsp67_air_conditioner_151977_snr-5.0_snr18_tl-23_fileid_80.wav,0.07468762,6.4219713,5.239005,1.2768256664276123,0.6295298005093964,3.5937445549074543,2.255641801493461,2.556496883101054
142,clnsp71_babble_188218_26_snr-5.0_tl-20_fileid_275.wav,0.065083586,6.121081,5.5135245,1.441683292388916,0.7022468073035458,3.6456704370437256,2.663011519781371,3.0238606315500545
143,clnsp72_DMTAv9mw_x8_snr12_snr-5.0_fileid_48.wav,0.10795923,8.876701,6.957247,1.5142018795013428,0.6191478124757367,3.6775985530784867,2.1090307600382032,2.362409297327707
144,clnsp74_fan_out_56236_snr-5.0_snr9_tl-28_fileid_210.wav,0.033971734,9.057584,6.5628076,1.9157483577728271,0.7975219428585926,3.855226598591729,2.704385759991584,3.02649337634642
145,clnsp76_babble_188218_0_snr-5.0_tl-28_fileid_117.wav,0.061349217,2.1940374,1.0266426,1.1578673124313354,0.4187673399924441,3.5094990625585183,2.1087983478415047,2.4831411814592514
146,clnsp81_car_74675_2_snr-5.0_tl-22_fileid_9.wav,0.073295884,3.2747965,2.367486,1.2448145151138306,0.6328992991774431,3.49048273897577,1.9103912168746011,2.1586666115850894
147,clnsp91_washer_400403_3_snr-5.0_tl-30_fileid_228.wav,0.033664197,8.331446,7.3210254,1.6290627717971802,0.8086009328256875,3.8490149370350455,3.054405345443509,3.405975053266393
148,clnsp93_bus_128120_1_snr-5.0_tl-25_fileid_130.wav,0.050517224,11.757341,9.500704,1.5630972385406494,0.6399980390884135,3.9479896325567747,2.7554442484291144,3.0010584337093373
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_snr-5.0_43.wav,0.11315803,5.308032,4.6314926,1.272925615310669,0.5054414552504995,3.4510462373811364,2.172718092909097,2.5440721380578277


==> kd_icassp24-main/metric_results/snr/teacher_msdns0.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0.0_tl-21_fileid_268.wav,0.08086802,7.2815356,6.650283,1.3675771951675415,0.6373955688123742,3.742307138108152,2.636348219812552,3.0250243154199916
1,clnsp104_G3hs6PFniM0_snr4_tl-27_snr0.0_133.wav,0.029088499,10.886102,8.837698,1.6641058921813965,0.8126087435963171,4.01100147643794,2.879527804558153,3.1393155131209474
2,clnsp113_car_19980_0_snr0.0_tl-30_fileid_178.wav,0.047084346,8.964752,8.067241,1.8617604970932007,0.7282676846499442,4.058153233822075,3.0048014975175033,3.2395292362471633
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_snr0.0_0.wav,0.032912936,8.173609,7.256172,2.286468267440796,0.8364318875216833,3.9950309202458723,3.1246937849509804,3.393210619563186
4,clnsp129_lJoaywrZPsU_snr0_tl-27_snr0.0_252.wav,0.045209747,8.3841095,7.7054825,1.407764196395874,0.6149244331241297,3.7112132194994665,2.135816127527618,2.4462614593420184
5,clnsp146_baby_416657_0_snr0.0_tl-25_fileid_72.wav,0.02538729,13.355213,13.023957,2.6878163814544678,0.9263429309459692,4.100436696644435,3.26417266129284,3.5376136567009375
6,clnsp148_4AGxmFdExYc_snr0_tl-28_snr0.0_238.wav,0.0123499725,19.257872,17.037348,3.1079366207122803,0.949325415753801,4.131169969840688,3.2282468464164564,3.47375643335036
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_snr0.0_58.wav,0.034527086,10.217445,9.470122,2.0695149898529053,0.7769709601863455,3.9806647724964277,2.987553885787843,3.2748612489861704
8,clnsp153_bus_109303_3_snr0.0_tl-34_fileid_197.wav,0.019666603,15.166384,14.738173,2.355445384979248,0.9109700323571615,3.993457536768579,2.973844217855195,3.2950443347671845
9,clnsp155_oDyn0_Ti63Q_snr16_snr0.0_fileid_149.wav,0.02216447,13.429115,11.483271,2.194272041320801,0.8188662311138284,4.134956896965053,3.1967034093737365,3.47323669047173
10,clnsp156_water_320289_2_snr0.0_tl-19_fileid_125.wav,0.08524026,10.054186,8.925869,1.4716081619262695,0.6905266055847553,3.8142858550066174,2.4797954125236825,2.7749270502956302
11,clnsp157_water_125964_2_snr0.0_tl-32_fileid_243.wav,0.045157205,12.656322,10.76346,1.6454765796661377,0.6904230446164659,4.018461680204946,2.730932182145321,3.0284699452283625
12,clnsp165_vacuum_273194_1_snr0.0_tl-30_fileid_156.wav,0.043367382,17.364075,14.409818,2.1206352710723877,0.8374782696072935,4.060183590096829,2.9710389134618413,3.2261444803518344
13,clnsp166_bus_128120_3_snr0.0_tl-27_fileid_16.wav,0.029459111,13.7811,12.10466,2.213494062423706,0.9006277717509256,3.777521866354296,2.802095223948152,3.1928141291322447
14,clnsp169_babble_188218_7_snr0.0_tl-19_fileid_21.wav,0.08549088,5.9795403,5.6146646,1.3000245094299316,0.6553718398821308,3.468639980987304,2.392896925961866,2.751994230700537
15,clnsp16_traffic_248091_1_snr0.0_tl-22_fileid_88.wav,0.072188295,8.52085,7.844002,1.4946364164352417,0.7349685273820222,3.5774229021962487,2.862698760087731,3.293337790146233
16,clnsp176_chair_154380_0_snr0.0_tl-32_fileid_35.wav,0.03455331,7.86879,7.395388,1.4680882692337036,0.7232547554463844,3.876162951294206,2.8034708618818738,3.1521505142479307
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_snr0.0_90.wav,0.040626105,9.788176,8.127427,1.78767728805542,0.7878750851746597,3.7315839450543296,2.7953405067255797,3.170685595010513
18,clnsp178_baby_416649_0_snr0.0_tl-32_fileid_127.wav,0.018545296,15.413577,13.90294,2.6790709495544434,0.9181493029569471,4.136135080811376,3.2164403210689603,3.5076989217551535
19,clnsp17_birds_413745_3_snr0.0_tl-23_fileid_44.wav,0.028408626,19.451824,18.6924,2.4755704402923584,0.9140743996918599,4.11737646403027,3.321114416873901,3.584954280460757
20,clnsp186_vacuum_353640_3_snr0.0_tl-27_fileid_192.wav,0.05257828,9.815496,8.875,1.4640002250671387,0.6827814067052755,3.866144515590909,2.571540773991072,2.882328094408074
21,clnsp192_air_conditioner_151977_snr0.0_snr11_tl-35_fileid_66.wav,0.020464042,9.471372,8.760472,1.6624999046325684,0.7246367858085021,3.99283008853556,3.0181860262978146,3.3302166874146577
22,clnsp194_barking_25887_3_snr0.0_tl-24_fileid_23.wav,0.021059701,13.484909,12.77383,2.856496572494507,0.9301716999922037,4.144601980218909,3.395442094703409,3.617725116872227
23,clnsp198_bus_56903_0_snr0.0_tl-32_fileid_101.wav,0.012907503,12.365714,10.635774,2.1433069705963135,0.9064098567232499,3.852642326954774,2.909333231852275,3.298777422905737
24,clnsp199_birds_413745_9_snr0.0_tl-31_fileid_47.wav,0.021864079,17.104004,16.33128,3.1151394844055176,0.9107281545284984,4.13451031365952,3.3043067045435612,3.546591761591126
25,clnsp1_train_69005_1_snr0.0_tl-21_fileid_158.wav,0.06826758,7.967166,5.892048,1.6449040174484253,0.7443927706963205,3.8860995436825077,2.739969521851861,3.013735826428208
26,clnsp200_TgjQN698XU8_snr4_tl-21_snr0.0_6.wav,0.069724835,13.606904,12.404811,1.5342198610305786,0.7206926132205728,3.9189371610801995,2.682879088769561,2.9895911623685443
27,clnsp204_birds_105003_1_snr0.0_tl-29_fileid_207.wav,0.028896205,17.296272,16.123434,2.2853894233703613,0.8973497712978366,4.135108779497963,3.267270918152448,3.5270695630324562
28,clnsp205_wind_407027_1_snr0.0_tl-24_fileid_170.wav,0.027878875,13.612011,12.360454,2.31009840965271,0.8542197093688155,4.061595078227929,2.846299138673824,3.0744255126202265
29,clnsp211_bus_128120_10_snr0.0_tl-22_fileid_107.wav,0.04836668,10.873591,7.9806795,2.2468795776367188,0.8686037938253325,4.003936231811779,3.2187385762745055,3.5132828175074193
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_snr0.0_250.wav,0.028242601,10.728668,10.288342,1.941383719444275,0.7883355210079367,3.8941798850493106,2.728908830956037,3.0671490066189264
31,clnsp216_birds_105003_0_snr0.0_tl-27_fileid_143.wav,0.032067504,18.396282,17.09006,2.7103748321533203,0.8885932747427108,3.9052513790198082,3.148092994667716,3.4944727576409185
32,clnsp217_birds_413745_1_snr0.0_tl-28_fileid_71.wav,0.017313095,19.918928,18.973013,2.8735690116882324,0.9242292682052153,4.177737920559483,3.3487098846678363,3.587526418956864
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_snr0.0_274.wav,0.064268544,8.566902,8.095789,1.7814465761184692,0.8014477512567202,3.7483523625982267,2.5990770200188473,2.9268443930195804
34,clnsp219_wind_344887_0_snr0.0_tl-28_fileid_96.wav,0.024052735,8.743488,7.4268856,2.100097894668579,0.8672087322965668,3.8647900228685295,2.6736135458228456,2.9670034293207292
35,clnsp225_washer_246507_10_snr0.0_tl-20_fileid_200.wav,0.08225841,7.214895,6.696445,1.4631240367889404,0.6461551054736719,3.9056500264778142,2.9153297762058625,3.213742944698499
36,clnsp228_vacuum_379760_1_snr0.0_tl-19_fileid_104.wav,0.029507982,16.088913,14.865138,2.292738437652588,0.905947877026208,4.14819637982606,3.2670916572506123,3.478517527007214
37,clnsp22_breath_21983_0_snr0.0_tl-18_fileid_50.wav,0.036099035,16.938322,16.486588,2.384079933166504,0.9155219085716619,4.05951427093262,3.214240746629109,3.4921353920031426
38,clnsp233_traffic_423299_3_snr0.0_tl-20_fileid_139.wav,0.07249164,8.487132,8.009279,1.77481210231781,0.7186916126662853,3.976884792016123,3.1271700368725153,3.433446113845941
39,clnsp236_d11XSGiWtd0_snr10_tl-33_snr0.0_155.wav,0.024635205,9.474647,8.744461,1.6887829303741455,0.7315440949566636,4.07388440653339,3.0349995531566134,3.3110143187638976
40,clnsp238_washer_389769_1_snr0.0_tl-20_fileid_3.wav,0.064740956,10.069219,7.2081413,1.8767707347869873,0.7599030530264759,3.8640612974097968,2.611989197741464,2.8734635924690934
41,clnsp241_washer_235366_2_snr0.0_tl-24_fileid_2.wav,0.077894375,6.5682936,5.2238503,1.2793879508972168,0.5222737179733176,3.626465162214034,2.0887305910064273,2.396811942678634
42,clnsp243_LU2DK53Oud4_snr1_tl-29_snr0.0_150.wav,0.026140807,11.141818,10.061113,1.9620238542556763,0.809653793474613,3.964259106939692,2.456983049864369,2.687154551284104
43,clnsp246_door_83878_0_snr0.0_tl-26_fileid_213.wav,0.026473315,13.655266,13.346585,2.35394287109375,0.8714811216145281,4.145990443705195,3.2797416468030094,3.524611730744823
44,clnsp247_birds_413745_4_snr0.0_tl-24_fileid_137.wav,0.030813243,17.762423,16.328846,2.607391357421875,0.9162782344270661,4.1274853651537455,3.2820919401913895,3.519982701821709
45,clnsp250_vacuum_388017_2_snr0.0_tl-20_fileid_231.wav,0.052376416,11.160281,9.028172,2.2256064414978027,0.8212610478870921,3.961233756962722,2.8100407370211036,3.087821744811548
46,clnsp257_vacuum_273194_2_snr0.0_tl-18_fileid_175.wav,0.083303005,16.685844,14.686775,2.1188042163848877,0.8419431349992539,4.073496759617501,3.151948515871242,3.402946918737526
47,clnsp25_babble_188218_21_snr0.0_tl-25_fileid_147.wav,0.045610644,8.795847,8.057258,1.5103065967559814,0.7564616214931479,3.6362677160053005,2.4555465970221784,2.8028238021129916
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_snr0.0_snr3_tl-31_fileid_290.wav,0.032973044,7.6728196,7.313429,1.5152864456176758,0.7210308953293398,3.630083148754461,2.4468528997319843,2.847346360027539
49,clnsp266_washer_246507_1_snr0.0_tl-24_fileid_201.wav,0.055019457,9.209392,7.8388906,1.474089503288269,0.6918129618776792,3.7281047498011732,2.438391533682486,2.766590741960412
50,clnsp267_wind_407022_1_snr0.0_tl-25_fileid_57.wav,0.029684087,13.806671,12.246006,2.125473976135254,0.8214223940568363,4.119361136277391,3.1320681434113173,3.373632024097342
51,clnsp268_wind_237324_0_snr0.0_tl-32_fileid_152.wav,0.012040267,14.747006,14.048436,2.8542723655700684,0.9449717108611325,4.149760232972788,3.2598316994609235,3.5196322875766453
52,clnsp269_wind_130975_2_snr0.0_tl-21_fileid_293.wav,0.028374964,10.166843,8.71381,2.0908286571502686,0.8395914144505373,3.9826211299359286,2.9482308829489985,3.218840730492157
53,clnsp273_birds_413745_0_snr0.0_tl-22_fileid_63.wav,0.032864198,17.653946,16.003046,2.459435224533081,0.9020516641938388,3.9772852655433892,3.138470531492431,3.4466766762069407
54,clnsp279_wind_237324_2_snr0.0_tl-19_fileid_146.wav,0.027638463,12.539345,12.041757,2.6819002628326416,0.9432267614752478,4.091021341632555,3.270525119404453,3.5087158809285377
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_snr0.0_296.wav,0.07503448,7.924363,7.20928,1.5534356832504272,0.6231960099033436,3.73373485338161,2.4458871562830513,2.7718663280224933
56,clnsp281_vacuum_154783_2_snr0.0_tl-31_fileid_73.wav,0.035437044,10.0491085,9.18657,2.3684637546539307,0.8735539453423642,4.107082888223125,3.206532909633905,3.4562313652590935
57,clnsp283_birds_121947_1_snr0.0_tl-26_fileid_49.wav,0.023822354,17.793425,15.7529745,2.9108855724334717,0.9270725026448894,3.6865983291725684,3.0660944406869053,3.5362663624558235
58,clnsp287_baby_416650_0_snr0.0_tl-34_fileid_241.wav,0.014409512,16.897635,15.417068,2.8852648735046387,0.9240276026286929,3.801095072357218,3.022271822264232,3.4661233008249206
59,clnsp291_vacuum_388017_1_snr0.0_tl-26_fileid_60.wav,0.039674614,8.434702,6.602073,2.0607519149780273,0.8139853093284808,3.8391816173766493,2.892741504490727,3.232839351345261
60,clnsp295_CnLQFM08y1U_snr6_tl-25_snr0.0_4.wav,0.060405288,2.5962088,2.4586174,1.5221266746520996,0.6360081318029417,3.8968696097230238,2.765398342373095,3.0527725143639484
61,clnsp297_breath_336530_0_snr0.0_tl-31_fileid_245.wav,0.017313242,16.388672,15.83312,2.4570088386535645,0.9219628685160516,4.0174051612905775,3.2242311392574394,3.5285173433233026
62,clnsp301_barking_166489_1_snr0.0_tl-21_fileid_26.wav,0.022971869,13.981065,13.296271,2.878241777420044,0.9244720417055485,4.039632387531576,3.1670483662293916,3.4050977162781852
63,clnsp305_baby_416655_0_snr0.0_tl-30_fileid_110.wav,0.021678364,14.79327,12.475803,2.5665485858917236,0.8895538775954391,4.019851098009892,3.172698898859757,3.473418296667494
64,clnsp307_barking_196127_0_snr0.0_tl-21_fileid_52.wav,0.029542418,14.341109,13.028591,2.652578353881836,0.9199388170455183,4.173141381644584,3.242365581882777,3.4564944159535207
65,clnsp30_birds_121947_2_snr0.0_tl-27_fileid_116.wav,0.029635146,16.922014,15.396437,2.519890546798706,0.9042565427922596,4.154035423277456,3.397819575772077,3.624555536268458
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_snr0.0_45.wav,0.084135465,8.683433,8.358532,1.5456982851028442,0.7012495712299782,3.8815150624342607,2.893086938849679,3.1870210995857
67,clnsp314_washer_246507_8_snr0.0_tl-23_fileid_289.wav,0.05519179,6.344227,5.807092,1.441303014755249,0.7629949174744102,3.6863655841289127,2.8218762382582967,3.1985592414574127
68,clnsp327_air_conditioner_371242_snr0.0_snr7_tl-21_fileid_8.wav,0.059085462,8.984466,7.3586974,1.72153639793396,0.7945387898809528,3.7634842988284527,2.43392641934604,2.7292037889025096
69,clnsp332_yrucOeXHbs0_snr12_tl-31_snr0.0_199.wav,0.054045815,6.595668,5.7875104,1.447020173072815,0.6546994657360666,4.055516457268621,2.7006002844946266,2.9485787251202034
70,clnsp339_chair_264157_0_snr0.0_tl-28_fileid_176.wav,0.024163414,15.884196,14.875495,2.761300802230835,0.851763895368284,3.8290329723802223,3.102994310140761,3.521731388312815
71,clnsp341_water_213280_2_snr0.0_tl-20_fileid_282.wav,0.0581411,10.700055,10.2343025,2.071333646774292,0.8666429807355435,4.1354304911252076,3.3976542904493354,3.631395886687916
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_snr0.0_180.wav,0.028635627,12.973704,11.38346,2.2005615234375,0.7889189014849987,4.017190385643852,2.889289557286427,3.210154721741071
73,clnsp352_clatter_noise_431472_snr0.0_debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.042141046,8.388104,8.000854,1.400446891784668,0.6082597651992105,3.832417828821625,2.348038500753252,2.643868446945752
74,clnsp353_bus_128120_5_snr0.0_tl-23_fileid_7.wav,0.0442868,12.694453,11.438051,2.0165646076202393,0.8279887649290787,3.7249714808153893,2.735589042420351,3.1049236953657733
75,clnsp355_bus_84241_5_snr0.0_tl-33_fileid_59.wav,0.024266416,9.106331,8.028278,1.577730417251587,0.7649450601707038,4.1273749450173645,3.0235063772528763,3.299084040267747
76,clnsp371_washer_400403_2_snr0.0_tl-21_fileid_288.wav,0.046728075,10.205547,8.707132,2.159949541091919,0.8619891085860292,3.854772401126244,2.955552738689154,3.2949476767990795
77,clnsp374_vacuum_195835_3_snr0.0_tl-25_fileid_205.wav,0.055158265,10.493543,9.645705,1.9058330059051514,0.8485065762189931,3.1095239447225724,2.7306539554565754,3.511325463015662
78,clnsp378_vacuum_154783_1_snr0.0_tl-32_fileid_283.wav,0.030417133,13.182677,10.634444,1.9160505533218384,0.8156607652668044,3.895413103409899,2.705625125029673,3.068798843148071
79,clnsp379_baby_416648_0_snr0.0_tl-29_fileid_136.wav,0.021588687,14.535661,13.730987,2.749013662338257,0.887997206648368,4.113561079158421,3.3000826550867752,3.572203489742007
80,clnsp380_drinking_water_445523_snr0.0_snr16_tl-20_fileid_69.wav,0.06238122,13.923482,12.449575,2.272047758102417,0.7583193692212143,3.809138483469111,2.9309021117904415,3.2680276151325667
81,clnsp383_babble_188218_15_snr0.0_tl-18_fileid_94.wav,0.06749482,6.94646,6.231866,1.5803639888763428,0.7139930238507608,2.7572440338496715,2.3147868251419794,3.0645413368686887
82,clnsp385_bus_109303_1_snr0.0_tl-28_fileid_247.wav,0.033024956,13.996809,13.021128,2.1751365661621094,0.8952202560077296,4.123008467661834,3.184035186276651,3.443430120197331
83,clnsp386_wind_130975_1_snr0.0_tl-23_fileid_232.wav,0.026917132,10.750355,8.33437,2.193805694580078,0.8080156166781465,3.9460573487731123,2.7881620738756316,3.041021864577114
84,clnsp387_wind_361414_0_snr0.0_tl-29_fileid_64.wav,0.008619113,22.406265,21.149298,3.511352062225342,0.9685469042086852,4.213782931337515,3.4454204576491088,3.690829882168132
85,clnsp393_chair_400385_0_snr0.0_tl-31_fileid_220.wav,0.013224646,16.656416,15.467291,2.7273998260498047,0.9645568868311395,4.155829998017161,3.344589625660996,3.591089251501246
86,clnsp395_bus_84241_0_snr0.0_tl-22_fileid_229.wav,0.047306724,12.419296,10.8971405,1.834330677986145,0.7302428666462601,3.987395430026793,2.875695301600772,3.1407174688019865
87,clnsp399_squeaky_213909_0_snr0.0_tl-30_fileid_181.wav,0.015255675,20.35974,19.960556,3.2738938331604004,0.9368833771022925,4.068599300520228,3.2773122045786174,3.5786257091134996
88,clnsp401_breath_336530_3_snr0.0_tl-28_fileid_163.wav,0.017439794,20.76782,18.151587,2.4125289916992188,0.9284359465467087,4.162373101496852,3.3823529347985186,3.623467418864949
89,clnsp414_pa_kcBIPQJM_snr5_snr0.0_fileid_145.wav,0.033834383,17.107344,15.861781,2.5538883209228516,0.9173344225742968,4.18297437336333,3.4628967946949323,3.667399094288349
90,clnsp426_air_conditioner_151977_snr0.0_snr3_tl-35_fileid_17.wav,0.026950805,8.742018,7.939055,1.5616061687469482,0.7533645292249583,3.8894036515246357,2.605858601831315,2.954543265105493
91,clnsp430_babble_188218_23_snr0.0_tl-22_fileid_280.wav,0.07387445,6.222057,4.967518,1.3630985021591187,0.686223602089478,3.457790063769433,2.0460729852632946,2.3653945820791917
92,clnsp433_baby_416671_0_snr0.0_tl-34_fileid_249.wav,0.016592441,14.257087,13.548391,2.8217108249664307,0.9029925456009873,4.132798744830521,3.2522191151223665,3.499439867015959
93,clnsp435_footsteps_324086_0_snr0.0_tl-23_fileid_223.wav,0.04855742,13.266425,12.665821,1.9931203126907349,0.8347425402940286,4.012697617638742,3.056990612953084,3.3412531589081986
94,clnsp439_washer_246507_4_snr0.0_tl-29_fileid_132.wav,0.041764446,9.008431,8.254523,1.3886641263961792,0.644157334539019,3.6546265631310275,2.3522137710152617,2.6730812273292544
95,clnsp448_squeaky_51165_0_snr0.0_tl-26_fileid_118.wav,0.051202226,6.7280254,6.2378926,1.496028184890747,0.6469619387804312,3.7260630607727006,2.2627272031744208,2.5732289252387566
96,clnsp44_wind_97396_2_snr0.0_tl-26_fileid_271.wav,0.028003354,11.127148,9.917958,2.1899540424346924,0.8648423331388979,3.9177246753539032,2.897224247733848,3.206216214801765
97,clnsp454_UhNx_8XfBZU_snr19_snr0.0_fileid_113.wav,0.039747395,14.280095,13.502424,2.733583927154541,0.9077246094610137,4.008511756497786,3.0916280745374114,3.362085654367725
98,clnsp461_bus_84241_6_snr0.0_tl-24_fileid_20.wav,0.051214777,10.702287,9.159426,1.7334208488464355,0.8116464250804011,3.5729531061554525,2.850969025587838,3.3009156469491523
99,clnsp46_dryer_output_83885_snr0.0_snr0_tl-31_fileid_67.wav,0.03315122,7.914814,7.4012246,1.537495493888855,0.745810602829624,4.039305043010729,3.1074193523781193,3.435566358432422
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_snr0.0_142.wav,0.08045674,7.4322333,7.0440655,1.5481430292129517,0.6895325309498075,3.6287404569916584,2.552267372072408,2.910659428727033
101,clnsp475_door_73622_0_snr0.0_tl-29_fileid_191.wav,0.022795305,18.42386,16.608707,3.3938097953796387,0.9312660456593158,4.164372427536641,3.341722407749536,3.5758434204587104
102,clnsp476_birds_413745_5_snr0.0_tl-21_fileid_291.wav,0.032806452,19.809784,18.609186,2.75761342048645,0.9364786986206168,3.9826812731275396,3.242034652486266,3.5676310242071327
103,clnsp47_fan_out_83867_snr0.0_snr4_tl-34_fileid_277.wav,0.028734896,10.273652,9.447607,1.530185341835022,0.7000527539546201,4.0015367691188795,2.891863898733888,3.203284861042746
104,clnsp480_baby_416664_0_snr0.0_tl-31_fileid_33.wav,0.021443125,15.462814,14.632854,2.597724199295044,0.9182121928105256,4.202259654175351,3.339377266628144,3.5704120215165247
105,clnsp487_vacuum_154783_0_snr0.0_tl-30_fileid_208.wav,0.032169066,13.582961,11.4834385,1.9117441177368164,0.8500787107382966,3.8473622301298853,2.8400415187195858,3.177547910178799
106,clnsp492_vacuum_195835_4_snr0.0_tl-33_fileid_264.wav,0.02755561,11.86106,10.921145,1.9919331073760986,0.8038542102785258,4.006329885588835,3.1016658334455087,3.4073579165196386
107,clnsp493_barking_208030_0_snr0.0_tl-26_fileid_42.wav,0.030275749,11.784545,11.020149,2.3763272762298584,0.8258230812748691,3.7680069987558715,2.7281656547316215,3.076432931282255
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_snr0.0_285.wav,0.043838654,11.536166,10.33175,1.670089602470398,0.7414181407196373,4.023181894887735,2.8983307229857296,3.1774112996190573
109,clnsp50_babble_188218_24_snr0.0_tl-29_fileid_255.wav,0.037360776,8.247969,7.7172422,1.4045770168304443,0.7188909313548876,3.8365034354424346,2.6455952166250247,2.9494271186234706
110,clnsp513_babble_188218_9_snr0.0_tl-21_fileid_287.wav,0.076763205,6.142109,5.43929,1.477780818939209,0.6932112574147783,3.27581464616439,2.278606829102815,2.7941948335299607
111,clnsp517_wind_112296_1_snr0.0_tl-30_fileid_165.wav,0.017260717,12.387127,11.955189,2.592193365097046,0.9104816993070426,3.5220203688666856,2.611907170726236,3.075065138425081
112,clnsp51_baby_416672_0_snr0.0_tl-22_fileid_167.wav,0.05813039,10.792202,9.724801,2.0611701011657715,0.8072697964336093,3.7242040263191143,2.7228069187305968,3.0868919940038184
113,clnsp524_train_181130_1_snr0.0_tl-18_fileid_169.wav,0.09156938,7.440727,6.8520646,1.5563461780548096,0.6915380683125066,3.3240766379552396,2.0626799824460385,2.431285959309299
114,clnsp528_baby_416669_0_snr0.0_tl-29_fileid_38.wav,0.028399156,11.840886,10.99847,2.190058946609497,0.8851138183248766,4.0911093207919675,3.2276630864423574,3.5064692574138188
115,clnsp52_amMeH4u6AO4_snr5_tl-18_snr0.0_19.wav,0.044774633,13.197015,11.833421,2.382730722427368,0.8931678073816638,4.021101419245161,2.9495808153682153,3.183201982515216
116,clnsp535_washer_460549_1_snr0.0_tl-35_fileid_102.wav,0.019156119,7.9825954,6.9392014,1.7936865091323853,0.8048412268553948,3.866857256204127,2.9843299152268004,3.386276357323805
117,clnsp54_door_119791_0_snr0.0_tl-18_fileid_76.wav,0.049300145,15.719083,14.217012,2.4844789505004883,0.9027869267205811,3.9288844360105273,3.195034610210617,3.5060757706387715
118,clnsp554_vacuum_159347_2_snr0.0_tl-24_fileid_261.wav,0.04611138,12.341639,11.118918,2.2650890350341797,0.8597200406943337,3.6379800651823784,2.6872579498534312,3.1021813800529916
119,clnsp572_fan_out_62635_snr0.0_snr5_tl-20_fileid_214.wav,0.048874594,15.95397,14.658802,2.6445982456207275,0.9100154934683408,4.120364877589969,3.22742178546991,3.444490851753254
120,clnsp574_footsteps_324086_1_snr0.0_tl-34_fileid_134.wav,0.02007114,14.650611,13.878771,2.3428337574005127,0.804115259337389,4.126688647660289,3.2300013853554206,3.485738550749925
121,clnsp577_typing_138283_2_snr0.0_tl-23_fileid_77.wav,0.02897158,14.3897505,12.622685,2.3690390586853027,0.8559838159143954,4.059038641563598,3.0756027527144734,3.3287583053751915
122,clnsp57_bus_84241_3_snr0.0_tl-30_fileid_300.wav,0.032394513,7.6816554,6.6074376,1.4731694459915161,0.7149427435150241,4.01508488029567,2.9109290921930757,3.225295631915018
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_snr0.0_14.wav,0.057479676,14.575581,13.031354,2.2470929622650146,0.8792319660860426,4.115492598813124,3.0821073498742058,3.3038305422171645
124,clnsp587_Unt_WsHPhfA_snr8_snr0.0_fileid_34.wav,0.040316977,9.367238,8.3884,1.6814643144607544,0.7737580311361377,3.9829271400515296,3.035112021087961,3.34604854106465
125,clnsp591_clatter_noise_166453_snr0.0_zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.031526405,11.13259,10.634562,2.2198312282562256,0.8255294154960309,4.1413449240940015,3.230925196599006,3.4645599839595924
126,clnsp592_birds_130501_1_snr0.0_tl-28_fileid_173.wav,0.02440312,21.011225,19.325138,2.790597677230835,0.9173156058936264,4.213058353789579,3.3586897775155533,3.5585876080618406
127,clnsp598_traffic_110381_0_snr0.0_tl-30_fileid_37.wav,0.034874134,10.92309,10.480206,1.7938289642333984,0.8065145278586265,3.7787144556763694,2.977702408466782,3.399270745224468
128,clnsp609_breath_336530_2_snr0.0_tl-30_fileid_5.wav,0.027994622,13.586487,13.166721,1.8933029174804688,0.862235641094162,3.8775304719513093,2.9303625463323892,3.286926026017235
129,clnsp610_11vO87xkSo8_snr3_tl-29_snr0.0_112.wav,0.0038145666,29.368296,23.112816,4.393435478210449,0.9929852963191688,4.204245943075594,3.442995745243573,3.6438162013917212
130,clnsp611_babble_188218_6_snr0.0_tl-33_fileid_161.wav,0.031754304,6.085473,5.209384,1.372578740119934,0.6472676452571212,3.803888498091597,2.318477483531904,2.6725222288974013
131,clnsp621_clatter_noise_194994_snr0.0_soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.011982764,9.246786,8.591142,2.073878526687622,0.830544486834086,3.920636422488429,2.8743418157176954,3.2450270177378555
132,clnsp622_baby_416680_0_snr0.0_tl-34_fileid_234.wav,0.019330967,15.125591,13.564206,2.099036931991577,0.8291718478678708,3.985452830012055,3.021459055107194,3.3518764664877625
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_snr0.0_54.wav,0.083938956,12.167474,10.455028,1.6449437141418457,0.7136695137006336,3.953872444495092,2.921074544775339,3.231771171117055
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_snr0.0_253.wav,0.046269007,8.107883,7.4913116,1.6093918085098267,0.7608921578024767,4.003988953994979,2.975844665756667,3.2166559294560595
135,clnsp627_footsteps_262591_2_snr0.0_tl-18_fileid_82.wav,0.07621389,11.400461,10.953513,1.5901553630828857,0.8103421997784221,3.8144197589271824,2.545884809579801,2.8296247713434513
136,clnsp628_water_147808_0_snr0.0_tl-33_fileid_53.wav,0.030671218,8.536253,7.593128,1.400614857673645,0.4903267515055049,3.9949674581443304,2.463426324824671,2.7495228135916507
137,clnsp62_birds_413745_6_snr0.0_tl-33_fileid_81.wav,0.016829973,18.734278,18.10627,2.5319669246673584,0.9151789277893818,3.8276275089409797,3.014100945545606,3.404200859151634
138,clnsp640_barking_196127_1_snr0.0_tl-19_fileid_218.wav,0.03541041,14.030274,12.711283,2.707014560699463,0.898812804869623,4.089214418977146,3.3006090308621836,3.544112323704203
139,clnsp642_atRfc2R9SdU_snr13_tl-33_snr0.0_206.wav,0.030427918,7.793234,6.8629174,1.6475110054016113,0.7318968143375915,3.8894942249226094,2.769766684270402,3.0935294902648325
140,clnsp644_barking_25887_0_snr0.0_tl-28_fileid_89.wav,0.01674905,12.614231,12.039374,2.577878713607788,0.9180284564963952,4.05503192399314,3.1498650274583455,3.4227808855875517
141,clnsp67_air_conditioner_151977_snr0.0_snr18_tl-23_fileid_80.wav,0.059297074,9.962883,8.912301,1.71403169631958,0.780650817155765,3.7945926992395442,2.482815964482086,2.758175546137607
142,clnsp71_babble_188218_26_snr0.0_tl-20_fileid_275.wav,0.050136503,8.843379,8.218072,1.6442086696624756,0.7838079200330893,3.7140677525225927,2.756506352026583,3.09231463014966
143,clnsp72_DMTAv9mw_x8_snr12_snr0.0_fileid_48.wav,0.0914744,11.943128,9.90834,1.940962553024292,0.7523719166279702,3.8712730430138365,2.3480913046686807,2.584460176678433
144,clnsp74_fan_out_56236_snr0.0_snr9_tl-28_fileid_210.wav,0.025596064,11.755831,9.522307,2.2957446575164795,0.8628211185084737,4.114391704099112,3.104128174010256,3.361576715836441
145,clnsp76_babble_188218_0_snr0.0_tl-28_fileid_117.wav,0.044608638,7.0898914,6.2179255,1.5011577606201172,0.6149515373263928,3.6022112702900113,2.638927625214975,3.0395980008431884
146,clnsp81_car_74675_2_snr0.0_tl-22_fileid_9.wav,0.052250464,7.450801,6.701094,1.6291825771331787,0.7640710611161273,3.4958575715912112,2.3540116338144386,2.6922006408198835
147,clnsp91_washer_400403_3_snr0.0_tl-30_fileid_228.wav,0.024647614,11.091169,10.161655,2.2607054710388184,0.8824310240064649,3.887094656220211,2.9598612558251514,3.277149115891569
148,clnsp93_bus_128120_1_snr0.0_tl-25_fileid_130.wav,0.038103398,14.806015,12.916362,2.011016845703125,0.7718684449927429,4.0871682128968745,3.094646897306869,3.332329964606275
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_snr0.0_43.wav,0.09244087,9.3073225,8.573324,1.5166401863098145,0.6386346391621827,3.7085055034017813,2.528430256470795,2.873486612811603


==> kd_icassp24-main/metric_results/snr/teacher_msdns5.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr5.0_tl-21_fileid_268.wav,0.06300162,10.832248,10.217744,1.6851102113723755,0.7700056290377482,3.894348701499718,2.9667697687782297,3.311104124611225
1,clnsp104_G3hs6PFniM0_snr4_tl-27_snr5.0_133.wav,0.021861324,13.835378,12.155321,2.128877639770508,0.893486855341334,4.0734264285527875,2.996387320771997,3.234518877102823
2,clnsp113_car_19980_0_snr5.0_tl-30_fileid_178.wav,0.037476268,12.357249,11.694948,2.2164247035980225,0.8447419086616929,4.118202744176637,3.137281650456227,3.3554357583743957
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_snr5.0_0.wav,0.023963366,11.021156,10.197998,2.712221622467041,0.8935992254008127,4.081305802373253,3.2740744710299543,3.5137754631400204
4,clnsp129_lJoaywrZPsU_snr0_tl-27_snr5.0_252.wav,0.03537535,12.11796,11.526583,1.9178640842437744,0.7767212053317005,3.8556178631797176,2.8260546208589297,3.165640037901448
5,clnsp146_baby_416657_0_snr5.0_tl-25_fileid_72.wav,0.019014297,15.845496,15.514917,2.993292808532715,0.9529405919962741,4.128297961495431,3.315704864426282,3.562888736868056
6,clnsp148_4AGxmFdExYc_snr0_tl-28_snr5.0_238.wav,0.009318382,21.180647,18.199203,3.4364824295043945,0.961590000771104,4.146687625590655,3.272394551560124,3.5188841164119857
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_snr5.0_58.wav,0.025534857,13.903355,13.008082,2.677889108657837,0.8650359142034204,4.114579993361817,3.1611897948603698,3.4038084063193708
8,clnsp153_bus_109303_3_snr5.0_tl-34_fileid_197.wav,0.0153401345,18.354876,17.931313,2.6577463150024414,0.9560492366017619,4.001808690235546,3.110126981252482,3.4377147074185856
9,clnsp155_oDyn0_Ti63Q_snr16_snr5.0_fileid_149.wav,0.0170346,16.208511,14.428619,2.652801752090454,0.8761458699802182,4.136423769611223,3.19036199784128,3.455647506174255
10,clnsp156_water_320289_2_snr5.0_tl-19_fileid_125.wav,0.069807045,13.168907,12.239357,1.7310516834259033,0.7968367283892832,3.9052097157536867,2.7146664977471087,3.0149328788855883
11,clnsp157_water_125964_2_snr5.0_tl-32_fileid_243.wav,0.038338162,15.77964,13.6126375,2.028231143951416,0.7750836429255218,3.98010072754552,2.7784957301853237,3.076822450103798
12,clnsp165_vacuum_273194_1_snr5.0_tl-30_fileid_156.wav,0.037593905,19.511728,16.457932,2.41264009475708,0.8811483904295361,4.084432632288807,3.038323168053413,3.2935438273733517
13,clnsp166_bus_128120_3_snr5.0_tl-27_fileid_16.wav,0.022300404,17.281967,15.518594,2.6613588333129883,0.9519776932078985,3.780483832006105,2.87543968650183,3.26542635611216
14,clnsp169_babble_188218_7_snr5.0_tl-19_fileid_21.wav,0.06195778,10.348491,10.037129,1.671689510345459,0.7845486559107134,3.97369897523586,2.902886153839441,3.1514304197673493
15,clnsp16_traffic_248091_1_snr5.0_tl-22_fileid_88.wav,0.05516208,12.676281,12.218711,2.1781325340270996,0.8616172277710277,3.504466878168123,2.957132013375673,3.486770765692952
16,clnsp176_chair_154380_0_snr5.0_tl-32_fileid_35.wav,0.026467217,11.328781,10.9455385,1.885298490524292,0.8485124646058061,4.046655021379791,3.03768795366453,3.3249087807611963
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_snr5.0_90.wav,0.029062929,12.518263,11.156496,2.320542573928833,0.8718602050378408,4.006716382202547,3.1292338935892423,3.4279526607052806
18,clnsp178_baby_416649_0_snr5.0_tl-32_fileid_127.wav,0.014428596,17.175922,16.050568,3.0402259826660156,0.9461508665037294,4.116052608246326,3.229789482462461,3.525381133225386
19,clnsp17_birds_413745_3_snr5.0_tl-23_fileid_44.wav,0.021309536,22.241125,21.217405,3.107999563217163,0.9438083497025616,4.103717275324537,3.3057687104774858,3.564923270004405
20,clnsp186_vacuum_353640_3_snr5.0_tl-27_fileid_192.wav,0.04184187,13.064098,12.257549,1.8149349689483643,0.7997182634433447,3.953730739672314,2.782263385457174,3.0804015788767853
21,clnsp192_air_conditioner_151977_snr5.0_snr11_tl-35_fileid_66.wav,0.016027126,12.032593,11.336472,2.075106382369995,0.8160417082554164,4.037223901883077,3.0383512956213186,3.342185793732396
22,clnsp194_barking_25887_3_snr5.0_tl-24_fileid_23.wav,0.015793534,15.899541,15.113078,3.251713275909424,0.9579954441617594,4.160998727878391,3.4338611880810066,3.6492561089148765
23,clnsp198_bus_56903_0_snr5.0_tl-32_fileid_101.wav,0.009809226,15.561819,14.028153,2.5654735565185547,0.9461246911252962,4.07141897141991,3.2135895908898,3.524291194613353
24,clnsp199_birds_413745_9_snr5.0_tl-31_fileid_47.wav,0.015669325,20.5144,19.403376,3.5323307514190674,0.9464574609240176,4.149336219579882,3.3468231632224272,3.5823277857331934
25,clnsp1_train_69005_1_snr5.0_tl-21_fileid_158.wav,0.051606808,11.382971,9.553511,2.1634833812713623,0.8458734263725546,4.081713426328122,3.159909008513119,3.396537550841255
26,clnsp200_TgjQN698XU8_snr4_tl-21_snr5.0_6.wav,0.06011204,17.255394,15.707924,1.852177619934082,0.8264747941727949,3.9587517066438007,2.818850926191726,3.106070569752841
27,clnsp204_birds_105003_1_snr5.0_tl-29_fileid_207.wav,0.022537949,19.784365,18.424524,2.683692455291748,0.9366981799104835,4.149816272268532,3.3531392021728488,3.61089628886721
28,clnsp205_wind_407027_1_snr5.0_tl-24_fileid_170.wav,0.021256972,16.452671,15.3191185,2.897629499435425,0.9128097889398913,4.103985070345705,2.9832176450123087,3.211873073926178
29,clnsp211_bus_128120_10_snr5.0_tl-22_fileid_107.wav,0.034647472,13.30932,11.07134,2.7084901332855225,0.9236081661962834,4.054205771608778,3.2940174528670196,3.565332275240415
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_snr5.0_250.wav,0.022712648,13.961158,13.549079,2.2690789699554443,0.8625119965526786,4.0797418732303115,3.17956428048047,3.4519535591148167
31,clnsp216_birds_105003_0_snr5.0_tl-27_fileid_143.wav,0.024887564,21.049194,19.572989,3.139627456665039,0.932905019718291,4.022307192936602,3.255031050422914,3.5492696869682705
32,clnsp217_birds_413745_1_snr5.0_tl-28_fileid_71.wav,0.013258956,22.435492,21.150583,3.146942138671875,0.9517200015592884,4.1988067556931155,3.407414387572906,3.628054500093684
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_snr5.0_274.wav,0.04874948,12.9859295,12.662049,2.339709997177124,0.8917150012307301,3.903903189806277,2.727664058003798,3.0060480058585215
34,clnsp219_wind_344887_0_snr5.0_tl-28_fileid_96.wav,0.017843265,11.692688,10.547438,2.4662067890167236,0.9136335275646598,4.049102815779845,3.016587666294099,3.281001769633776
35,clnsp225_washer_246507_10_snr5.0_tl-20_fileid_200.wav,0.06140344,10.886179,10.335882,1.843790888786316,0.7615776316057914,4.107734277026081,3.2595937393565144,3.492384316532951
36,clnsp228_vacuum_379760_1_snr5.0_tl-19_fileid_104.wav,0.023083767,18.385664,17.04372,2.69693660736084,0.9391997441060557,4.161828724257951,3.3465796698981785,3.5560467548031562
37,clnsp22_breath_21983_0_snr5.0_tl-18_fileid_50.wav,0.029803207,19.871746,19.340904,3.0850586891174316,0.9393631773565988,4.1288167761654675,3.3928083933949233,3.6560884898606925
38,clnsp233_traffic_423299_3_snr5.0_tl-20_fileid_139.wav,0.055133455,11.163245,10.716769,2.093234062194824,0.8135072598064,4.040852466991978,3.2727522250557293,3.5585725380282445
39,clnsp236_d11XSGiWtd0_snr10_tl-33_snr5.0_155.wav,0.019506378,12.758051,11.963871,2.1469995975494385,0.8306895262093409,4.124602215414745,3.115478500246816,3.385604674330119
40,clnsp238_washer_389769_1_snr5.0_tl-20_fileid_3.wav,0.048444975,12.959236,10.52542,2.3468141555786133,0.8524888936269095,3.959483343955874,2.9660130850422055,3.2422706935843233
41,clnsp241_washer_235366_2_snr5.0_tl-24_fileid_2.wav,0.062399346,10.210907,9.151999,1.6286534070968628,0.6986578380771478,3.475479597007839,2.5554876246493503,3.050380333355479
42,clnsp243_LU2DK53Oud4_snr1_tl-29_snr5.0_150.wav,0.01923913,14.590752,13.419891,2.4940457344055176,0.8959858430691214,4.044193245262232,2.7438979729965096,2.97184168718661
43,clnsp246_door_83878_0_snr5.0_tl-26_fileid_213.wav,0.020509489,16.272696,15.898348,2.7174508571624756,0.9043701741387503,4.209534173665148,3.430685716097811,3.656672159552976
44,clnsp247_birds_413745_4_snr5.0_tl-24_fileid_137.wav,0.023173712,20.527208,18.357866,3.277317523956299,0.9481704240490051,4.1763630877045985,3.3774071992443564,3.5961385046521848
45,clnsp250_vacuum_388017_2_snr5.0_tl-20_fileid_231.wav,0.039191313,13.840644,12.104419,2.869959831237793,0.887685782467328,3.959623550219164,3.018873620215204,3.334128336327737
46,clnsp257_vacuum_273194_2_snr5.0_tl-18_fileid_175.wav,0.071308784,19.053831,17.111872,2.589189291000366,0.891231230559384,4.128074299564766,3.228075390478441,3.450064284181242
47,clnsp25_babble_188218_21_snr5.0_tl-25_fileid_147.wav,0.033985678,12.277387,11.589919,1.9694039821624756,0.8589020090671947,3.775330674331201,2.681161826048283,3.0075851345446707
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_snr5.0_snr3_tl-31_fileid_290.wav,0.024917943,11.37699,10.934411,2.058320999145508,0.8313991519177562,3.832083391902745,2.9054755119008635,3.2792788574125935
49,clnsp266_washer_246507_1_snr5.0_tl-24_fileid_201.wav,0.04142197,13.300366,11.867027,1.944115161895752,0.8089340858251592,3.767129192721793,2.712185059066076,3.0693123518881436
50,clnsp267_wind_407022_1_snr5.0_tl-25_fileid_57.wav,0.023682978,16.315248,14.590291,2.4103939533233643,0.8697595870551469,4.10994324993598,3.2297843210943307,3.4846554711081996
51,clnsp268_wind_237324_0_snr5.0_tl-32_fileid_152.wav,0.008960536,17.377306,16.54463,3.2108616828918457,0.9690062226077791,4.1696169555555604,3.305862668229548,3.5508137140408773
52,clnsp269_wind_130975_2_snr5.0_tl-21_fileid_293.wav,0.020642795,13.295982,12.079045,2.67680025100708,0.9037506643856045,4.0726338965167965,3.1724920694857284,3.4323861969633076
53,clnsp273_birds_413745_0_snr5.0_tl-22_fileid_63.wav,0.025731156,19.403034,17.306047,2.714637041091919,0.9296900546100003,4.077023539935631,3.290252082184413,3.5518244139402944
54,clnsp279_wind_237324_2_snr5.0_tl-19_fileid_146.wav,0.02110786,15.31115,14.739846,2.9734129905700684,0.9619712567386502,4.131823011366482,3.3283755443636394,3.550111835519131
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_snr5.0_296.wav,0.059311498,11.598646,10.879089,1.9180426597595215,0.7605028252534388,4.087145662664041,3.0035491945934925,3.2345407465384737
56,clnsp281_vacuum_154783_2_snr5.0_tl-31_fileid_73.wav,0.027460301,12.7309675,12.021798,2.8121256828308105,0.9263865545082979,4.176925317311107,3.3606762898848817,3.5933738422069847
57,clnsp283_birds_121947_1_snr5.0_tl-26_fileid_49.wav,0.018682284,19.959871,17.473469,3.267878770828247,0.9518786966822104,3.9898881546368195,3.2687454487215697,3.603740166319658
58,clnsp287_baby_416650_0_snr5.0_tl-34_fileid_241.wav,0.011335413,18.895002,17.257658,3.2783989906311035,0.9436108598512011,3.9862561424378056,3.195709080272776,3.5465397055933794
59,clnsp291_vacuum_388017_1_snr5.0_tl-26_fileid_60.wav,0.029771188,11.351992,10.142453,2.446641683578491,0.8781065474187937,4.123888879086132,3.2512993663085905,3.498532930057159
60,clnsp295_CnLQFM08y1U_snr6_tl-25_snr5.0_4.wav,0.04530616,7.6878014,7.5205903,1.7601408958435059,0.7736465877215043,4.017788207202073,3.1697528798520893,3.4592104151542102
61,clnsp297_breath_336530_0_snr5.0_tl-31_fileid_245.wav,0.013321166,19.596348,18.463055,2.8343214988708496,0.9497620762905924,4.060782980808211,3.276209215022412,3.5621057963773275
62,clnsp301_barking_166489_1_snr5.0_tl-21_fileid_26.wav,0.018366426,15.471938,14.762364,3.20377779006958,0.9426446009998789,4.043235625890429,3.156363726500346,3.396338844307686
63,clnsp305_baby_416655_0_snr5.0_tl-30_fileid_110.wav,0.016769964,17.475098,15.621875,3.144470453262329,0.9257773412696103,4.115247252558743,3.275022645695234,3.5364288114760254
64,clnsp307_barking_196127_0_snr5.0_tl-21_fileid_52.wav,0.023609312,16.244633,14.826323,3.005143642425537,0.942599093257013,4.193373032130474,3.3003014398506423,3.500464394477692
65,clnsp30_birds_121947_2_snr5.0_tl-27_fileid_116.wav,0.02249952,18.879322,17.002474,2.9001224040985107,0.9309973899201327,4.175610023690845,3.4237489648339956,3.627581303006641
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_snr5.0_45.wav,0.06487532,12.179615,11.950258,1.9316245317459106,0.8166323897837612,4.120793323641537,3.199358698909659,3.4160227041638027
67,clnsp314_washer_246507_8_snr5.0_tl-23_fileid_289.wav,0.040337645,9.610045,9.171801,1.7827434539794922,0.8646548957240506,3.9606026909437526,3.0645642277952425,3.366241298993211
68,clnsp327_air_conditioner_371242_snr5.0_snr7_tl-21_fileid_8.wav,0.04403361,12.254752,10.836917,2.241896390914917,0.8760880249483964,3.9693679813348908,2.836665730644043,3.112145350366303
69,clnsp332_yrucOeXHbs0_snr12_tl-31_snr5.0_199.wav,0.041652616,10.518596,9.973588,1.871965765953064,0.7955594795872968,4.114794025642025,3.1127464432156478,3.3645764727934258
70,clnsp339_chair_264157_0_snr5.0_tl-28_fileid_176.wav,0.019898092,18.535645,17.431925,3.2325525283813477,0.9005239857213295,4.090271112200038,3.3043555035667715,3.5837579369736288
71,clnsp341_water_213280_2_snr5.0_tl-20_fileid_282.wav,0.047816277,13.4819765,12.897438,2.519423723220825,0.9085422656380738,4.170853827979517,3.478847768172031,3.6874904055693327
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_snr5.0_180.wav,0.022350863,15.95932,14.596189,2.609034776687622,0.8704925066452416,4.076228666617796,3.0761301148655664,3.362306257712141
73,clnsp352_clatter_noise_431472_snr5.0_debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.034513116,11.559712,11.294758,1.6047571897506714,0.7360715129496872,3.9496381676544337,2.775731096097464,3.096447540795501
74,clnsp353_bus_128120_5_snr5.0_tl-23_fileid_7.wav,0.033082,15.605472,14.426461,2.6640419960021973,0.8997569287387658,3.709347183558621,2.6088706530659254,2.9694669040610773
75,clnsp355_bus_84241_5_snr5.0_tl-33_fileid_59.wav,0.018288724,12.479333,11.484224,1.911571979522705,0.8483756434794612,4.093790163301498,3.161520323114329,3.4795261043742656
76,clnsp371_washer_400403_2_snr5.0_tl-21_fileid_288.wav,0.033759538,12.8817425,11.42052,2.7188169956207275,0.9126485576128128,3.8355055847026875,2.9715797314148524,3.2955715152952245
77,clnsp374_vacuum_195835_3_snr5.0_tl-25_fileid_205.wav,0.04274174,14.014474,13.158669,2.404172897338867,0.9047005013782443,3.5951371520010036,3.0693025005017667,3.587883624565615
78,clnsp378_vacuum_154783_1_snr5.0_tl-32_fileid_283.wav,0.024374858,14.701158,12.677696,2.4047317504882812,0.8798979956691769,3.9124150892616694,2.8938106814886755,3.2459150593348562
79,clnsp379_baby_416648_0_snr5.0_tl-29_fileid_136.wav,0.016915089,16.537315,15.589417,3.0998198986053467,0.9242536748692227,4.096883854211539,3.2848295557079643,3.565499473975902
80,clnsp380_drinking_water_445523_snr5.0_snr16_tl-20_fileid_69.wav,0.04953339,16.819098,15.41388,2.520601272583008,0.8221945783833339,3.8919552184419306,3.0338132883017246,3.346801385385217
81,clnsp383_babble_188218_15_snr5.0_tl-18_fileid_94.wav,0.049081936,11.483607,10.89231,2.190826416015625,0.8443207061692485,3.462567455550873,2.764911674859338,3.2094414822246278
82,clnsp385_bus_109303_1_snr5.0_tl-28_fileid_247.wav,0.02535002,17.168352,16.247482,2.594336748123169,0.946681488403538,4.119167602391101,3.23041305384406,3.495013003311354
83,clnsp386_wind_130975_1_snr5.0_tl-23_fileid_232.wav,0.020248652,13.6687155,11.637303,2.6438136100769043,0.8697276011097088,4.063833236978955,3.0453820398307445,3.279591355722518
84,clnsp387_wind_361414_0_snr5.0_tl-29_fileid_64.wav,0.0068219914,25.362473,23.730824,3.642589569091797,0.980934237854945,4.234486453003828,3.467952432668073,3.6991676373291043
85,clnsp393_chair_400385_0_snr5.0_tl-31_fileid_220.wav,0.009719782,18.39134,16.825281,3.0456225872039795,0.9761571341966583,4.093312654945556,3.2830335730663682,3.5563953888082227
86,clnsp395_bus_84241_0_snr5.0_tl-22_fileid_229.wav,0.035874467,15.65468,13.892307,2.349999189376831,0.8143987645021558,4.126591145764058,3.1576144451743096,3.3764606312861796
87,clnsp399_squeaky_213909_0_snr5.0_tl-30_fileid_181.wav,0.01145712,23.37546,22.78823,3.56390380859375,0.9612145696652662,3.9999701544981923,3.189430251429817,3.498758731934138
88,clnsp401_breath_336530_3_snr5.0_tl-28_fileid_163.wav,0.013821418,22.810183,19.24874,2.8008127212524414,0.9444948796481983,4.192760048551827,3.3950865311386713,3.618398874660502
89,clnsp414_pa_kcBIPQJM_snr5_snr5.0_fileid_145.wav,0.0250393,18.971973,17.753403,2.7871017456054688,0.9441728741638895,4.175264695871488,3.4471203131631025,3.658276256387856
90,clnsp426_air_conditioner_151977_snr5.0_snr3_tl-35_fileid_17.wav,0.020843642,12.622589,12.011891,2.0259339809417725,0.8594309979171113,4.041826600561165,2.917924520867753,3.21999420139408
91,clnsp430_babble_188218_23_snr5.0_tl-22_fileid_280.wav,0.051000897,10.582602,9.752355,2.000188112258911,0.8399872003480225,3.952145774166212,3.02752477475216,3.3214924436818607
92,clnsp433_baby_416671_0_snr5.0_tl-34_fileid_249.wav,0.012979367,16.238255,15.38151,3.1069209575653076,0.9309859410033634,4.141160604598589,3.273695486622473,3.5185012170328687
93,clnsp435_footsteps_324086_0_snr5.0_tl-23_fileid_223.wav,0.039620776,16.230019,15.731856,2.402735471725464,0.8970756349454679,3.9602890964061706,3.0247920626184963,3.3223959722837266
94,clnsp439_washer_246507_4_snr5.0_tl-29_fileid_132.wav,0.032084353,12.404503,11.617916,1.766921043395996,0.760919757255878,3.8687755533770947,2.875849321388637,3.194544686888035
95,clnsp448_squeaky_51165_0_snr5.0_tl-26_fileid_118.wav,0.03871823,10.888446,10.434169,2.0893068313598633,0.7883411983070878,3.9776753939273535,2.8675532282458778,3.1324533704951234
96,clnsp44_wind_97396_2_snr5.0_tl-26_fileid_271.wav,0.021201655,14.413807,13.207949,2.606980085372925,0.9158087868431252,3.933854467889974,3.0525400275272174,3.3787124956455457
97,clnsp454_UhNx_8XfBZU_snr19_snr5.0_fileid_113.wav,0.030536713,17.58349,16.783245,3.1889097690582275,0.94075708157814,4.0824422295465,3.2582779512019098,3.516152414869562
98,clnsp461_bus_84241_6_snr5.0_tl-24_fileid_20.wav,0.038721062,13.839717,12.5277195,2.171140670776367,0.8819491232146015,3.8447674349562746,3.0935436722076033,3.4671873341778845
99,clnsp46_dryer_output_83885_snr5.0_snr0_tl-31_fileid_67.wav,0.025788264,11.265901,10.896765,1.9083442687988281,0.8271130323845272,4.020747279530342,3.2155229013187903,3.5498609298486916
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_snr5.0_142.wav,0.062223073,11.179835,10.825406,2.035879135131836,0.8183659086958744,3.6975732242282175,3.0184911848063707,3.448058152546834
101,clnsp475_door_73622_0_snr5.0_tl-29_fileid_191.wav,0.018780824,20.144356,18.287613,3.7056732177734375,0.9529942619361597,4.188207408998462,3.371114677113472,3.5935370735141854
102,clnsp476_birds_413745_5_snr5.0_tl-21_fileid_291.wav,0.02564613,20.405031,19.436169,3.1136887073516846,0.9575384513274628,4.0367648271699,3.2414259868731725,3.5414071404328142
103,clnsp47_fan_out_83867_snr5.0_snr4_tl-34_fileid_277.wav,0.023510238,13.392871,12.555721,2.039144277572632,0.8157222561213193,4.069692125303378,3.0915709066166794,3.3896005183783213
104,clnsp480_baby_416664_0_snr5.0_tl-31_fileid_33.wav,0.016714964,17.717066,17.027113,2.9354865550994873,0.9449099666604955,4.197000703338202,3.3199279454128354,3.5409881349251107
105,clnsp487_vacuum_154783_0_snr5.0_tl-30_fileid_208.wav,0.025636395,15.992298,14.10895,2.4819185733795166,0.912481707331042,3.982575956888513,3.022190017767776,3.33561023776922
106,clnsp492_vacuum_195835_4_snr5.0_tl-33_fileid_264.wav,0.02313135,14.403311,13.434278,2.3535995483398438,0.8714750474329525,4.056570088006841,3.150707083404553,3.4294451219660353
107,clnsp493_barking_208030_0_snr5.0_tl-26_fileid_42.wav,0.024523359,13.930042,13.031972,2.6705069541931152,0.8730636436449343,3.9216281549412573,3.0796443708953114,3.4125222857246182
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_snr5.0_285.wav,0.036136113,14.983729,13.591714,2.2592413425445557,0.8462796714596884,4.034663975322073,2.98934942141827,3.2815652191459517
109,clnsp50_babble_188218_24_snr5.0_tl-29_fileid_255.wav,0.02734104,11.716246,11.34415,1.8883299827575684,0.8375161763569625,3.881058722467343,2.9056759717767457,3.21399872890664
110,clnsp513_babble_188218_9_snr5.0_tl-21_fileid_287.wav,0.053540226,10.943506,10.401961,2.0939977169036865,0.8365941903744017,3.857144005759082,2.9322500046020608,3.26036139252656
111,clnsp517_wind_112296_1_snr5.0_tl-30_fileid_165.wav,0.012826664,15.835059,15.51282,3.1089680194854736,0.9513801722118954,3.6923950635859963,2.8799068236321124,3.307765245528182
112,clnsp51_baby_416672_0_snr5.0_tl-22_fileid_167.wav,0.0443085,13.764249,12.638793,2.591707468032837,0.8750431306272136,3.7306225668575363,2.8760902318170505,3.2672994148341465
113,clnsp524_train_181130_1_snr5.0_tl-18_fileid_169.wav,0.0705709,11.30491,10.85297,2.141458034515381,0.8161725091497211,3.5068767091175608,2.7228937226365075,3.190399662567421
114,clnsp528_baby_416669_0_snr5.0_tl-29_fileid_38.wav,0.020782186,15.586871,14.879969,2.7939274311065674,0.927739081031664,3.9919587819890525,3.1539899831049314,3.458435267568175
115,clnsp52_amMeH4u6AO4_snr5_tl-18_snr5.0_19.wav,0.033518255,15.559691,13.855403,2.948435068130493,0.9342534269480485,4.125161109006446,3.1768844025361527,3.379783120529175
116,clnsp535_washer_460549_1_snr5.0_tl-35_fileid_102.wav,0.014265882,11.625735,10.393278,2.3727355003356934,0.8873448743138621,4.015928052325043,3.1408598082855823,3.479226000628577
117,clnsp54_door_119791_0_snr5.0_tl-18_fileid_76.wav,0.040373065,17.87147,16.196741,2.9082818031311035,0.9276229588822523,3.82940151903754,3.118608343079394,3.4596671925333538
118,clnsp554_vacuum_159347_2_snr5.0_tl-24_fileid_261.wav,0.036045153,15.930723,14.806565,2.830080032348633,0.9178390239106642,3.8606605204717477,2.9718831413789983,3.32223363605006
119,clnsp572_fan_out_62635_snr5.0_snr5_tl-20_fileid_214.wav,0.036118295,18.888536,17.150698,3.143089532852173,0.9518770863252098,4.1748298941370185,3.376089456886123,3.573074697082793
120,clnsp574_footsteps_324086_1_snr5.0_tl-34_fileid_134.wav,0.016328609,13.152682,12.609276,2.544011354446411,0.858499871987546,4.11296776087646,3.23311954760888,3.5061513190254976
121,clnsp577_typing_138283_2_snr5.0_tl-23_fileid_77.wav,0.022338418,16.633345,14.993852,2.8268067836761475,0.9017164748298541,4.071715729068511,3.1181528191889565,3.3711812899227858
122,clnsp57_bus_84241_3_snr5.0_tl-30_fileid_300.wav,0.023690706,10.837112,10.11177,1.9630473852157593,0.8528713521142146,4.081885543590106,3.1190634926643797,3.4209519951066536
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_snr5.0_14.wav,0.04536293,16.923323,15.527469,2.8457281589508057,0.92069367529497,4.1244132166099075,3.1866475915747503,3.4158433584117613
124,clnsp587_Unt_WsHPhfA_snr8_snr5.0_fileid_34.wav,0.030681685,12.952295,12.086643,2.176480293273926,0.8704806370802992,4.138250112065711,3.2890267307285086,3.539738936719381
125,clnsp591_clatter_noise_166453_snr5.0_zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.025100881,14.045045,13.348901,2.6089091300964355,0.882662626100863,4.150237274131282,3.2838130528994305,3.5213665854788183
126,clnsp592_birds_130501_1_snr5.0_tl-28_fileid_173.wav,0.018844347,22.614372,21.216215,3.07792067527771,0.9400877235207239,4.210116024649562,3.397731397278626,3.572445564183912
127,clnsp598_traffic_110381_0_snr5.0_tl-30_fileid_37.wav,0.026931731,14.602207,14.181125,2.331430196762085,0.8945987941092262,4.095077560146511,3.356560328948209,3.6559990335053465
128,clnsp609_breath_336530_2_snr5.0_tl-30_fileid_5.wav,0.02138616,16.884548,16.36717,2.3885958194732666,0.9170301819982835,4.057319729212364,3.141357683710175,3.4523005078329336
129,clnsp610_11vO87xkSo8_snr3_tl-29_snr5.0_112.wav,0.0033364939,29.440615,23.267776,4.411013603210449,0.9940986211261047,4.202181377294307,3.4380883114910237,3.6382570850551716
130,clnsp611_babble_188218_6_snr5.0_tl-33_fileid_161.wav,0.022691632,11.712981,10.765831,2.0286126136779785,0.8204741158486368,3.9838879932833953,2.8212383935124765,3.144681906201489
131,clnsp621_clatter_noise_194994_snr5.0_soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.009374741,12.481607,11.89007,2.627037763595581,0.8928920361072914,4.071619757250046,3.1030455715820393,3.425578072379349
132,clnsp622_baby_416680_0_snr5.0_tl-34_fileid_234.wav,0.015219049,17.331144,15.560328,2.5879766941070557,0.8823558532501949,3.984047925195827,3.09396441381293,3.4404350260167913
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_snr5.0_54.wav,0.07008555,14.990831,13.553966,2.004002332687378,0.8165407062265313,4.04124108944486,3.123287685553033,3.3929515754918977
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_snr5.0_253.wav,0.035275906,11.458343,10.766778,2.0530781745910645,0.8489047379899394,4.072583645219206,3.1458847862050203,3.381427617527638
135,clnsp627_footsteps_262591_2_snr5.0_tl-18_fileid_82.wav,0.062019866,14.540734,14.154871,1.8238085508346558,0.8703600103062387,4.0212970227056,2.9440908737471516,3.203655238178132
136,clnsp628_water_147808_0_snr5.0_tl-33_fileid_53.wav,0.025823938,11.543617,10.736067,1.5978145599365234,0.6469597401444845,3.990906725325276,2.6420674318644006,2.940876124296273
137,clnsp62_birds_413745_6_snr5.0_tl-33_fileid_81.wav,0.012742594,21.494041,20.76908,2.939037799835205,0.9421628715273099,3.9054870823920487,3.10067510829605,3.475315233386912
138,clnsp640_barking_196127_1_snr5.0_tl-19_fileid_218.wav,0.027711231,16.235228,14.843402,2.9882946014404297,0.9316679422535529,4.072172034273107,3.288559880539539,3.5464021030618618
139,clnsp642_atRfc2R9SdU_snr13_tl-33_snr5.0_206.wav,0.024090273,12.934224,12.042222,2.2378909587860107,0.8349283851152908,4.126235780609689,3.237806215595821,3.4848923921981094
140,clnsp644_barking_25887_0_snr5.0_tl-28_fileid_89.wav,0.012636792,14.913518,14.292116,3.156963586807251,0.9508614596139466,4.109775398730791,3.24664842304441,3.497274953173168
141,clnsp67_air_conditioner_151977_snr5.0_snr18_tl-23_fileid_80.wav,0.04593377,13.712223,12.885829,2.2804484367370605,0.8831684381964882,3.98928279699368,2.8636849103614184,3.1263746696697345
142,clnsp71_babble_188218_26_snr5.0_tl-20_fileid_275.wav,0.037507482,11.27523,10.634272,2.2532191276550293,0.8772470039494272,3.8467686044710625,2.8779040352449363,3.1746688265066663
143,clnsp72_DMTAv9mw_x8_snr12_snr5.0_fileid_48.wav,0.07596577,14.331191,12.506311,2.313865900039673,0.8434851170769039,4.020601233719166,2.7834285466560624,3.026633959678973
144,clnsp74_fan_out_56236_snr5.0_snr9_tl-28_fileid_210.wav,0.01898508,14.490592,12.581893,2.64243745803833,0.9064748391320342,4.159257250100068,3.2498759807867073,3.482392562921932
145,clnsp76_babble_188218_0_snr5.0_tl-28_fileid_117.wav,0.032011084,11.757526,11.000958,1.994634747505188,0.7878430498621783,3.5959613275552713,2.7911382920478993,3.262183083639282
146,clnsp81_car_74675_2_snr5.0_tl-22_fileid_9.wav,0.038125455,10.760821,10.159309,2.0760533809661865,0.8524502996841187,3.8574122810925315,2.9604161072769513,3.2749809960083347
147,clnsp91_washer_400403_3_snr5.0_tl-30_fileid_228.wav,0.018206926,13.835639,12.936605,2.7061655521392822,0.9204750653172575,3.964150195298112,3.141899096076798,3.4562548313001735
148,clnsp93_bus_128120_1_snr5.0_tl-25_fileid_130.wav,0.027895654,17.873852,16.441147,2.5115373134613037,0.8660285993550315,4.179597861951062,3.3067211887729773,3.5136209843805246
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_snr5.0_43.wav,0.07379185,12.69213,11.998557,1.9301390647888184,0.7635168992596504,3.9100696074158963,2.9500398732586235,3.275196435598658


==> kd_icassp24-main/metric_results/student62k_sup_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.087490186,6.0434365,5.2130117,1.2737091779708862,0.5512667565552897,3.56133413019537,2.221039365541616,2.5902352844729455
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.025528915,11.68181,9.162551,1.8526824712753296,0.8225579054196824,3.886712627600776,2.691455684989912,2.9663366640204414
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.01950181,20.354044,19.125246,2.9088566303253174,0.9515108450132355,4.188950764873128,3.3795794177308847,3.5919840859449637
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.0147005,16.440807,15.500367,2.9764411449432373,0.9441526632150146,3.467934148126742,3.0534772805104082,3.6221780946820514
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.04742906,6.917014,6.1297703,1.3826912641525269,0.5587759424052933,3.5856896999911325,2.008174846477845,2.348215667524485
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.017034048,15.031639,14.742984,2.6662023067474365,0.9298897903420233,3.9169320271067622,3.0897688050703294,3.434916773666925
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.015284844,15.976686,14.465583,2.397920608520508,0.8995610640710843,4.147081857190776,3.264623014360891,3.513461564814237
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.04542514,2.863416,2.7822986,1.4068946838378906,0.6623648729041047,3.4516151493889886,2.493157942501538,2.920512874010968
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.009652449,22.55325,21.384844,3.0262629985809326,0.9815902226899136,3.934908292382276,3.0124028459893513,3.365245196577317
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.011087387,17.815868,16.708088,2.7650814056396484,0.9041971604440247,4.088567455317054,3.262368035705451,3.5470829492455667
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.0816207,11.085588,9.527027,1.4770824909210205,0.6933072382846187,3.7237358394482225,2.2282025626130464,2.523937400320295
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.036899775,17.349922,13.840239,1.8237266540527344,0.7374540594620315,4.033054426386252,2.8705730475667477,3.1696949298357824
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.028500572,21.602377,18.773283,2.6496036052703857,0.9138264828362567,4.123223754961411,3.1232967079446556,3.3631657638927996
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.017701901,18.038744,16.11882,2.6750247478485107,0.9503433865169233,3.8755525674634272,2.909746433066718,3.262455690785677
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.036262713,17.207315,16.655436,2.3949122428894043,0.8987345343604217,3.885080204524084,3.0040085019884444,3.316101753071217
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.04313316,15.326705,14.92875,2.3684253692626953,0.8959008961962728,4.126484292409275,3.358457945730674,3.6029842273125574
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.013746066,20.3104,19.265009,2.628740072250366,0.9395220337205008,4.073885331503844,3.247567362752764,3.5352804385395693
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.029862527,12.030927,10.954011,2.081803798675537,0.8613279224417788,3.5822195270886055,2.687535152186817,3.12718650427965
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.00992894,20.28807,19.159378,3.043078899383545,0.9495436317017798,4.152613674879932,3.3045521259145376,3.5689457501653017
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.032692354,16.498737,15.98103,1.9088459014892578,0.8798348725809355,3.8535790067044973,3.1378422118713964,3.5004598345051443
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.05433471,9.076599,7.9736385,1.4236778020858765,0.6662876911195946,3.595698789377408,2.241607418043454,2.623331874842157
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.013257453,13.064795,12.263358,2.2954812049865723,0.8469670798587522,4.1031472265453015,3.251075016208157,3.5531233409998255
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.022081014,11.996466,11.67946,2.2302379608154297,0.9014240067501537,4.084842684603627,3.386996914748652,3.6504307518743877
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.015832406,8.234113,6.47294,1.4712767601013184,0.8041134173638964,3.7387984123239857,2.7170681869483104,3.1162910592223936
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.011414295,20.78043,19.841019,2.920945882797241,0.9372312587907393,4.148202291330273,3.403188141394548,3.652568412289681
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.031163007,16.974455,15.229977,2.632643699645996,0.9405186343687484,4.0744269683170025,3.283191541007725,3.534999155281121
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.068755195,15.222604,13.732924,1.542319893836975,0.7410015268612771,3.7137165732373525,2.6096753653740516,2.9958680930530788
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.02288855,17.77984,16.774845,2.0121891498565674,0.8925417161484316,4.143640995659926,3.331791727235678,3.5874990761109915
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.030274812,12.547193,11.011084,1.7841514348983765,0.7936301414583511,3.7846134605744437,2.661691206210913,2.9848512329868133
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.01647839,19.783371,18.077915,2.894190788269043,0.9767082894969598,4.0837148623727915,3.4458640617870526,3.7161623080360333
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.020510832,15.133064,14.671646,2.045508861541748,0.8525403616572818,4.022983488212409,3.129836998493085,3.4264772078865473
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.019636845,19.024862,18.08881,2.6595160961151123,0.9218497038024361,4.12306104066251,3.3692016454040754,3.6293636189259137
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.019512255,16.764235,16.069603,2.1259374618530273,0.878402649940622,4.147600132573734,3.3449400146173107,3.604508920280339
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.041564856,14.47906,14.0880165,2.337787389755249,0.8984494614150187,3.5862766069180574,2.494927977288353,2.935356421492081
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.016056063,12.608545,12.280939,2.2342073917388916,0.9138258164707966,4.051281685470591,2.9933939006980013,3.2517041808097495
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.044646487,14.11751,13.418784,2.226705551147461,0.8330658357529013,4.088314994387475,3.258590755635193,3.5097205425495
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.034278464,14.276899,12.825993,1.7513384819030762,0.8381185193128629,4.128015556063789,3.2811958711913074,3.530853442132607
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.047967203,12.721972,12.176098,1.8308193683624268,0.8748777237287949,3.8214445405439355,3.156742430277422,3.531562591113189
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.023233283,20.04724,18.528204,3.2711610794067383,0.9361813053424403,4.147921443037619,3.3491909453063964,3.578086978815165
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.019986453,12.676403,11.9697895,1.876514196395874,0.8363716478559956,3.8648397576353988,3.008032152202837,3.3768034412730445
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.036796074,15.5128565,13.133803,2.5165600776672363,0.8934191212229757,4.093918312540705,3.1723762386837184,3.4095789982587528
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.036303468,18.224855,16.027359,2.5172581672668457,0.8981391232508568,3.524421193179083,2.876178281223201,3.3473781402975904
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.028852953,8.91698,8.129763,1.5627820491790771,0.7382841215326624,3.8060328690646203,2.182102343056152,2.4046517071896836
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.015136555,19.87812,19.102139,3.0251615047454834,0.9366966520410354,4.191875003067805,3.444995780410948,3.678697820681813
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.019884653,19.53407,17.724754,2.744680881500244,0.9402180832427303,3.8160103676747443,3.1794517298941862,3.576820545910966
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.040918585,12.485931,11.362047,2.416829824447632,0.8610111967404779,3.749996029870009,2.8040048242287603,3.1782642566070423
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07960983,17.561117,15.307551,2.0488924980163574,0.8225570047259193,4.070741393818854,3.0908219095973433,3.351130419796719
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.04292083,9.427677,9.13345,1.5116822719573975,0.795299105364146,3.266857201115001,2.4185472233101097,2.9593500946047584
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.03153181,8.326712,7.7379513,1.4893888235092163,0.720467141613693,3.608672320796914,2.2985955457062603,2.681301941812966
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.030959994,15.604953,14.642734,2.298936367034912,0.8625540879632907,3.8852017024060883,3.0619459865659175,3.419978040741256
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.030723011,12.956297,11.489708,1.8666833639144897,0.7986999480971628,4.018013157174914,3.1802857019911523,3.4891960791164687
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.0064939926,15.278009,14.83065,3.0128369331359863,0.9581970444081056,4.185159540933975,3.358372321547222,3.5940276915565037
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.02013049,13.547878,12.555091,2.229743242263794,0.8944680226655267,4.1265637822611385,3.144693522528348,3.3723876391112273
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.033376757,16.261335,15.890282,2.0862538814544678,0.900195394092001,3.053605950509873,2.8069254405244797,3.524745171669005
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.017920887,17.665487,17.055742,2.7296903133392334,0.9614984220149762,4.103612501391383,3.2882961049341577,3.5269241270003824
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.05026294,14.1627,13.352376,2.1048614978790283,0.7963863749029502,3.9726488834049603,3.084435671821603,3.392032064898403
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.019956734,16.36584,15.552569,2.872907876968384,0.9546942232940233,4.160083855100021,3.3221847373700886,3.578227522172237
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.02414542,16.310688,14.406715,2.532397508621216,0.9030639605238049,3.913893275767074,3.2318718412552387,3.610026837513324
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.010318383,15.64734,14.635774,2.549860715866089,0.9123931225594012,3.5680290377509047,2.9638500300617263,3.5138455070340364
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.013945228,17.297474,16.169508,2.9499640464782715,0.9573877038367359,4.103047075834693,3.332403594974163,3.5889624533358058
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.046171553,10.460291,10.129292,1.6399449110031128,0.7304378506900434,3.951823035704516,3.0469359410270647,3.3460175769052185
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.019253043,15.810102,15.249992,2.1098265647888184,0.9116636835823321,3.9441015809130775,3.25561542242973,3.6004194511200853
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.016212096,17.986591,17.15965,3.0939443111419678,0.9426235159996518,3.925050301932907,3.084614534775924,3.383209935273049
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.014868356,17.79409,16.58228,2.6980879306793213,0.8950013672333146,3.9381755170249226,3.1702284815498647,3.511449199660279
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.023932932,15.423014,14.295353,2.7741951942443848,0.9221745142382103,4.022473501621605,3.216485510189631,3.5148332972643597
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.024513772,17.802973,16.27168,2.4235806465148926,0.9007572477430423,4.166222623014704,3.408105676885835,3.6292290409182826
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.04127749,18.138304,17.53029,2.281090497970581,0.907709017001537,4.129977934189939,3.3176273839096924,3.5436298857101427
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.039887853,9.210564,8.793394,1.8454744815826416,0.8486594176422251,3.591994000022971,2.950570682244273,3.399209350125499
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.04161828,12.372897,11.094051,2.127507209777832,0.870374868237003,3.8568176061005346,2.6698068763203575,2.9824208537191383
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.03109586,15.246325,14.620264,2.1920828819274902,0.8816801663733463,3.976926376706948,3.0767590754170633,3.3959430709569345
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.022775354,17.152899,16.262348,2.417182683944702,0.8338761187775195,3.641143292200777,3.0041306237282623,3.5281389561921563
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.035079204,17.604424,16.346151,2.868438959121704,0.93727613165179,4.195720049186402,3.5356497536580442,3.7329329941187166
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.016461397,18.284096,17.275614,2.676450252532959,0.9101501495867426,3.9738274155745463,3.0884810377602787,3.4289236436622748
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.01935091,19.777954,18.88723,2.2027361392974854,0.8811239369984729,3.930190789876356,2.9939328436179347,3.3235284885051963
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.020791598,17.801426,16.56703,3.101975202560425,0.9312827286804222,4.000014091783873,3.1258038943710327,3.413897690187321
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.026218947,7.39888,6.6115556,1.3433982133865356,0.6687285231391072,3.9566144779144397,2.7377759734575595,3.0705533801269436
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.03974727,8.47832,8.225946,1.984304428100586,0.8564363883483708,3.3397846410605507,2.673176758849982,3.2158587193546686
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.030330157,17.272358,15.867053,2.9697787761688232,0.942392299199319,3.8950158034390387,3.1986920863123243,3.563722366872806
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.02550568,14.43795,12.367222,1.9487910270690918,0.8309114960282644,3.9390399735013757,2.5808110075737307,2.918213031939129
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.015304018,17.673464,16.30284,2.695345878601074,0.8987013669300373,3.9743755479619995,3.2537499409712325,3.588416228180312
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.03144663,21.936821,19.813307,2.8654284477233887,0.9003929229078445,3.6876963589222207,2.931827810651529,3.329044838265028
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.059628107,9.089268,8.856563,1.6207932233810425,0.7789466769321918,2.5155955830884498,2.23677250619121,3.1136153709740664
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.029234564,15.929354,15.546289,2.3079774379730225,0.9410271466797702,3.7613528674045718,3.1414517766952046,3.549426657010198
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.0151653625,17.174541,16.126253,2.66727876663208,0.9029350321857079,4.160918642534087,3.14878862043491,3.3632493127358973
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.007789769,20.925735,19.608345,3.2967610359191895,0.9680028546788049,3.948357953113467,3.249347515339689,3.6303090891488914
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.008602125,17.596817,15.900786,2.9159228801727295,0.9738381008788679,3.9029833648049648,3.1688047596973536,3.5286119278707853
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.04172299,13.304427,11.902355,1.8063337802886963,0.7204621526475845,3.8997689374223077,2.8572542204383113,3.1434284019549477
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.009243973,24.059511,22.498535,3.564453125,0.9722814544750986,3.926166830481905,3.1250040573865454,3.4781975908661638
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.023265375,14.4548855,13.136695,1.7580006122589111,0.8799069574789655,4.115996932837073,3.3456286405920026,3.6045286532332352
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.026415683,15.217223,14.635777,2.484595537185669,0.9314706806276958,4.14240032799869,3.381906913874359,3.6189504734657287
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.025563195,9.185464,8.393182,1.5550942420959473,0.7566523864869648,3.941288505022743,2.5500314051583968,2.858547247961825
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.047859963,11.807729,11.42689,2.0044784545898438,0.8495682439538254,3.4727279738279124,2.78012108870116,3.280237678206969
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.008838112,17.69187,17.11053,3.2275240421295166,0.9363516143331765,4.065772436992347,3.2867975688497255,3.5863311031187597
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.05094654,12.262287,11.382972,1.7014718055725098,0.7825268046843321,3.848278917684678,2.8347067674663426,3.181824948279922
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.023216393,15.666836,14.683058,2.0877907276153564,0.8387744427756396,3.895493533077408,2.945461686823836,3.25752469169104
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.03735491,11.51352,11.120544,2.0062782764434814,0.7841162428822884,3.8120231280928802,2.7975004903319536,3.158622012468146
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.01503786,18.060745,17.269142,2.6362669467926025,0.9579376956030922,3.999847319973905,3.1935696081568445,3.514376476332771
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.016177254,23.727598,22.535017,3.3940091133117676,0.9648782955230774,3.986561875009798,3.324351286192794,3.660536981224371
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.03714639,13.727172,12.48513,2.022125005722046,0.8727863370614919,3.916714659959683,3.070913471253803,3.4001932888928272
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.03682388,5.810434,5.270493,1.2708072662353516,0.6791533713304585,3.8506987466885514,3.0546146894387745,3.4829413836809104
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.057070825,12.222011,11.70734,1.9672870635986328,0.8190587876435914,3.5310954273186375,2.8700557732892364,3.365938659915176
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.014007771,21.096191,19.642778,3.3198060989379883,0.9609668517192884,4.16779597932516,3.4133224247880807,3.6486746168661712
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.02836832,16.75634,16.125452,2.5116217136383057,0.9242269372386438,3.96335238943069,3.220296153289561,3.5569944107939215
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.028168771,11.203496,10.094456,1.5410828590393066,0.7358393346954966,3.9950188802998534,3.0507811511378415,3.4121810611672494
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.011305531,21.406868,20.566439,2.8944332599639893,0.9507032054039285,3.777382569097534,3.1473776371040088,3.5850039287365494
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.021854404,14.805127,12.705447,2.354687452316284,0.9206177732871771,3.949891999677079,2.990371131640646,3.3094779548601356
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.02487322,13.812654,12.660271,2.039905548095703,0.8262262200328098,3.9939487813101175,3.15141906885033,3.4749016605891256
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.017086212,16.12673,15.308679,2.6689486503601074,0.907287405676918,3.80819928848258,3.038279954829228,3.4335764476963653
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.025988339,19.143711,17.419104,2.4545340538024902,0.9057029398101202,4.145216518980939,3.204588465929546,3.4684012202752315
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.034470696,8.918205,8.585127,1.5046517848968506,0.7309461097642962,3.5747227071420915,2.5008592003128607,2.8668693749428193
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.030606724,17.57339,16.90139,2.744805097579956,0.9247448355951583,3.7876207848764682,3.0630225142108354,3.443490338213932
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.014614829,14.0051565,13.726045,2.301208734512329,0.9143505200091138,3.677371704517701,2.878126678351939,3.3274031546063165
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.033026185,16.272549,14.935067,2.7255828380584717,0.9009583588674043,3.663118999220506,2.930977261125756,3.374733760459767
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.072747365,10.762197,10.332195,1.8851470947265625,0.7965568616735795,3.395731398213187,2.2160835139513155,2.6170701718121854
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.016142113,17.704597,16.888592,2.8521676063537598,0.9450470045863129,3.9435710534187844,3.195258505719075,3.5410570138401103
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.03865621,12.572506,11.464483,2.1290907859802246,0.8864072460152305,4.130755978090818,3.1974390884331654,3.418754632368596
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.020117564,6.911108,6.1496134,1.6143004894256592,0.7571418863104636,3.556348740937969,2.817846399880643,3.3405567234871874
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.049071323,15.727241,14.429869,2.054455041885376,0.8525614309417013,3.7963393416624163,3.116140133713102,3.5127363461947323
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.037500825,14.621426,12.899094,2.281141757965088,0.8768926396169171,3.7253431896255034,2.8080922643183155,3.1990312527605766
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.04226799,15.280221,14.567362,2.6446521282196045,0.9293885363051579,3.8300553683022,3.1348957772242985,3.4802207878209015
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.0111018745,15.7738085,15.333812,2.739205837249756,0.8888958464046967,4.111537784667704,3.2492505678825614,3.527893306154937
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.022384256,14.769462,13.8702135,2.306229591369629,0.8677653551491785,4.055387383196655,3.1325106073989364,3.401658951923337
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.03297152,7.145846,6.359048,1.4815826416015625,0.7064677601887641,3.6475766979763096,2.6625850802459485,3.081870825057684
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.04155543,17.39865,16.236217,2.7501585483551025,0.9173012088975918,4.132467098584245,3.235620368969216,3.469701032173835
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.028185172,13.396498,11.957814,2.2095224857330322,0.865492389910083,3.966443600208356,3.1872768667283187,3.530641408952869
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.02280657,14.964159,14.173402,2.3742966651916504,0.8798345262875696,4.162159998480982,3.3236863905720955,3.5610884909051945
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.013288441,21.376682,20.35373,2.8487942218780518,0.9440561887056437,4.174406828669725,3.374556999183646,3.5827501397668184
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.013798405,21.644945,20.733784,2.881696939468384,0.9667058442733341,4.1865642565659344,3.5165537351793357,3.7589140117025446
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.03157047,14.969836,14.534935,1.9527885913848877,0.8518340928997616,3.839883492956049,3.157949906937601,3.5751676754592707
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0043973317,22.10294,19.99459,4.023344993591309,0.9823730457624015,4.1980425029593,3.4064902065629643,3.6009131468670104
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.025261465,11.072202,10.723235,1.6663122177124023,0.7955091229685143,3.3696574726105286,2.778801957329432,3.3705111202235276
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.0120058255,9.798481,9.6049385,1.923877239227295,0.8407020237846637,3.553267042429974,2.7258698231002807,3.2453174741258577
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.02267076,13.0465355,11.942477,1.6229021549224854,0.7727317518113289,3.577683822268972,2.9068721138279106,3.435536823790474
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.039109733,21.585619,20.212843,2.8564271926879883,0.9259087292874292,4.1675409172629445,3.3435585380573287,3.5651629896993136
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.03946334,9.041648,8.350026,1.617466926574707,0.7951289957747242,3.7346256227332617,2.6781568068627384,2.999779067219147
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.040941022,18.749247,18.100544,2.3076627254486084,0.9178708223368585,3.7125300788502784,2.788537948134715,3.1769081548139746
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.03678083,5.5865836,5.122139,1.3231990337371826,0.4458479267301,3.757154633089084,2.362147049595796,2.7048153268222848
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.009071449,16.418861,16.144686,2.682640552520752,0.9262070379528103,3.9232900489149083,3.149275477330983,3.513643890662916
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.016198555,20.771759,18.751677,3.27626895904541,0.9660260458971537,3.8219751889469444,3.169511059875392,3.537975096411902
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.018774876,17.252918,16.230362,2.356604814529419,0.8954666686468836,4.136145377670983,3.287693237261984,3.540210867266481
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.01558077,11.468568,11.319094,2.3717026710510254,0.9134242368689224,3.9519122740953323,3.1043168286316463,3.421312989064051
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.024691042,20.715519,19.520115,2.9514331817626953,0.9604439083677768,4.086551856606066,3.2135022348733004,3.466463936518821
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.049412534,8.779319,8.44811,1.6885415315628052,0.8171629058189299,3.2777702459134495,2.629922721661704,3.2023212828852357
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.059302136,18.351727,16.478449,2.649235486984253,0.8843368971581962,4.022332348602274,2.945346773152083,3.2135176181108527
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.017768975,14.593703,13.265817,2.365647554397583,0.9047558355570184,4.128110497244523,3.2682954785159444,3.5233421009201047
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.017461104,18.095356,17.924603,2.5871682167053223,0.9282477692714997,3.6099448543289387,2.8674757080922255,3.3140682135656565
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.017720042,19.373573,17.000349,3.0186703205108643,0.9541734396740672,4.073393111906561,3.29625175702111,3.5532103889211455
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.01487747,13.682244,13.254313,2.5967373847961426,0.9227233917847836,4.0149205408765,3.2363569708340876,3.529784316850677
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.015613485,22.77417,21.80135,2.874005079269409,0.9393501226212303,4.201185387042834,3.441952957936774,3.6440888481384746
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.06688596,13.796555,12.844754,1.9715709686279297,0.7672501172124239,3.8922750521807075,2.783567252156494,3.0790167344131176


==> kd_icassp24-main/metric_results/teacher_msdns.csv <==
,filename,psa,sdr,sisnr,pesq,estoi,dnsmos_bak,dnsmos_ovrl,dnsmos_sig
0,clnsp102_traffic_248091_3_snr0_tl-21_fileid_268.wav,0.0808678,7.280278,6.6489434,1.3674981594085693,0.6373380692041032,3.7423248427667497,2.6364728015357857,3.025158884924897
1,clnsp104_G3hs6PFniM0_snr4_tl-27_fileid_133.wav,0.023127537,13.204156,11.455761,2.0512938499450684,0.8789168630877828,4.029643114081836,2.93339414466214,3.1889677794923594
2,clnsp113_car_19980_0_snr18_tl-30_fileid_178.wav,0.018048095,20.991613,19.826239,3.2209246158599854,0.9642116244408352,4.188984633604973,3.385278250888204,3.6019408980214482
3,clnsp126_3Wjw0nadnM4_snr15_tl-22_fileid_0.wav,0.012357503,17.718193,16.138872,3.4399502277374268,0.964426531223443,4.093301120901451,3.362166007769718,3.5779690369075863
4,clnsp129_lJoaywrZPsU_snr0_tl-27_fileid_252.wav,0.045195602,8.386648,7.708472,1.4079289436340332,0.6150066168871526,3.711572723947916,2.1367124659714607,2.4469023533436265
5,clnsp146_baby_416657_0_snr9_tl-25_fileid_72.wav,0.014787592,18.236115,17.74479,3.2360167503356934,0.968783135122726,4.15963190659032,3.367152245251865,3.5952499277611736
6,clnsp148_4AGxmFdExYc_snr0_tl-28_fileid_238.wav,0.012409545,19.249908,17.028843,3.104949474334717,0.9491910478036413,4.130386720112529,3.227007172055616,3.4722762754799885
7,clnsp149_SjEWn2DhLDs_snr0_tl-23_fileid_58.wav,0.034526408,10.215875,9.468602,2.0691332817077637,0.7768936685296223,3.9783543417978384,2.98512494153196,3.273064605662691
8,clnsp153_bus_109303_3_snr13_tl-34_fileid_197.wav,0.0093763815,23.725214,22.52507,3.124305486679077,0.9865830993853465,4.035625342716892,3.165805242407173,3.473030441381965
9,clnsp155_oDyn0_Ti63Q_snr16_tl-35_fileid_149.wav,0.009283409,22.332651,20.62604,3.5451340675354004,0.9526143904537238,4.144326780484441,3.222134429715396,3.484441919517747
10,clnsp156_water_320289_2_snr3_tl-19_fileid_125.wav,0.07585724,11.944327,10.935794,1.6160225868225098,0.7550949340626606,3.872487678088718,2.626689388276555,2.9139353134040618
11,clnsp157_water_125964_2_snr9_tl-32_fileid_243.wav,0.032812335,18.097424,15.760589,2.2899792194366455,0.8284572879971692,4.027166264598133,2.8871975914769092,3.1632852771164033
12,clnsp165_vacuum_273194_1_snr14_tl-30_fileid_156.wav,0.026308134,23.181757,20.741577,3.0348660945892334,0.9506790551972724,4.138710346882354,3.207253153180111,3.450067312643548
13,clnsp166_bus_128120_3_snr10_tl-27_fileid_16.wav,0.016715672,20.511011,18.20181,3.0394015312194824,0.974107795666895,3.8256409636359416,2.9830643810435618,3.3624198539036296
14,clnsp169_babble_188218_7_snr15_tl-19_fileid_21.wav,0.03198334,18.112299,17.611605,2.8937911987304688,0.931062124015788,4.117453572520982,3.31270980870086,3.54225429909606
15,clnsp16_traffic_248091_1_snr11_tl-22_fileid_88.wav,0.039703403,17.072042,16.621777,2.8645551204681396,0.931882360720966,4.076794694936252,3.3626494743853828,3.625720609442004
16,clnsp176_chair_154380_0_snr19_tl-32_fileid_35.wav,0.011897281,21.613491,20.430449,2.9783036708831787,0.9638810262078158,4.16778796507958,3.3373089897931085,3.5714824808302708
17,clnsp177_0kuIP7fLNpM_snr6_tl-26_fileid_90.wav,0.02722811,13.104056,11.810677,2.435006856918335,0.884977859579902,4.034503091983672,3.1496934347450627,3.437665396796984
18,clnsp178_baby_416649_0_snr15_tl-32_fileid_127.wav,0.008491741,22.275534,21.186884,3.6559503078460693,0.9776334389652491,4.183550655347068,3.3426549221665076,3.595038523306947
19,clnsp17_birds_413745_3_snr2_tl-23_fileid_44.wav,0.025340011,20.62546,19.780416,2.749779224395752,0.9273540174260412,4.132571628787194,3.3492129570892364,3.6041534343587482
20,clnsp186_vacuum_353640_3_snr1_tl-27_fileid_192.wav,0.050509814,10.436502,9.541295,1.521876335144043,0.7114913451912189,3.9228150373422332,2.6236813856680445,2.915645788282753
21,clnsp192_air_conditioner_151977_3_snr11_tl-35_fileid_66.wav,0.011448805,15.936934,15.418923,2.721698045730591,0.9014062315526382,4.1858848849604495,3.355807758308193,3.6083577521916985
22,clnsp194_barking_25887_3_snr4_tl-24_fileid_23.wav,0.016745646,15.372167,14.620107,3.1622543334960938,0.9530676578112064,4.164022345297601,3.434398847745266,3.6463299964731157
23,clnsp198_bus_56903_0_snr0_tl-32_fileid_101.wav,0.012912609,12.361705,10.631671,2.1425693035125732,0.9063464681042782,3.851102948449804,2.9074189618834243,3.297263534880226
24,clnsp199_birds_413745_9_snr13_tl-31_fileid_47.wav,0.009260226,24.522568,22.323902,3.784120559692383,0.9697436683880016,4.182208048758113,3.415696408593826,3.638127954335319
25,clnsp1_train_69005_1_snr15_tl-21_fileid_158.wav,0.028319266,18.33816,16.035357,3.0607690811157227,0.9541147951602325,4.151841579995534,3.366473417774721,3.5890479846957937
26,clnsp200_TgjQN698XU8_snr4_tl-21_fileid_6.wav,0.061908778,16.55857,15.089935,1.7953405380249023,0.810665472387681,3.9502675465630803,2.791969902091303,3.0835105168085257
27,clnsp204_birds_105003_1_snr7_tl-29_fileid_207.wav,0.020262055,20.940447,19.395126,2.8370273113250732,0.9475547527960025,4.146106897520651,3.3363012502984093,3.589310934868985
28,clnsp205_wind_407027_1_snr1_tl-24_fileid_170.wav,0.026379345,14.132768,12.923034,2.419480562210083,0.8674044260688532,4.07271540414615,2.881247311722695,3.1081459308869426
29,clnsp211_bus_128120_10_snr19_tl-22_fileid_107.wav,0.013639005,21.319471,18.406775,3.525240182876587,0.9853195187826298,4.14259242895499,3.458757644353791,3.698424519192655
30,clnsp213_bhxP0WJ17ko_snr9_tl-33_fileid_250.wav,0.01883654,16.534447,16.148758,2.6125073432922363,0.902503658290507,4.082845891916251,3.2598928275390606,3.532265795348814
31,clnsp216_birds_105003_0_snr12_tl-27_fileid_143.wav,0.016696379,24.572731,22.312128,3.5376381874084473,0.9649569026883279,4.130075664522874,3.388084970260324,3.632376491726812
32,clnsp217_birds_413745_1_snr2_tl-28_fileid_71.wav,0.01560728,20.955145,19.890144,2.9869561195373535,0.9367739593992204,4.187594596656073,3.36901977032907,3.5980638483841583
33,clnsp218_ilTSWXPYT2U_snr10_tl-17_fileid_274.wav,0.036969118,16.563587,16.165884,2.902777671813965,0.93774602931122,3.932143366324235,2.966206970396102,3.275675765877392
34,clnsp219_wind_344887_0_snr10_tl-28_fileid_96.wav,0.013111312,14.774134,13.65706,2.9601337909698486,0.9493405473303684,4.192677838203695,3.25265722769879,3.4728844483900114
35,clnsp225_washer_246507_10_snr11_tl-20_fileid_200.wav,0.042552978,15.371963,14.479507,2.433213949203491,0.8641670592260737,4.126997143150368,3.3252722038967018,3.5549335292145914
36,clnsp228_vacuum_379760_1_snr1_tl-19_fileid_104.wav,0.028067613,16.553087,15.302285,2.3620147705078125,0.9134977852282204,4.150479362884837,3.2876325820734045,3.497520651492626
37,clnsp22_breath_21983_0_snr1_tl-18_fileid_50.wav,0.03468968,17.516506,17.058601,2.540332317352295,0.9211892578896188,4.064258008732491,3.26040076567249,3.540724665196716
38,clnsp233_traffic_423299_3_snr19_tl-20_fileid_139.wav,0.02283648,19.121342,17.919876,3.434051990509033,0.9467586428446014,4.133438362980171,3.341464849821984,3.5648872833360503
39,clnsp236_d11XSGiWtd0_snr10_tl-33_fileid_155.wav,0.015536114,15.954736,14.864873,2.599714517593384,0.8983334495171661,4.160774424927043,3.2689275101135244,3.5314632793846776
40,clnsp238_washer_389769_1_snr11_tl-20_fileid_3.wav,0.03390496,16.950117,14.541198,2.9658455848693848,0.9277693625099364,4.124768531873309,3.2379270870723507,3.473046223749769
41,clnsp241_washer_235366_2_snr17_tl-24_fileid_2.wav,0.033195343,19.004684,16.725729,2.8982043266296387,0.9207840002104903,4.015048472069705,3.048931092342251,3.3243718743687762
42,clnsp243_LU2DK53Oud4_snr1_tl-29_fileid_150.wav,0.024619393,11.859683,10.781576,2.0927116870880127,0.8326722540439996,3.9440359022890963,2.489875067913315,2.734032262177004
43,clnsp246_door_83878_0_snr15_tl-26_fileid_213.wav,0.013508043,22.09061,21.197899,3.369793176651001,0.9546034506702659,4.202138428281905,3.4659231888668955,3.696301563878531
44,clnsp247_birds_413745_4_snr12_tl-24_fileid_137.wav,0.015624415,24.271088,20.451,3.649488925933838,0.9738607803291911,4.151016096241287,3.407676091037079,3.6458468440937417
45,clnsp250_vacuum_388017_2_snr6_tl-20_fileid_231.wav,0.03690239,14.404982,12.758007,2.9796969890594482,0.8989184355378788,3.9781726680412612,3.0490098701168744,3.3582023129776446
46,clnsp257_vacuum_273194_2_snr4_tl-18_fileid_175.wav,0.07360824,18.579697,16.647036,2.4987144470214844,0.8828809705198514,4.123664835282936,3.2396998593787876,3.466063632264786
47,clnsp25_babble_188218_21_snr5_tl-25_fileid_147.wav,0.03396453,12.2789345,11.592088,1.9698736667633057,0.8589701591324751,3.776306975641015,2.6805547156364407,3.0066916668727317
48,clnsp263_uOZZEV1IcDI-copy_machine_426874_7_snr3_tl-31_fileid_290.wav,0.027950605,9.871068,9.498099,1.8170385360717773,0.7891817604611414,3.77286116534217,2.717059751712057,3.0887632346887113
49,clnsp266_washer_246507_1_snr12_tl-24_fileid_201.wav,0.027708987,17.837366,16.652044,2.536027669906616,0.9051367126879831,4.070808919326987,3.260777939096155,3.544422047950514
50,clnsp267_wind_407022_1_snr3_tl-25_fileid_57.wav,0.025976893,15.314758,13.637781,2.282958984375,0.8504976976903981,4.123766839724326,3.2119210600362793,3.455844478418813
51,clnsp268_wind_237324_0_snr14_tl-32_fileid_152.wav,0.0053654904,22.273533,20.807764,3.5424611568450928,0.9864760459274734,4.184336320790404,3.3330969576806093,3.5753236399853554
52,clnsp269_wind_130975_2_snr8_tl-21_fileid_293.wav,0.017302237,15.210469,14.141659,2.970197916030884,0.9331382060030496,4.146928546124185,3.250860600817631,3.479906557308722
53,clnsp273_birds_413745_0_snr6_tl-22_fileid_63.wav,0.024431253,19.672688,17.48918,2.770023822784424,0.934297647939008,4.078790774925963,3.30421656753905,3.565625768336995
54,clnsp279_wind_237324_2_snr12_tl-19_fileid_146.wav,0.014883229,19.39412,18.524502,3.436535596847534,0.9765717211106465,4.0954622719211,3.325353085723896,3.5638653684187114
55,clnsp27_GvaTLOWuCK8_snr10_tl-22_fileid_296.wav,0.046001617,15.135899,14.23195,2.4511678218841553,0.8615524203772963,4.10904527953225,3.183054649852587,3.4106391665607534
56,clnsp281_vacuum_154783_2_snr12_tl-31_fileid_73.wav,0.017994834,17.171679,16.317236,3.4036993980407715,0.9676384021517691,4.192188126464862,3.3760928079477357,3.607213959173436
57,clnsp283_birds_121947_1_snr2_tl-26_fileid_49.wav,0.021677792,18.647299,16.469429,3.054192304611206,0.9383548171673315,3.729080281061785,3.101192074866367,3.5586250227622815
58,clnsp287_baby_416650_0_snr12_tl-34_fileid_241.wav,0.008124406,21.44388,19.345442,3.675856113433838,0.9636228580902528,4.13301136339682,3.304518543265868,3.578405818506585
59,clnsp291_vacuum_388017_1_snr19_tl-26_fileid_60.wav,0.012372147,19.146603,17.40511,3.426384687423706,0.9674643029004226,4.152034417068092,3.36300401472062,3.586117054502953
60,clnsp295_CnLQFM08y1U_snr6_tl-25_fileid_4.wav,0.04264955,8.702125,8.518146,1.840198278427124,0.7949156137454824,4.054124486638081,3.219251054537564,3.4921163980461296
61,clnsp297_breath_336530_0_snr3_tl-31_fileid_245.wav,0.014748558,18.47803,17.591806,2.698943614959717,0.9401178144626405,4.010288911144961,3.224274431781738,3.532098227158462
62,clnsp301_barking_166489_1_snr12_tl-21_fileid_26.wav,0.013607697,18.198673,17.294867,3.632640838623047,0.9628006630089907,3.964006942190071,3.0842890120288335,3.3558087252171807
63,clnsp305_baby_416655_0_snr11_tl-30_fileid_110.wav,0.012133268,20.949667,19.144508,3.5891499519348145,0.9542328387688577,4.159300921520137,3.2921685842396022,3.529349017605381
64,clnsp307_barking_196127_0_snr8_tl-21_fileid_52.wav,0.020353766,17.69766,16.049143,3.2624669075012207,0.9547114262370884,4.197845205296685,3.313990895781815,3.516279155051063
65,clnsp30_birds_121947_2_snr6_tl-27_fileid_116.wav,0.021243148,19.244183,17.268026,2.9848477840423584,0.9353480218029326,4.152388660383051,3.4015988996032904,3.6133816353655575
66,clnsp312_Vi5bENnLJPs_snr15_tl-20_fileid_45.wav,0.038026012,18.929565,18.472319,2.724050521850586,0.9232002468695569,4.201656419843396,3.429165849418443,3.6158004443290634
67,clnsp314_washer_246507_8_snr6_tl-23_fileid_289.wav,0.03786228,10.3968115,9.899336,1.8694162368774414,0.8792423217672438,3.9775902406053154,3.1091070224874198,3.408250738857098
68,clnsp327_air_conditioner_371242_0_snr7_tl-21_fileid_8.wav,0.038882814,13.5743,12.195051,2.4328441619873047,0.8999744918672952,4.014803174371283,3.033852627700487,3.3268423276472707
69,clnsp332_yrucOeXHbs0_snr12_tl-31_fileid_199.wav,0.02858813,15.912917,15.319596,2.639951467514038,0.908139646584478,4.15283904017867,3.2506220168499937,3.4875942191253504
70,clnsp339_chair_264157_0_snr8_tl-28_fileid_176.wav,0.01775378,19.931732,18.79954,3.4286694526672363,0.919544747185954,4.1109261639066945,3.3370810489765543,3.608941718475582
71,clnsp341_water_213280_2_snr14_tl-20_fileid_282.wav,0.032182544,18.79918,17.777851,3.2912096977233887,0.9605043553309444,4.1877173639826735,3.5451686667913807,3.744389848091743
72,clnsp344_V8eEFcWaqoI_snr13_tl-35_fileid_180.wav,0.01445924,20.830027,19.706476,3.29019832611084,0.9456693937975497,4.1509428995897935,3.262496445711472,3.527420016404534
73,clnsp352_clatter_noise_431472__debsound__retro-bicycle-minsk-aist-20-ride-loop-rear-wheel_0_snr18_tl-33_fileid_166.wav,0.016469978,20.555935,19.868547,2.9421963691711426,0.9303480027765282,4.149845132959671,3.202522859012275,3.4501925768088006
74,clnsp353_bus_128120_5_snr14_tl-23_fileid_7.wav,0.01868896,20.939991,19.822718,3.5025246143341064,0.9657054655881923,4.054002782231416,3.117376709596226,3.392747290327747
75,clnsp355_bus_84241_5_snr1_tl-33_fileid_59.wav,0.022961162,9.82667,8.7739525,1.647205114364624,0.7848440603117248,4.138860846776934,3.0604562091465697,3.333279177741411
76,clnsp371_washer_400403_2_snr6_tl-21_fileid_288.wav,0.031577624,13.4344015,11.951081,2.8007113933563232,0.9204687903171399,3.8237100668168136,2.977656625843372,3.303272963604593
77,clnsp374_vacuum_195835_3_snr12_tl-25_fileid_205.wav,0.028584097,18.383781,17.609592,3.2437727451324463,0.9580495131916377,3.985493579437418,3.309409272567082,3.641116615062591
78,clnsp378_vacuum_154783_1_snr6_tl-32_fileid_283.wav,0.023307554,15.024593,13.105557,2.509479284286499,0.8896122872958454,3.9506521121847804,2.917120880014965,3.2599723929618913
79,clnsp379_baby_416648_0_snr10_tl-29_fileid_136.wav,0.013072821,18.540838,17.45012,3.419142007827759,0.9486581597265312,4.173084483172074,3.364115459706295,3.6139703806807537
80,clnsp380_drinking_water_445523_0_snr16_tl-20_fileid_69.wav,0.02741549,23.408539,21.72532,3.416569709777832,0.9379228292936655,4.069452565671702,3.1929563330750437,3.436516920641914
81,clnsp383_babble_188218_15_snr6_tl-18_fileid_94.wav,0.046207763,12.3578415,11.780552,2.326547622680664,0.8602991262006219,3.5262771485878,2.8248346444077725,3.2376384328663983
82,clnsp385_bus_109303_1_snr6_tl-28_fileid_247.wav,0.023995945,17.837353,16.902243,2.673454761505127,0.9534011587828,4.116266251804713,3.245017183636226,3.514635381954014
83,clnsp386_wind_130975_1_snr14_tl-23_fileid_232.wav,0.012232584,19.344828,17.845943,3.3833348751068115,0.9448580847052765,4.172348462137465,3.2699734023387146,3.470678659032927
84,clnsp387_wind_361414_0_snr5_tl-29_fileid_64.wav,0.0068226242,25.359306,23.727673,3.642308473587036,0.9809341279701664,4.234658701709355,3.4679728722530925,3.699050164526459
85,clnsp393_chair_400385_0_snr9_tl-31_fileid_220.wav,0.007686437,19.431814,17.564314,3.239461898803711,0.982522387819573,4.054584692869856,3.2666859490506868,3.5621667330506077
86,clnsp395_bus_84241_0_snr4_tl-22_fileid_229.wav,0.037906323,15.008164,13.272112,2.2445566654205322,0.799136582325555,4.121391407175504,3.1279318946556693,3.3403021404108593
87,clnsp399_squeaky_213909_0_snr10_tl-30_fileid_181.wav,0.008718495,26.704565,25.615389,3.7431867122650146,0.9800445586874382,4.081416095022349,3.25008315172848,3.5362928025191818
88,clnsp401_breath_336530_3_snr1_tl-28_fileid_163.wav,0.016725931,21.167944,18.386822,2.461313009262085,0.9324253142231989,4.189483896864463,3.409007205770563,3.6338593345067425
89,clnsp414_pa_kcBIPQJM_snr5_tl-23_fileid_145.wav,0.025039848,18.971746,17.753183,2.7870590686798096,0.9441724425873509,4.175276894029933,3.447146088043296,3.6582911853236437
90,clnsp426_air_conditioner_151977_1_snr3_tl-35_fileid_17.wav,0.02307686,11.104637,10.428555,1.835679292678833,0.824323343833699,4.039356407949931,2.9948902338510353,3.299039417067771
91,clnsp430_babble_188218_23_snr8_tl-22_fileid_280.wav,0.04209691,12.960142,12.175127,2.5543696880340576,0.8933727437392389,4.032221815267474,3.1325099975689694,3.396918799715032
92,clnsp433_baby_416671_0_snr14_tl-34_fileid_249.wav,0.0078451345,19.5844,18.60693,3.5793569087982178,0.9649913832006709,4.162804911716043,3.338290268929327,3.5838944334338985
93,clnsp435_footsteps_324086_0_snr1_tl-23_fileid_223.wav,0.046840742,13.868126,13.293938,2.0816855430603027,0.8489231095647836,4.00168009114731,3.056015172602685,3.344557134989862
94,clnsp439_washer_246507_4_snr12_tl-29_fileid_132.wav,0.021246502,17.155943,16.383074,2.4460747241973877,0.8901701283502707,4.068462517142155,3.157794501690537,3.4141706710415756
95,clnsp448_squeaky_51165_0_snr8_tl-26_fileid_118.wav,0.03271831,13.087391,12.608097,2.4743268489837646,0.8466120249165728,4.098083815970523,3.1112872326113723,3.3453728732716494
96,clnsp44_wind_97396_2_snr14_tl-26_fileid_271.wav,0.012831114,20.113873,18.534096,3.2740366458892822,0.9660930077504993,4.172183071677555,3.3797329312874496,3.6061798316957367
97,clnsp454_UhNx_8XfBZU_snr19_tl-24_fileid_113.wav,0.013682084,26.230995,24.642357,4.018151760101318,0.984579854249793,4.096209987096839,3.3752572790862487,3.6373368334988836
98,clnsp461_bus_84241_6_snr7_tl-24_fileid_20.wav,0.034272905,15.1776085,13.862346,2.3757081031799316,0.9054862084527496,3.91312588964814,3.2078950508734962,3.562478903181761
99,clnsp46_dryer_output_83885_2_snr0_tl-31_fileid_67.wav,0.03315923,7.9107227,7.396725,1.5369362831115723,0.7456195399239897,4.038784038048433,3.106020659037117,3.434642398498464
100,clnsp470_8TQfuL-u2rA_snr8_tl-21_fileid_142.wav,0.05259636,13.212576,12.801314,2.361788034439087,0.8597175928310802,3.503849406512476,2.989351176108506,3.530812805449112
101,clnsp475_door_73622_0_snr16_tl-29_fileid_191.wav,0.011837239,24.166264,21.553915,4.099010467529297,0.9789191623415855,4.200615579030785,3.3893761808877354,3.606447962810739
102,clnsp476_birds_413745_5_snr6_tl-21_fileid_291.wav,0.024292357,20.399038,19.486858,3.1013667583465576,0.9610920098655222,3.991226731714832,3.2077944433763674,3.5290264040957156
103,clnsp47_fan_out_83867_5_snr4_tl-34_fileid_277.wav,0.02452634,12.750334,11.921642,1.9066083431243896,0.79649335222439,4.0505931180607355,3.0392421362794626,3.335986445073859
104,clnsp480_baby_416664_0_snr16_tl-31_fileid_33.wav,0.009499443,23.443758,22.328665,3.533111810684204,0.9786097857755127,4.202688151844281,3.4019032307086476,3.6085493176863634
105,clnsp487_vacuum_154783_0_snr11_tl-30_fileid_208.wav,0.01917857,19.022648,17.508553,3.1082863807678223,0.9571122031668353,4.11194682607027,3.2236487684640034,3.4794291487194444
106,clnsp492_vacuum_195835_4_snr7_tl-33_fileid_264.wav,0.021349162,15.451749,14.469328,2.491255521774292,0.8899166622471477,4.049086898265731,3.1597919279283273,3.451037421580125
107,clnsp493_barking_208030_0_snr17_tl-26_fileid_42.wav,0.013591538,19.52062,18.001389,3.430572032928467,0.947826741554102,3.855631547596299,3.0642116797885346,3.423503139509554
108,clnsp502_s8-7-XXSGvQ_snr13_tl-32_fileid_285.wav,0.024792789,20.175705,18.216251,2.95180082321167,0.9405214097541866,4.168599817589133,3.2237656659685943,3.463147622081522
109,clnsp50_babble_188218_24_snr4_tl-29_fileid_255.wav,0.029014705,11.042366,10.641237,1.7913601398468018,0.8180636482987185,3.7418603340678,2.7638837374102687,3.114759308476191
110,clnsp513_babble_188218_9_snr15_tl-21_fileid_287.wav,0.02743888,18.601433,17.783932,3.2730960845947266,0.9516745532807142,4.006371568723164,3.2126222968061993,3.524291062203555
111,clnsp517_wind_112296_1_snr6_tl-30_fileid_165.wav,0.011938597,16.554993,16.249931,3.1948680877685547,0.957201830730402,3.726815591989671,2.945431302152375,3.3622732260930706
112,clnsp51_baby_416672_0_snr11_tl-22_fileid_167.wav,0.030834079,17.283842,15.792801,3.0626649856567383,0.9223836664330701,3.7875907169365064,2.992950477279204,3.381437011807854
113,clnsp524_train_181130_1_snr6_tl-18_fileid_169.wav,0.06700633,12.043789,11.5969,2.2698135375976562,0.8348663829889428,3.5275132032735774,2.74427317743011,3.2039772736284626
114,clnsp528_baby_416669_0_snr12_tl-29_fileid_38.wav,0.013976497,19.224483,18.099781,3.3128268718719482,0.9622634596658257,4.1404243718420375,3.327490712347714,3.5703183347298166
115,clnsp52_amMeH4u6AO4_snr5_tl-18_fileid_19.wav,0.03354882,15.558668,13.854654,2.948317766189575,0.9342443050778353,4.125544358207763,3.1767394541474294,3.3793501765242557
116,clnsp535_washer_460549_1_snr2_tl-35_fileid_102.wav,0.01710783,9.439978,8.324783,1.9866085052490234,0.8426490193846246,4.021645346447216,3.1397418344645884,3.482288575254142
117,clnsp54_door_119791_0_snr5_tl-18_fileid_76.wav,0.040361274,17.872034,16.197313,2.908730983734131,0.9276300376163591,3.831038219651049,3.1188536912365024,3.459323043788366
118,clnsp554_vacuum_159347_2_snr6_tl-24_fileid_261.wav,0.034443248,16.588243,15.472582,2.9215235710144043,0.9260470429009073,3.881525711648833,3.014482314296888,3.361606597559807
119,clnsp572_fan_out_62635_0_snr5_tl-20_fileid_214.wav,0.036144197,18.886974,17.149406,3.142723321914673,0.9518572261506597,4.174770285858408,3.3759859906785583,3.573003058032917
120,clnsp574_footsteps_324086_1_snr15_tl-34_fileid_134.wav,0.009836927,23.045893,21.258123,3.266367197036743,0.9366701043130918,4.151649112753091,3.351223000215601,3.617076945629942
121,clnsp577_typing_138283_2_snr8_tl-23_fileid_77.wav,0.018937161,18.16431,16.553747,3.0569920539855957,0.9224565272104394,4.084059877075809,3.1142078727465248,3.36116321382769
122,clnsp57_bus_84241_3_snr2_tl-30_fileid_300.wav,0.02835888,8.914744,7.9881387,1.6179065704345703,0.7759600166727523,4.025491037231734,2.936882761399861,3.2583707961025388
123,clnsp585_-ozcHS8vKhU_snr8_tl-23_fileid_14.wav,0.03866567,18.425842,17.02314,3.18570876121521,0.9435430006550225,4.131955667573447,3.214516230864155,3.4383017709740793
124,clnsp587_Unt_WsHPhfA_snr8_tl-30_fileid_34.wav,0.02593083,15.146169,14.354447,2.49534010887146,0.9094409040309017,4.100622813597016,3.2546245916680765,3.5337950811882406
125,clnsp591_clatter_noise_166453__zabuhailo__metalworking-hammer-5_5_snr9_tl-27_fileid_105.wav,0.020977616,16.301327,15.273794,2.837815523147583,0.913889776195878,4.146455515434829,3.2911460322955444,3.537255431590876
126,clnsp592_birds_130501_1_snr15_tl-28_fileid_173.wav,0.010926399,26.460812,24.128164,3.6716649532318115,0.9718650855983477,4.192769160389284,3.368766327680258,3.5622777101695133
127,clnsp598_traffic_110381_0_snr18_tl-30_fileid_37.wav,0.012272482,23.632118,22.83419,3.212477207183838,0.97709755113012,4.236391059847341,3.569870867312256,3.7799122096416964
128,clnsp609_breath_336530_2_snr3_tl-30_fileid_5.wav,0.024014385,15.489454,15.021404,2.1673333644866943,0.8975149392116479,4.040735034652173,3.0916135508951728,3.401545605381059
129,clnsp610_11vO87xkSo8_snr3_tl-29_fileid_112.wav,0.0034480456,29.35242,23.197956,4.406187534332275,0.9936727426007099,4.203127666559413,3.444036721453523,3.6446391859989853
130,clnsp611_babble_188218_6_snr8_tl-33_fileid_161.wav,0.018832779,14.105968,13.188404,2.4157676696777344,0.8800864925668753,3.964678394599974,3.0003103011528776,3.3332673896679528
131,clnsp621_clatter_noise_194994__soundmary__metalic-squeeks-and-clunks_0_snr5_tl-35_fileid_221.wav,0.00932087,12.485153,11.893555,2.630589008331299,0.8931199095336615,4.070098139171548,3.1024309938595427,3.4256476044776005
132,clnsp622_baby_416680_0_snr2_tl-34_fileid_234.wav,0.017538583,15.997128,14.374851,2.303382635116577,0.8513664304058524,4.0411241838440155,3.1015555632402636,3.4210039486501915
133,clnsp624_XrrtrRz1A2Q_snr19_tl-22_fileid_54.wav,0.036339425,22.70947,21.534527,3.1988956928253174,0.9514208928400265,4.17192061238954,3.3650230879372804,3.5823231720704536
134,clnsp626_BVu4HrPCEXM_snr5_tl-27_fileid_253.wav,0.035248876,11.460503,10.768907,2.054260730743408,0.8490189062618102,4.072597076717693,3.146530241953975,3.382192403518045
135,clnsp627_footsteps_262591_2_snr15_tl-18_fileid_82.wav,0.03858437,20.349785,19.78392,2.5499682426452637,0.938884518596614,4.0595307161766305,3.149332936676961,3.3921668874467485
136,clnsp628_water_147808_0_snr1_tl-33_fileid_53.wav,0.029640498,9.188067,8.258098,1.4320530891418457,0.5232994711784947,3.9803909245194804,2.4687761415783753,2.755715828277843
137,clnsp62_birds_413745_6_snr14_tl-33_fileid_81.wav,0.007240186,25.599434,24.730349,3.383167266845703,0.9692154671834295,3.910097588560096,3.1132570870561564,3.4915287040013965
138,clnsp640_barking_196127_1_snr19_tl-19_fileid_218.wav,0.01379302,22.130503,19.13091,3.727247953414917,0.975262110751982,4.087192129169215,3.3304095285869773,3.590377892351811
139,clnsp642_atRfc2R9SdU_snr13_tl-33_fileid_206.wav,0.016769227,18.399216,17.381737,2.9030041694641113,0.9279791846402288,4.167579562728434,3.3352394995065744,3.5682404481797114
140,clnsp644_barking_25887_0_snr5_tl-28_fileid_89.wav,0.012640616,14.909562,14.288213,3.1563100814819336,0.9508232527273577,4.108782890650895,3.2457621733151933,3.4967334712886418
141,clnsp67_air_conditioner_151977_0_snr18_tl-23_fileid_80.wav,0.022289861,22.697853,21.855343,3.4408233165740967,0.9771443728057324,4.13197464742252,3.202709105683521,3.4130485274613784
142,clnsp71_babble_188218_26_snr4_tl-20_fileid_275.wav,0.039791726,10.756516,10.114467,2.092017650604248,0.8581492108670189,3.853433325301621,2.875639727503121,3.1715989219944984
143,clnsp72_DMTAv9mw_x8_snr12_tl-18_fileid_48.wav,0.055920526,17.479185,16.159298,2.9569942951202393,0.9230007720109218,4.048464241429435,2.9747670466180094,3.2157993390216224
144,clnsp74_fan_out_56236_0_snr9_tl-28_fileid_210.wav,0.014727105,16.969488,15.178814,2.976071357727051,0.9376456436325381,4.162288613425755,3.3051170836435224,3.5297437883634712
145,clnsp76_babble_188218_0_snr18_tl-28_fileid_117.wav,0.014216452,21.705738,21.012135,3.3601479530334473,0.9574110386795643,3.896922484439086,3.098555811191312,3.4388456106860765
146,clnsp81_car_74675_2_snr18_tl-22_fileid_9.wav,0.01706047,17.391483,15.870415,3.1148386001586914,0.9480640447631278,4.129559631297016,3.341227789103372,3.5661908759416803
147,clnsp91_washer_400403_3_snr11_tl-30_fileid_228.wav,0.01273808,17.082588,16.127802,3.1304612159729004,0.9495799309404995,4.15051640600291,3.3727853910991854,3.6233025880366663
148,clnsp93_bus_128120_1_snr19_tl-25_fileid_130.wav,0.011615278,26.935757,25.255783,3.6807212829589844,0.9796554432218824,4.211337157365892,3.430637637093725,3.623793779990774
149,clnsp94_9wJqCdp5PKw_snr8_tl-18_fileid_43.wav,0.063577,14.689548,14.03094,2.2289884090423584,0.82074271437742,4.000819363138588,3.0901371926699346,3.381382780617376


==> kd_icassp24-main/table1.csv <==
,ΔSDR,ΔPESQ,ΔESTOI,ΔDNSMOS_BAK,ΔDNSMOS_OVRL,ΔDNSMOS_SIG
Teacher,8.65,1.25,10.07,1.44,0.69,0.06
Student,6.34,0.75,5.82,1.27,0.55,-0.02
Output,6.35,0.75,5.59,1.33,0.56,-0.03
G,6.32,0.75,5.7,1.29,0.56,-0.02
G_t,6.5,0.77,5.95,1.33,0.55,-0.04
G_f,6.47,0.74,6.03,1.29,0.56,-0.02
G_tf,6.68,0.77,5.99,1.36,0.57,-0.04


==> kd_icassp24-main/table2.csv <==
,ΔSDR,ΔPESQ,ΔESTOI,ΔDNSMOS_BAK,ΔDNSMOS_OVRL,ΔDNSMOS_SIG
Teacher,8.65,1.25,10.07,1.44,0.69,0.06
Student,6.34,0.75,5.82,1.27,0.55,-0.02
G_tf,6.68,0.77,5.99,1.36,0.57,-0.04
flowT -> PSA,6.46,0.78,6.07,1.29,0.56,-0.02
flowT -> gTF+PSA,6.54,0.78,5.88,1.33,0.56,-0.04
flowTF -> PSA,6.54,0.79,5.87,1.33,0.57,-0.02
flowTF -> gTF+PSA,6.76,0.8,6.06,1.33,0.57,-0.03
gTF -> PSA,6.77,0.81,6.38,1.34,0.59,-0.01
gTF -> gTF+PSA,6.75,0.8,6.34,1.32,0.57,-0.02


==> kd_icassp24-main/table3.csv <==
,ΔSDR,ΔPESQ,ΔESTOI,ΔDNSMOS_BAK,ΔDNSMOS_OVRL,ΔDNSMOS_SIG
-5 Teacher,14.05,0.62,19.12,2.16,1.02,0.64
-5 Student,10.82,0.3,10.07,1.86,0.79,0.51
-5 Proposed,11.73,0.35,11.61,1.98,0.81,0.47
0 Teacher,12.3,0.92,17.83,1.99,0.98,0.4
0 Student,9.65,0.49,10.56,1.75,0.75,0.26
0 Proposed,10.23,0.56,11.51,1.84,0.79,0.25
5 Teacher,10.27,1.21,13.98,1.65,0.78,0.02
5 Student,7.97,0.69,8.58,1.44,0.59,-0.1
5 Proposed,8.43,0.76,9.32,1.51,0.62,-0.09


==> kd_icassp24-main/table4.csv <==
,ΔSDR,ΔPESQ,ΔESTOI,ΔDNSMOS_BAK,ΔDNSMOS_OVRL,ΔDNSMOS_SIG
Teacher,8.65,1.25,10.07,1.44,0.69,0.06
30k Student,4.42,0.5,2.59,1.21,0.47,-0.07
30k Proposed,5.52,0.61,4.55,1.18,0.47,-0.05
62k Student,6.34,0.75,5.82,1.27,0.55,-0.02
62k Proposed,6.77,0.81,6.38,1.34,0.59,-0.01
236k Student,7.24,0.93,7.53,1.38,0.62,-0.0
236k Proposed,7.6,0.97,7.71,1.41,0.64,0.01
348k Student,7.51,0.99,7.97,1.39,0.63,0.01
348k Proposed,7.54,1.01,8.22,1.38,0.64,0.02

